An Increase in Small-planet Occurrence with Metallicity for Late-type Dwarf Stars in the Kepler Field and Its Implications for Planet Formation

While it is well established that giant-planet occurrence rises rapidly with host star metallicity, it is not yet clear if small-planet occurrence around late-type dwarf stars depends on host star metallicity. Using the Kepler Data Release 25 planet candidate list and its completeness data products, we explore planet occurrence as a function of metallicity in the Kepler field's late-type dwarf stellar population. We find that planet occurrence increases with metallicity for all planet radii $R_{\mathrm{p}}$ down to at least $R_{\mathrm{p}}\approx2~R_{\oplus}$ and that in the range $2~R_{\oplus}\lesssim R_{\mathrm{p}}\lesssim 5~R_{\oplus}$ planet occurrence scales linearly with metallicity $Z$. Extrapolating our results, we predict that short-period planets with $R_{\mathrm{p}}\lesssim 2~R_{\oplus}$ should be rare around early M dwarf stars with $\mathrm{[M/H]}\lesssim-0.5$ or late M dwarf stars with $\mathrm{[M/H]}\lesssim+0.0$. This dependence of planet occurrence on metallicity observed in the Kepler field emphasizes the need to control for metallicity in estimates of planet occurrence for late-type dwarf stars like those targeted by Kepler's K2 extension and the Transiting Exoplanet Survey Satellite (TESS). We confirm the theoretical expectation that the small planet occurrence--host star metallicity relation is stronger for low-mass stars than for solar-type stars. We establish that the expected solid mass in planets around late-type dwarfs in the Kepler field is comparable to the total amount of planet-making solids in their protoplanetary disks. We argue that this high efficiency of planet formation favors planetesimal accretion over pebble accretion as the origin of the small planets observed by Kepler around late-type dwarf stars.

==> Kepler paper accepted/tbl_1.csv <==
kepid,kepler_name,kepoi_name,ra,dec,kic_rmag,kic_zmag,w1mpro,w1mpro_error,w2mpro_error,w2mpro
10118816,,K01085,281.05011,47.188148,15.2930002212524,14.279999732971199,12.164,0.023,0.021,12.103
6921944,Kepler-1105,K02114,281.11176,42.45491,15.135999679565401,14.3149995803833,12.164,0.023,0.022,12.193
7582691,,K04419,281.11646,43.28244,15.163999557495101,14.2880001068115,12.145,0.023,0.022,12.132
6497146,Kepler-438,K03284,281.64581,41.951092,14.609999656677198,13.3929996490479,11.08,0.023,0.02,11.075
7870390,Kepler-83,K00898,282.23251,43.66563,15.763999938964801,14.960000038147,12.88,0.023,0.024,12.890999999999998
8346392,Kepler-777,K01141,282.72406,44.34647,15.9689998626709,15.041999816894501,13.03,0.023,0.024,13.055
7094486,Kepler-1009,K01907,282.8599200000001,42.66576,15.336000442504899,14.395000457763699,12.257,0.023,0.022,12.268
10386984,Kepler-658,K00739,282.9838,47.57859000000001,15.5170001983643,14.626000404357901,12.535,0.023,0.022,12.571
7871954,Kepler-303,K01515,283.13547,43.657051,14.3999996185303,13.583000183105499,11.55,0.023,0.021,11.55
10122538,Kepler-1388,K02926,283.3360600000001,47.174541,16.298999786377,15.388999938964801,13.269,0.023,0.025,13.313
9202151,,K01393,283.55554,45.614262,15.914999961853,14.854999542236301,12.659,0.032,0.031,12.702
9388479,Kepler-732,K00936,283.73203,45.958771,15.3100004196167,13.890000343322802,11.594,0.023,0.021,11.559
10388286,Kepler-617,K00596,283.74069,47.516289,15.003999710083,13.710000038147,11.491,0.023,0.02,11.462
4725681,Kepler-236,K00817,283.86639,39.898079,15.508000373840304,14.418999671936,12.223,0.023,0.022,12.237
11337141,,K01649,284.13287,49.142609,15.0310001373291,13.883000373840304,11.7,0.023,0.021,11.711
9573685,Kepler-1074,K02057,284.47653,46.252579,15.052000045776401,14.0920000076294,11.951,0.023,0.02,11.958
11284772,Kepler-441,K04622,284.56689,49.01255,15.1079998016357,14.296999931335401,12.174,0.022,0.02,12.192
9390653,Kepler-504,K00249,284.92184,45.972401,14.730999946594201,13.3009996414185,10.958,0.032,0.032,10.849
9757613,Kepler-26,K00250,284.94098,46.56654,15.434000015258801,14.6009998321533,12.451,0.022,0.022,12.501
9513168,,K07182,284.95761,46.14381,16.681999206543,15.6319999694824,13.425999999999998,0.024,0.027000000000000003,13.379
11852982,,K00247,284.9986,50.14679,14.2910003662109,13.1680002212524,11.023,0.023,0.021,11.023
5080636,Kepler-974,K01843,285.01309,40.220749,14.677000045776401,13.210000038147,10.94,0.023,0.02,10.912
5601258,,K02191,285.08655,40.898998,15.0170001983643,13.8839998245239,11.663,0.022,0.021,11.694
11853255,Kepler-674,K00778,285.17621,50.149818,15.109999656677198,14.3219995498657,12.354,0.023,0.022,12.390999999999998
6106282,Kepler-440,K04087,285.34995,41.452209,15.16100025177,14.1789999008179,12.023,0.023,0.021,11.996
8351704,Kepler-779,K01146,285.62854,44.31089,15.730999946594201,14.644000053405799,12.478,0.023,0.024,12.478
5688790,Kepler-1439,K03144,285.7398100000001,40.980049,16.4260005950928,14.8579998016357,12.608,0.024,0.023,12.503
9452897,,K03391,285.8438700000001,46.015911,15.8719997406006,15.1920003890991,13.229,0.023,0.027000000000000003,13.225
3426367,Kepler-1308,K02662,285.92889,38.520981,14.8369998931885,13.1890001296997,10.862,0.023,0.02,10.8
4139816,Kepler-235,K00812,286.07913,39.27832,15.977999687194801,15.102999687194801,13.013,0.023,0.026,13.012
11497958,Kepler-296,K01422,286.54001,49.437328,16.0900001525879,14.7259998321533,12.439,0.022,0.022,12.332
2556650,Kepler-1124,K02156,286.59427,37.891258,16.113000869751,14.9079999923706,12.713,0.024,0.024,12.653
11754553,Kepler-52,K00775,286.73804,49.97575,15.067999839782699,14.3050003051758,12.268,0.023,0.022,12.3
2557350,,K06276,286.81915,37.859009,16.0289993286133,14.7740001678467,12.582,0.023,0.023,12.548
8016691,Kepler-1456,K03286,286.94531,43.822769,15.432000160217301,14.652000427246099,12.612,0.023,0.024,12.654000000000002
2973386,,K03034,286.98013,38.165218,15.585000038147,14.628999710083,12.529000000000002,0.023,0.023,12.572
10525027,Kepler-1049,K02006,287.34674,47.772961,14.2209997177124,13.211000442504899,11.095999999999998,0.023,0.02,11.1
10525049,,K04252,287.36404,47.78521,14.0319995880127,12.9160003662109,10.771,0.023,0.02,10.774
10329835,Kepler-1075,K02058,287.50116,47.469269,15.3979997634888,14.444000244140598,12.342,0.025,0.024,12.375
11129738,Kepler-844,K01427,287.85773,48.774109,15.8050003051758,15.0170001983643,12.968,0.024,0.025,12.987
7021681,Kepler-505,K00255,287.8581200000001,42.542629,15.192999839782699,14.1429996490479,11.982,0.022,0.021,12.02
6679295,,K02862,287.9486100000001,42.156139,16.031000137329098,14.8719997406006,12.668,0.025,0.026,12.651
9823519,Kepler-1350,K02793,288.25058,46.679611,16.3889999389648,15.2259998321533,13.042,0.024,0.025,13.0
10591855,Kepler-1367,K02845,288.41653,47.878731,15.595000267028801,14.6890001296997,12.640999999999998,0.023,0.023,12.669
4913852,Kepler-691,K00818,288.81201,40.033401,16.090999603271502,14.7049999237061,12.415,0.023,0.023,12.41
12352520,,K03094,288.87436,51.154121,15.826000213622999,14.7469997406006,12.623,0.023,0.022,12.56
10332883,Kepler-994,K01880,289.07224,47.40707,14.5059995651245,13.4820003509521,11.359000000000002,0.022,0.02,11.356
5353938,,K06568,289.15955,40.51181,15.5290002822876,14.604000091552699,12.531,0.024,0.023,12.523
6435936,Kepler-705,K00854,289.50848,41.812119,16.0930004119873,14.7189998626709,12.435,0.023,0.023,12.41
4917596,Kepler-1032,K01973,289.93085,40.097752,15.706000328064,15.059000015258801,13.163,0.023,0.026,13.151
11187837,,K00252,290.40149,48.82259000000001,15.6960000991821,14.621000289917,12.452,0.022,0.022,12.508
8229458,Kepler-1152,K02238,290.4340200000001,44.107651,14.670999526977502,13.703000068664599,11.582,0.023,0.021,11.594
3642335,Kepler-1410,K03010,290.51019,38.743542,15.7589998245239,14.829000473022498,12.656,0.028,0.031,12.686
6773862,Kepler-988,K01868,290.7084,42.237251,15.248000144958501,14.3149995803833,12.219,0.023,0.022,12.234000000000002
3542117,,K04987,290.72061,38.697578,15.1529998779297,13.788999557495101,11.502,0.044,0.04,11.42
2986833,,K04875,290.78214,38.18779,15.8979997634888,14.7189998626709,12.550999999999998,0.023,0.024,12.58
11348997,Kepler-1089,K02090,291.09274,49.19006,15.7559995651245,14.4709997177124,12.115,0.021,0.022,12.143
5617854,Kepler-901,K01588,291.15295,40.887489,14.670999526977502,13.8819999694824,11.857,0.024,0.023,11.888
2302997,,K07630,291.4549,37.67712,14.708000183105499,13.812000274658198,11.698,0.023,0.021,11.773
3444588,Kepler-787,K01202,291.69247,38.572899,15.83899974823,15.057000160217301,13.081,0.025,0.027000000000000003,13.123
2161536,,K02130,291.7262,37.5289,15.666999816894501,14.777000427246099,12.651,0.024,0.024,12.725
6863158,,K07793,291.85205,42.343361,15.932000160217301,14.8500003814697,12.626,0.023,0.024,12.703
9710326,Kepler-737,K00947,291.86285,46.42926,15.260999679565401,14.109999656677198,11.969,0.023,0.021,11.924
10920281,,K08037,291.94415,48.351791,15.6350002288818,14.460000038147,12.281,0.023,0.022,12.237
10340423,Kepler-225,K00736,292.1939700000001,47.457088,15.934000015258801,15.1730003356934,13.144,0.024,0.025,13.172
5364071,Kepler-49,K00248,292.29459,40.591789,15.263999938964801,14.3420000076294,12.253,0.023,0.023,12.285
4061149,,K01201,292.57703,39.12088,15.741999626159696,14.5609998703003,12.382,0.023,0.024,12.371
1873513,Kepler-1624,K04928,292.57986,37.376411,15.9829998016357,14.4689998626709,12.179,0.022,0.023,12.156
8367644,Kepler-993,K01879,292.61411,44.394661,16.104999542236303,14.871000289917,12.649,0.024,0.024,12.678
8167996,Kepler-327,K01867,292.64236,44.087669,15.0769996643066,14.048999786377001,11.863,0.023,0.022,11.867
11192235,,K02329,292.76993,48.89962,15.7189998626709,14.713000297546401,12.568,0.023,0.023,12.577
5709889,,K02783,293.1709600000001,40.99559,14.690999984741199,13.878999710083,11.795,0.023,0.021,11.848
2861126,,K04957,293.2811,38.082241,15.727999687194801,14.4469995498657,12.215,0.035,0.036000000000000004,12.164
8890150,Kepler-395,K02650,293.51108,45.136589,16.0160007476807,15.038999557495101,12.893,0.024,0.025,12.942
10604335,Kepler-283,K01298,293.61371,47.839001,15.819000244140598,15.045999526977502,13.094,0.024,0.024,13.14
10670119,Kepler-369,K02179,293.67422,47.908459,15.875,14.5380001068115,12.253,0.023,0.021,12.211
12066335,Kepler-231,K00784,293.97336,50.53191,15.383000373840304,14.5920000076294,12.535,0.023,0.023,12.545
12066569,Kepler-1455,K03282,294.08307,50.502769,15.9090003967285,14.9289999008179,12.856,0.024,0.023,12.842
11768142,Kepler-1652,K02626,294.36609,49.915058,16.2180004119873,14.760999679565401,12.498,0.023,0.022,12.383
8631751,,K02453,294.46848,44.75396,15.8500003814697,14.4709997177124,12.298,0.023,0.023,12.161
11718389,,K04444,294.62097,49.89415,15.562999725341802,14.831000328064,12.816,0.023,0.022,12.811
7455287,Kepler-54,K00886,294.77393,43.056301,15.96399974823,14.6999998092651,12.573,0.024,0.023,12.519
11462341,,K02124,295.28854,49.379791,14.2440004348755,13.4930000305176,11.507,0.023,0.021,11.528
11923270,Kepler-676,K00781,296.22195,50.28722,16.1399993896484,14.7950000762939,12.497,0.023,0.023,12.491
5978170,,K03140,296.61725,41.28118900000001,15.565999984741199,14.6949996948242,12.605,0.024,0.023,12.644
8509442,,K02992,296.73724,44.50148,15.9899997711182,15.085000038147,12.99,0.023,0.026,13.018
6382217,Kepler-353,K02036,296.85663,41.758179,15.7740001678467,14.8030004501343,12.661,0.023,0.023,12.755
7907423,Kepler-249,K00899,296.98505,43.65852,15.4449996948242,14.057000160217301,11.817,0.023,0.021,11.795
9419020,,K04808,297.2905,45.955029,15.8979997634888,14.645999908447301,12.408,0.022,0.023,12.446
10812541,,K07375,297.30438,48.19527100000001,14.8909997940063,13.934000015258801,11.822,0.023,0.021,11.816
5384713,,K03444,297.4292,40.561909,13.979000091552699,12.453000068664599,10.154,0.023,0.02,10.09
10813078,,K05831,297.45166,48.15691,15.7600002288818,14.734999656677198,12.579,0.024,0.023,12.555
10027247,Kepler-1229,K02418,297.48669,46.996712,15.612999916076696,14.510999679565401,12.212,0.024,0.022,12.192
9787239,Kepler-32,K00952,297.8424100000001,46.574268,15.9130001068115,14.796999931335401,12.57,0.023,0.024,12.6
10990886,Kepler-568,K00478,298.10571,48.40115,14.4969997406006,13.128999710083,10.835,0.023,0.02,10.822
8120608,Kepler-186,K00571,298.65271,43.955021,14.6789999008179,13.666999816894501,11.502,0.023,0.021,11.49
9427402,,K01397,299.6777,45.97232800000001,15.359999656677198,14.458000183105499,12.336,0.029,0.029,12.352
10166274,Kepler-267,K01078,299.8304100000001,47.157459,15.4940004348755,14.484999656677198,12.35,0.023,0.022,12.367
8845205,Kepler-560,K00463,300.20609,45.018139,14.914999961853,13.4969997406006,11.236,0.023,0.02,11.126


==> Kepler paper accepted/tbl_2.csv <==
kic_kepler_id,ra_degree,kic_dec,kic_rmag,kic_zmag,W1mag,e_W1mag,W2mag,e_W2mag
7797376,279.70877999999993,43.53535,15.78,15.14,13.108,0.024,13.106,0.025
7867105,279.99614999999994,43.67716,14.32,13.53,11.488,0.023,11.52,0.021
7867279,280.12046999999995,43.687290000000004,15.39,14.7,12.614,0.023,12.642,0.023
7658133,280.12222049999997,43.35148,15.52,14.8,12.79,0.022000000000000002,12.796,0.023
10382584,280.13213999999994,47.59633,15.85,14.93,12.756,0.023,12.793,0.024
7581219,280.13716049999994,43.21006,15.97,14.68,12.352,0.023,12.331,0.021
10317398,280.232649,47.450959999999995,15.03,14.39,12.458,0.023,12.436,0.022000000000000002
10251684,280.3058894999999,47.39492,15.09,14.36,12.34,0.022000000000000002,12.354,0.022000000000000002
7581487,280.31525999999997,43.22374,15.76,14.62,12.377,0.023,12.357,0.022000000000000002
7867585,280.35846,43.615320000000004,16.01,15.01,12.824,0.023,12.821,0.023
10382952,280.40295,47.57713,15.95,15.03,12.958,0.023,12.929,0.024
7729557,280.4883,43.440709999999996,15.88,14.38,12.026,0.023,11.974,0.022000000000000002
7335104,280.53959999999995,42.99133,15.0,13.93,11.804,0.022000000000000002,11.826,0.021
10252023,280.54483049999993,47.35538,15.29,14.23,12.027,0.023,12.031,0.021
7254671,280.5515595,42.87027,15.92,14.7,12.448,0.023,12.402,0.022000000000000002
7499836,280.60058999999995,43.171279999999996,15.63,14.54,12.385,0.023,12.343,0.023
7254750,280.61298,42.871159999999996,15.71,14.7,12.511,0.024,12.511,0.023
7729744,280.61418,43.42503,15.16,14.51,12.543,0.023,12.556,0.023
10185748,280.6228395,47.288909999999994,15.56,14.18,11.909,0.022000000000000002,11.791,0.021
10317996,280.62568949999996,47.40658,15.99,14.74,12.574,0.023,12.543,0.023
7867964,280.64259,43.6195,15.95,14.74,12.47,0.024,12.418,0.023
7416538,280.65216,43.00011,15.99,15.23,13.231,0.024,13.214,0.025
10185871,280.70117999999997,47.2734,15.95,15.27,13.333,0.024,13.329,0.026000000000000002
10448236,280.70611049999997,47.601459999999996,15.4,14.18,12.018,0.024,11.925,0.022000000000000002
10513641,280.709889,47.70265,15.79,14.98,12.819,0.023,12.841,0.024
7658920,280.71434999999997,43.34425,15.88,15.02,12.855,0.023,12.834,0.024
10578030,280.7193105,47.85846,15.15,14.41,12.444,0.023,12.426,0.022000000000000002
10118339,280.72219049999995,47.14485,15.46,13.92,11.692,0.023,11.611,0.021
7729911,280.73330999999996,43.40509,14.82,14.13,12.147,0.022000000000000002,12.173,0.022000000000000002
8210323,280.7375295,44.19422,14.82,13.61,11.399,0.023,11.392,0.02
7090405,280.73908049999994,42.67172,15.7,14.9,12.797,0.023,12.858,0.024
7500099,280.75243049999995,43.11911,15.95,15.18,13.12,0.024,13.152,0.026000000000000002
7255000,280.76299049999994,42.80038,15.32,13.91,11.696,0.023,11.647,0.022000000000000002
7173174,280.77918,42.70533,15.65,14.77,12.682,0.023,12.712,0.024
10185979,280.7808,47.2619,15.95,14.73,12.5,0.023,12.464,0.022000000000000002
7335603,280.83410999999995,42.96955,14.87,13.72,11.476,0.023,11.487,0.021
7255169,280.86025049999995,42.822359999999996,15.9,14.71,12.535,0.023,12.568,0.023
7659172,280.89409049999995,43.36251,15.83,14.8,12.687,0.023,12.685,0.022000000000000002
10118672,280.94831999999997,47.166109999999996,13.51,12.68,10.614,0.025,10.656,0.023
10118677,280.95269999999994,47.16458,13.63,12.77,10.569,0.023,10.618,0.02
8142993,280.95669,44.04925,15.79,14.75,12.583,0.023,12.605,0.024
7335857,280.98507,42.95098,13.18,12.26,10.154,0.023,10.17,0.02
7582511,280.9922595,43.22452,14.34,13.28,11.132,0.023,11.118,0.021
7335938,281.0240204999999,42.95182,15.89,15.09,13.017,0.023,13.055,0.025
6921817,281.03949,42.4864,14.4,13.1,10.853,0.031,10.82,0.03
8277365,281.0408895,44.27468,15.95,14.88,12.689,0.023,12.651,0.023
6921821,281.04110999999995,42.48507,14.64,12.97,10.695,0.028999999999999998,10.608,0.027000000000000003
8074803,281.05558950000005,43.97253,16.07,14.51,12.119,0.023,12.064,0.022000000000000002
6921852,281.06120999999996,42.407759999999996,15.96,15.12,13.035,0.023,13.035,0.026000000000000002
7659417,281.06191049999995,43.3664,16.14,14.82,12.584,0.023,12.476,0.023
9991488,281.06804999999997,46.97468,14.49,12.87,10.564,0.023,10.455,0.02
10644522,281.09165999999993,47.93691,15.67,14.66,12.522,0.023,12.499,0.022000000000000002
10775543,281.10344999999995,48.15279,14.54,13.69,11.609,0.022000000000000002,11.625,0.02
7799432,281.11415999999997,43.58874,15.86,14.98,12.908,0.023,12.903,0.024
8006143,281.13543,43.806909999999995,15.28,14.4,12.352,0.022000000000000002,12.368,0.022000000000000002
8343785,281.14133999999996,44.39304,15.88,14.85,12.708,0.023,12.705,0.023
6922010,281.1460995,42.42073,15.88,14.56,12.416,0.024,12.323,0.023
10644691,281.18093999999996,47.91917,15.54,14.82,12.786,0.023,12.824,0.024
7730659,281.22500999999994,43.4157,14.59,13.63,11.484,0.023,11.474,0.021
7255821,281.22842999999995,42.89278,14.97,14.2,12.135,0.023,12.162,0.022000000000000002
6922183,281.25109949999995,42.47107000000001,15.2,14.18,12.045,0.023,12.053,0.022000000000000002
6922190,281.25314999999995,42.431979999999996,14.91,14.13,12.174,0.023,12.204,0.023
6750930,281.2609499999999,42.25039,15.62,14.8,12.854,0.023,12.769,0.024
10384198,281.26156949999995,47.54284000000001,14.79,14.02,11.955,0.022000000000000002,11.992,0.021
10318969,281.27131949999995,47.49878,14.93,14.16,12.169,0.023,12.22,0.021
8409260,281.27197049999995,44.47629000000001,15.27,14.33,12.204,0.023,12.212,0.022000000000000002
10644834,281.27563949999995,47.94737,15.58,14.68,12.597,0.023,12.627,0.023
7336414,281.2911899999999,42.93231,15.55,14.5,12.259,0.022000000000000002,12.329,0.022000000000000002
8344026,281.29414049999997,44.38509000000001,14.63,13.66,11.464,0.023,11.382,0.02
10709584,281.30118,48.0425,15.44,14.69,12.721,0.023,12.764,0.023
9812023,281.3076,46.66282,15.74,14.8,12.655,0.023,12.678,0.024
6836624,281.32940999999994,42.33623,15.9,15.13,13.004,0.023,12.986,0.025
8474262,281.3323995,44.56507,14.71,13.65,11.492,0.023,11.481,0.021
7007761,281.34351,42.59362,14.95,14.0,11.895,0.023,11.921,0.022000000000000002
10119326,281.36060999999995,47.122209999999995,15.52,14.18,11.924,0.023,11.887,0.022000000000000002
7730872,281.36414999999994,43.41333,15.65,14.82,12.731,0.023,12.788,0.024
7583116,281.38588949999996,43.29293,14.96,13.69,11.433,0.023,11.403,0.021
6751156,281.38859999999994,42.28798,16.34,14.68,12.351,0.024,12.295,0.022000000000000002
6922454,281.41042049999993,42.40868,15.56,14.7,12.616,0.023,12.629,0.023
7091649,281.42593049999994,42.68672,14.06,12.96,10.795,0.023,10.786,0.021
7174385,281.45691,42.771679999999996,15.35,14.3,12.19,0.023,12.189,0.022000000000000002
6664748,281.46921,42.16135,15.45,14.07,11.849,0.023,11.759,0.021
6836884,281.48055,42.37956,15.24,14.09,11.885,0.023,11.874,0.022000000000000002
9992083,281.51757,46.978559999999995,14.64,13.36,11.066,0.022000000000000002,11.027,0.02
7800087,281.52315,43.53699,14.65,13.33,11.097,0.023,11.023,0.021
7091787,281.52361949999994,42.672109999999996,15.68,14.62,12.508,0.023,12.537,0.023
7008115,281.54290949999995,42.545359999999995,15.7,14.93,12.923,0.024,12.964,0.024
6751411,281.54544,42.21868,13.98,12.98,10.845,0.023,10.854,0.02
10449542,281.54571,47.620259999999995,15.77,15.09,13.021,0.023,13.007,0.024
7660117,281.54860949999994,43.398959999999995,15.77,14.8,12.615,0.023,12.648,0.022000000000000002
10449562,281.5582695,47.6947,15.92,14.28,11.9,0.023,11.832,0.021
8474573,281.56134,44.5411,15.45,14.71,12.706,0.023,12.704,0.024
7501618,281.57131949999996,43.10567,15.07,13.85,11.631,0.023,11.613,0.02
8474661,281.61498,44.56899,15.1,13.98,11.79,0.023,11.797,0.022000000000000002
6751512,281.6206305,42.23552,15.76,15.03,13.028,0.023,13.053,0.026000000000000002
6751520,281.62360049999995,42.28678,15.94,14.93,12.817,0.023,12.88,0.025
10579525,281.6366699999999,47.85875,15.25,14.27,12.106,0.023,12.179,0.022000000000000002
6497141,281.63870999999995,41.94636,14.94,14.0,11.919,0.023,11.943,0.021
10187248,281.64545999999996,47.21744,15.91,14.75,12.564,0.023,12.498,0.024
10579570,281.66692049999995,47.876909999999995,13.77,12.94,10.858,0.022000000000000002,10.877,0.018000000000000002
7731334,281.67025049999995,43.446220000000004,15.91,14.57,12.348,0.023,12.371,0.023
7092051,281.67098999999996,42.60259,16.1,14.92,12.657,0.024,12.669,0.024
6837319,281.70939,42.36999,12.99,12.29,10.339,0.023,10.357,0.02
6579884,281.70971999999995,42.074459999999995,15.39,14.3,12.111,0.023,12.11,0.023
10384891,281.7261899999999,47.54068,15.72,14.58,12.36,0.023,12.304,0.022000000000000002
8278323,281.73731999999995,44.26072,15.49,14.8,13.104,0.024,13.112,0.025
7337164,281.7373395,42.92537,15.31,14.34,12.197,0.023,12.236,0.022000000000000002
9812640,281.7460995,46.63387,15.91,15.11,13.088,0.024,13.1,0.025
9691776,281.7622005,46.46447,15.24,13.86,11.729,0.023,11.574,0.021
9569210,281.76903,46.27977,15.68,14.6,12.428,0.022000000000000002,12.382,0.021
10253829,281.77324949999996,47.31739,16.04,15.02,12.855,0.023,12.914,0.024
8604258,281.81394,44.78598,15.6,14.83,12.825,0.024,12.876,0.025
7502065,281.8146195,43.18087,14.4,13.63,11.595,0.023,11.633,0.021
7583798,281.81646000000006,43.24563,15.77,14.3,12.019,0.023,11.912,0.021
10842489,281.81969999999995,48.25515,15.98,15.16,13.114,0.023,13.089,0.025
10253901,281.82050999999996,47.39421,16.18,14.69,12.39,0.022000000000000002,12.305,0.022000000000000002
8075991,281.8345395,43.94675,15.2,14.19,12.066,0.024,12.056,0.023
8144291,281.83558049999994,44.04932,16.02,14.43,12.128,0.023,12.043,0.022000000000000002
6751891,281.8432305,42.21705,15.45,14.02,11.778,0.023,11.631,0.021
8475062,281.861139,44.59363,15.42,14.54,12.441,0.023,12.459,0.022000000000000002
8007234,281.86255049999994,43.800309999999996,16.22,14.68,12.378,0.023,12.339,0.023
10515276,281.87254949999993,47.773999999999994,15.43,14.18,11.882,0.023,11.85,0.021
8604363,281.87383049999994,44.74811,15.27,14.38,12.222,0.023,12.268,0.022000000000000002
9933305,281.8811895,46.890679999999996,15.8,14.79,12.626,0.024,12.631,0.023
9508099,281.88171,46.124959999999994,15.9,15.21,13.237,0.024,13.238,0.025
10450110,281.8957095,47.61101,15.13,14.3,12.237,0.023,12.256,0.022000000000000002
6665513,281.89849949999996,42.17784,15.69,14.85,12.784,0.023,12.816,0.024
7502227,281.9006205,43.120909999999995,15.36,14.59,12.584,0.023,12.627,0.024
7660647,281.90530049999995,43.35107,15.77,14.95,12.886,0.023,12.899,0.024
8344954,281.90947049999994,44.30289000000001,15.78,15.08,13.185,0.024,13.194,0.026000000000000002
11013072,281.91684,48.550259999999994,16.05,14.53,12.287,0.022000000000000002,12.185,0.022000000000000002
10710753,281.9332994999999,48.05623,15.55,14.55,12.45,0.023,12.439,0.022000000000000002
11013096,281.9362004999999,48.50824,15.14,13.91,11.706,0.023,11.674,0.021
7337588,281.9559495,42.98643,15.62,14.13,11.868,0.023,11.755,0.022000000000000002
11067767,281.96215049999995,48.614959999999996,15.35,14.64,12.605,0.023,12.632,0.023
10580086,281.9654895,47.8019,14.38,13.43,11.337,0.023,11.323,0.021
9446564,281.99219999999997,46.02878,16.11,14.71,12.398,0.023,12.401,0.023
8604575,281.99440949999996,44.70406,15.6,14.76,12.7,0.023,12.66,0.023
9569580,282.01336949999995,46.268229999999996,15.92,15.14,13.037,0.024,13.039,0.024
7731877,282.02013,43.41488,15.89,15.07,13.01,0.024,13.006,0.025
8144575,282.02029049999993,44.03347,15.93,15.2,13.166,0.023,13.189,0.026000000000000002
9933464,282.02135999999996,46.804629999999996,15.84,14.18,11.882,0.023,11.801,0.021
9813003,282.02569049999994,46.62625,15.34,14.36,12.239,0.023,12.195,0.022000000000000002
8604645,282.03441,44.76848,14.93,14.16,12.107,0.023,12.141,0.022000000000000002
9933507,282.0486795,46.87281,15.05,14.15,11.988,0.065,11.983,0.059000000000000004
8212368,282.05303999999995,44.17772,15.11,14.25,12.148,0.023,12.184,0.022000000000000002
7870071,282.05348999999995,43.62149,15.43,14.68,12.636,0.023,12.68,0.023
9692206,282.06822,46.421079999999996,14.98,13.8,11.601,0.022000000000000002,11.554,0.02
10646091,282.07073999999994,47.96751,15.03,14.21,12.137,0.023,12.163,0.023
7584332,282.07409999999993,43.2008,14.67,13.6,11.445,0.023,11.433,0.021
11067941,282.08479049999994,48.6658,15.11,13.57,11.274,0.022000000000000002,11.171,0.02
10842952,282.0857595,48.27297,14.86,14.04,11.777,0.023,11.758,0.021
7731995,282.09176999999994,43.48038,15.48,14.64,12.565,0.023,12.576,0.023
7009163,282.11666999999994,42.53196,15.81,14.84,12.697,0.023,12.711,0.024
10777410,282.1391804999999,48.12677,15.45,13.77,11.447,0.024,11.358,0.021
8212521,282.14719049999997,44.14535,15.37,14.54,12.494,0.023,12.513,0.023
10120460,282.15091049999995,47.1718,15.01,14.35,12.45,0.024,12.457,0.024
6923830,282.1514399999999,42.49453,15.51,14.64,12.568,0.023,12.629,0.023
8345419,282.1524299999999,44.31915,15.53,14.7,12.621,0.024,12.681,0.023
7338033,282.16267949999997,42.94146,14.75,13.58,11.415,0.023,11.339,0.019
10777448,282.16508999999996,48.14868,15.71,14.87,12.794,0.023,12.849,0.023
10055337,282.17407949999995,47.0243,15.05,14.17,12.036,0.023,12.005,0.022000000000000002
7661117,282.177579,43.3988,15.73,14.19,11.892,0.024,11.808,0.022000000000000002
10580447,282.18306,47.8843,15.86,14.94,12.852,0.023,12.859,0.023
8733834,282.20821049999995,44.93698,14.8,13.67,11.535,0.023,11.473,0.021
6099785,282.2204805,41.47493,13.43,12.02,9.789,0.023,9.687,0.02
7732242,282.2276895,43.40467,14.96,13.78,11.544,0.023,11.474,0.021
6923995,282.23034,42.49949,16.01,14.96,12.841,0.023,12.892,0.025
8279135,282.2362094999999,44.21246,15.96,15.2,13.298,0.024,13.318,0.027000000000000003
10959566,282.24766049999994,48.45016,13.33,12.1,9.896,0.023,9.811,0.02
8475689,282.24776999999995,44.55209,15.71,14.91,12.887,0.023,12.939,0.025
7175889,282.26200049999994,42.77228,15.86,15.05,12.974,0.023,12.971,0.025
10450731,282.271779,47.62258,15.44,14.65,12.556,0.024,12.593,0.022000000000000002
9446945,282.27398999999997,46.05423,16.14,14.57,12.299,0.022000000000000002,12.229,0.022000000000000002
7661281,282.27930000000003,43.31758,15.41,14.72,12.701,0.023,12.701,0.023
9813390,282.2870595,46.66762,16.01,15.16,13.106,0.024,13.063,0.024
7093299,282.28981049999993,42.684709999999995,15.84,14.97,12.808,0.024,12.84,0.025
10320552,282.2977395,47.43135,14.43,13.59,11.5,0.023,11.524,0.021
6838434,282.3006899999999,42.37843,15.45,14.35,12.138,0.022000000000000002,12.163,0.022000000000000002
10843322,282.304539,48.219770000000004,15.23,13.77,11.55,0.023,11.428,0.021
8279274,282.32739,44.29526,15.97,14.53,12.293,0.023,12.156,0.023
10515986,282.3303599999999,47.72499000000001,15.93,14.31,12.006,0.024,11.895,0.022000000000000002
7870543,282.33426,43.651379999999996,14.98,14.14,12.057,0.023,12.096,0.022000000000000002
9508744,282.35339999999997,46.198679999999996,15.83,14.61,12.399,0.023,12.37,0.022000000000000002
10450889,282.36314999999996,47.67926,15.53,14.56,12.432,0.023,12.494,0.023
11121713,282.36691950000005,48.75999,15.26,14.53,12.523,0.023,12.54,0.022000000000000002
6752937,282.37269,42.2475,15.31,14.42,12.295,0.023,12.252,0.022000000000000002
8605188,282.37827,44.78999,15.64,14.67,12.522,0.023,12.523,0.023
8076968,282.3885195,43.9478,15.17,14.27,12.161,0.023,12.154,0.022000000000000002
10120920,282.40442999999993,47.15597,16.03,14.76,12.553,0.023,12.454,0.023
10055757,282.40873049999993,47.0973,15.78,14.9,12.768,0.023,12.768,0.023
7732556,282.41153999999995,43.4465,15.92,15.02,12.994,0.023,13.022,0.024
5853070,282.43319999999994,41.15669000000001,15.42,14.01,11.819,0.023,11.738,0.021
10711646,282.43597049999994,48.09775,15.81,15.02,13.039,0.024,12.993,0.024
10843566,282.44511,48.20595,15.13,14.27,12.171,0.022000000000000002,12.189,0.022000000000000002
10121004,282.45338999999996,47.19951,15.28,13.98,11.7,0.023,11.738,0.021
10516213,282.45718049999994,47.7951,15.27,13.86,11.594,0.022000000000000002,11.559,0.019
6181526,282.46033049999994,41.5649,15.06,13.38,11.08,0.023,10.984,0.02
10188654,282.47194949999994,47.27122,14.99,14.08,11.957,0.023,11.961,0.021
7093688,282.49036049999995,42.65834,16.03,14.52,12.168,0.023,12.095,0.023
8476114,282.49730999999997,44.57104,15.6,14.27,12.033,0.023,11.972,0.022000000000000002
8145351,282.4973295,44.05323,15.32,14.63,12.613,0.023,12.64,0.022000000000000002
6753253,282.50007,42.2855,15.81,14.96,12.957,0.023,12.968,0.024
7093721,282.50272049999995,42.61153,13.41,12.27,10.031,0.023,10.012,0.02
6924644,282.53440049999995,42.44085,14.36,13.36,11.287,0.023,11.249,0.02
10255180,282.5420595,47.30814,15.05,14.15,11.965,0.023,12.014,0.022000000000000002
8279651,282.54738,44.2281,15.92,14.9,12.714,0.023,12.714,0.024
5937264,282.54868049999993,41.23937,14.69,13.69,11.535,0.023,11.547,0.021
9631914,282.55952999999994,46.39026,15.17,14.39,12.328,0.023,12.363,0.022000000000000002
6181761,282.56795999999997,41.57073,15.34,13.85,11.632,0.023,11.498,0.021
11068661,282.57291,48.628679999999996,15.52,14.92,12.983,0.023,12.96,0.024
9993806,282.58851,46.95636,15.23,14.33,12.159,0.023,12.168,0.021
9873729,282.59026049999994,46.72661,13.65,12.51,10.317,0.023,10.305,0.02
10711897,282.59042999999997,48.08175,16.01,15.05,12.905,0.023,12.878,0.022000000000000002
8411410,282.5919705,44.492779999999996,15.74,14.95,12.962,0.023,12.988,0.024
10960118,282.59549999999996,48.41174,15.74,14.79,12.579,0.023,12.568,0.022000000000000002
6019999,282.60039,41.39067,16.15,14.67,12.386,0.023,12.287,0.023
7661834,282.60388049999995,43.31773,15.34,14.56,12.526,0.023,12.556,0.022000000000000002
8077356,282.60667049999995,43.93523,15.24,13.64,11.338,0.023,11.269,0.021
10904398,282.60985049999994,48.38275,15.9,15.11,13.073,0.023,13.088,0.023
7801869,282.6423,43.5347,15.4,14.48,12.37,0.023,12.331,0.022000000000000002
5682522,282.64674,40.90233,14.07,13.01,10.817,0.023,10.823,0.02
10712063,282.68240999999995,48.067370000000004,13.86,13.11,11.065,0.023,11.107,0.021
9753740,282.70424999999994,46.50528,14.24,13.18,11.008,0.022000000000000002,11.022,0.02
6263016,282.70954049999995,41.638870000000004,15.44,14.77,12.824,0.023,12.841,0.023
5596422,282.71270999999996,40.8386,15.28,14.19,12.006,0.023,11.953,0.021
6839317,282.7268595,42.38655,15.67,14.7,12.566,0.023,12.57,0.023
6263060,282.73071,41.62869,15.81,14.84,12.683,0.023,12.638,0.024
7504049,282.73096949999996,43.12437,14.95,13.97,11.87,0.023,11.821,0.022000000000000002
6925118,282.74499,42.412209999999995,15.64,14.86,12.785,0.023,12.843,0.024
10321259,282.74842049999995,47.46414,14.95,14.28,12.282,0.023,12.3,0.022000000000000002
8008646,282.75108,43.88559,16.09,14.93,12.713,0.023,12.73,0.024
6420895,282.75233999999995,41.82798,14.18,13.15,11.026,0.023,11.052,0.021
7662118,282.75645,43.34257,15.94,15.12,13.02,0.023,13.051,0.025
9994100,282.76596,46.95136,15.4,14.35,12.263,0.023,12.226,0.022000000000000002
10904621,282.7908705,48.349709999999995,15.94,14.61,12.354,0.022000000000000002,12.304,0.021
8280113,282.79687949999993,44.238820000000004,15.9,14.52,12.107,0.023,12.046,0.021
7504202,282.80375999999995,43.132459999999995,14.92,13.98,11.884,0.023,11.889,0.022000000000000002
7339495,282.81434999999993,42.99725,15.9,15.22,13.248,0.024,13.27,0.026000000000000002
7940020,282.8174505,43.75902,16.15,14.38,11.974,0.023,11.913,0.021
5682876,282.82250999999997,40.96725,15.68,14.76,12.583,0.023,12.619,0.023
7940025,282.82282949999995,43.76507,15.93,15.15,13.104,0.023,13.132,0.024
9136906,282.8314995,45.513690000000004,15.61,14.93,12.931,0.023,12.949,0.025
10255692,282.84297000000004,47.34413,14.76,13.55,11.291,0.023,11.231,0.02
9994237,282.84641999999997,46.91111,15.95,15.13,13.053,0.023,13.053,0.024
10960422,282.84725999999995,48.4188,16.03,15.07,12.863,0.022000000000000002,12.953,0.023
7871438,282.86380049999997,43.67452,14.15,13.01,10.738,0.022000000000000002,10.669,0.019
7871442,282.8673195,43.670629999999996,14.52,13.5,11.304,0.022000000000000002,11.292,0.02
7094512,282.86918999999995,42.63828,15.77,15.0,12.933,0.023,12.919,0.023
10581640,282.87793949999997,47.88217,15.77,14.75,12.601,0.023,12.61,0.022000000000000002
9693387,282.87834,46.46062,15.75,14.7,12.523,0.023,12.518,0.022000000000000002
9509579,282.90455999999995,46.17708,15.77,14.9,12.788,0.023,12.805,0.023
6182512,282.91165049999995,41.50016,14.73,13.94,11.947,0.025,11.97,0.024
6342520,282.94750949999997,41.7155,15.81,14.92,12.822,0.055,12.816,0.055999999999999994
10844329,282.96351,48.269709999999996,15.22,14.38,12.306,0.023,12.332,0.022000000000000002
9934865,282.96907949999996,46.81654,15.93,14.71,12.506,0.023,12.433,0.022000000000000002
10844360,282.9854595,48.29908,15.92,14.55,12.313,0.023,12.221,0.022000000000000002
9632532,282.99921,46.323840000000004,16.01,14.82,12.573,0.023,12.533,0.023
7733540,283.01382,43.483109999999996,15.35,14.16,11.919,0.023,11.888,0.022000000000000002
7177589,283.02865049999997,42.73289000000001,15.73,14.52,12.309,0.023,12.323,0.021
7259477,283.0339395,42.81471,14.85,13.51,11.278,0.023,11.295,0.02
8280599,283.04726999999997,44.26299,15.1,14.22,12.075,0.022000000000000002,12.101,0.022000000000000002
7586129,283.06179,43.264920000000004,15.53,14.71,12.685,0.022000000000000002,12.645,0.023
11069344,283.06509,48.6334,15.55,14.13,11.845,0.023,11.793,0.021
9571216,283.067169,46.258070000000004,15.94,15.32,13.392,0.024,13.386,0.027000000000000003
7662697,283.08298049999996,43.35882,15.61,14.42,12.213,0.022000000000000002,12.176,0.022000000000000002
6421581,283.08621000000005,41.88349,15.62,14.98,13.039,0.033,13.039,0.034
9002074,283.0862295,45.32044000000001,16.23,14.8,12.521,0.028999999999999998,12.456,0.028999999999999998
8933532,283.08691949999996,45.26188,13.8,12.76,10.572,0.023,10.579,0.02
10321766,283.088379,47.47284000000001,15.6,13.94,11.57,0.023,11.475,0.021
9137385,283.1084399999999,45.55643,14.65,13.76,11.59,0.023,11.578,0.021
9693806,283.11699,46.40797,13.24,12.13,9.982,0.023,9.938,0.02
5511366,283.1182799999999,40.7443,14.98,14.31,12.323,0.023,12.333,0.023
5938531,283.12852949999996,41.29056,16.11,14.92,12.697,0.024,12.698,0.023
10387256,283.13238,47.566959999999995,15.61,14.58,12.48,0.023,12.444,0.022000000000000002
6421689,283.1374095,41.86595,16.13,14.88,12.714,0.023,12.66,0.023
7340288,283.149819,42.91985,15.94,14.93,12.742,0.024,12.721,0.024
5597401,283.1510295,40.81424000000001,14.59,13.82,11.777,0.03,11.763,0.028999999999999998
7421761,283.15115999999995,43.02272,15.74,14.92,12.844,0.023,12.89,0.023
7871986,283.15572,43.63558,15.96,15.06,13.02,0.025,13.069,0.027000000000000003
10905105,283.15921949999995,48.35737,15.79,14.5,12.22,0.023,12.179,0.022000000000000002
7340343,283.17542999999995,42.97337,14.82,14.17,12.192,0.023,12.189,0.022000000000000002
5426168,283.17631049999994,40.62892,15.71,14.94,12.968,0.023,12.959,0.025
10960823,283.17658049999994,48.4769,15.88,14.53,12.251,0.023,12.212,0.021
8078599,283.18447949999995,43.96067,15.81,14.98,12.915,0.024,12.964,0.024
5426206,283.1966099999999,40.63175,15.42,14.62,12.531,0.025,12.548,0.025
9071421,283.19690999999995,45.436170000000004,15.99,15.11,12.99,0.024,12.979,0.025
8078638,283.2060495,43.96362,15.44,14.32,12.12,0.023,12.12,0.021
9071446,283.21363949999994,45.46927,14.45,13.52,11.443,0.023,11.461,0.021
8009549,283.22076,43.85603,15.12,13.94,11.701,0.023,11.698,0.02
7802933,283.24508999999995,43.5942,14.62,13.44,11.208,0.023,11.218,0.021
5597604,283.24870949999996,40.875820000000004,12.19,10.93,8.676,0.022000000000000002,8.669,0.021
5340107,283.25525999999996,40.53706,14.57,13.5,11.299,0.023,11.239,0.02
5511702,283.2655095,40.74167,15.16,14.5,12.472,0.023,12.48,0.022000000000000002
6583177,283.26928949999996,42.09368,15.5,14.31,12.094,0.024,12.053,0.023
10713157,283.28341049999995,48.03167,13.43,12.38,10.23,0.022000000000000002,10.227,0.02
11015032,283.28611049999995,48.53533,15.94,14.88,12.724,0.023,12.708,0.022000000000000002
10387538,283.29956999999996,47.574259999999995,15.58,14.93,12.976,0.024,12.989,0.024
7259996,283.3092105,42.84623,15.59,14.48,12.324,0.023,12.385,0.023
8078875,283.31795999999997,43.96402,16.0,14.92,12.795,0.024,12.745,0.023
10905320,283.3299,48.35796,14.28,13.37,11.281,0.022000000000000002,11.272,0.021
10779603,283.33510049999995,48.14687,14.46,13.4,11.238,0.023,11.175,0.02
10387586,283.3374299999999,47.59484000000001,15.37,14.55,12.451,0.023,12.485,0.022000000000000002
9935454,283.34558999999996,46.820859999999996,15.28,14.47,12.425,0.023,12.425,0.022000000000000002
7422278,283.34785049999994,43.064679999999996,14.14,13.16,11.036,0.023,11.046,0.02
9137795,283.34918999999996,45.5156,15.86,15.02,13.005,0.023,12.875,0.025
10713284,283.35152999999997,48.06796,15.74,15.01,13.015,0.022000000000000002,13.047,0.023
5855096,283.38005999999996,41.174859999999995,15.1,14.21,12.106,0.022000000000000002,12.131,0.021
10322287,283.38564,47.435159999999996,12.55,11.52,9.26,0.021,9.315,0.019
6021570,283.38815999999997,41.38409,15.77,14.85,12.764,0.023,12.78,0.024
7734216,283.3913505,43.473079999999996,15.77,14.34,12.031,0.022000000000000002,12.047,0.021
11015175,283.39308,48.570679999999996,15.88,14.24,11.925,0.023,11.834,0.02
8801244,283.4122395,45.01212,14.32,13.23,11.073,0.023,11.049,0.02
9201919,283.42319999999995,45.66408,14.43,13.31,11.141,0.023,11.108,0.021
6102338,283.42398,41.49293,15.71,13.96,11.578,0.022000000000000002,11.488,0.021
9201929,283.42672949999996,45.63863,15.34,14.53,12.496,0.023,12.518,0.023
10387746,283.4309295,47.55888,14.88,13.4,11.152,0.023,11.086,0.02
6668646,283.43365049999994,42.14096,15.36,14.0,11.737,0.022000000000000002,11.676,0.022000000000000002
7422494,283.43515950000005,43.05687,14.44,13.58,11.506,0.023,11.528,0.021
10190314,283.44242999999994,47.24215,14.08,13.18,11.075,0.022000000000000002,11.141,0.02
8866754,283.444779,45.18419,15.41,14.61,12.598,0.023,12.632,0.023
6102385,283.4465399999999,41.47849,15.4,14.65,12.652,0.023,12.657,0.023
5164701,283.45931999999993,40.388729999999995,15.94,14.74,12.455,0.022000000000000002,12.443,0.024
10057537,283.46861999999993,47.05354000000001,15.69,14.02,11.619,0.023,11.581,0.021
7941412,283.47254999999996,43.72193,16.06,14.97,12.769,0.023,12.736,0.023
6183672,283.47760049999994,41.58965,15.73,14.49,12.234,0.023,12.211,0.022000000000000002
10961247,283.48221,48.48191,12.75,11.67,9.508,0.023,9.452,0.02
6021786,283.49203049999994,41.39934,15.26,14.49,12.499,0.023,12.516,0.023
7872663,283.49456999999995,43.61501,15.01,14.27,12.202,0.023,12.191,0.021
7341060,283.4967,42.962920000000004,15.63,14.85,12.806,0.024,12.857,0.025
7422680,283.50861,43.0191,13.44,12.45,10.276,0.023,10.329,0.02
10322554,283.5228599999999,47.44321,15.52,14.29,12.062,0.022000000000000002,12.02,0.021
9326184,283.52398949999997,45.8059,15.46,14.56,12.478,0.023,12.484,0.023
9935739,283.52558999999997,46.883759999999995,15.84,14.14,11.799,0.023,11.729,0.022000000000000002
5077615,283.5295395,40.28651,15.92,15.06,12.916,0.023,12.89,0.025
9138149,283.54557,45.53699,15.38,14.47,12.365,0.023,12.424,0.022000000000000002
11493497,283.54731,49.47234,15.75,14.12,11.887,0.023,11.804,0.021
6183859,283.56138,41.51191,15.89,14.48,12.232,0.023,12.223,0.022000000000000002
11441553,283.5715395,49.30119000000001,15.51,13.95,11.711,0.026000000000000002,11.605,0.024
7422811,283.572,43.08907,15.96,14.6,12.454,0.023,12.335,0.022000000000000002
6669028,283.5724095,42.18643,15.21,14.25,12.157,0.023,12.177,0.022000000000000002
8010330,283.57795949999996,43.80154,15.46,14.45,12.301,0.022000000000000002,12.277,0.022000000000000002
5165017,283.58115,40.30397,14.49,13.53,11.349,0.022000000000000002,11.322,0.021
5077772,283.60515,40.2106,15.39,14.68,12.596,0.024,12.599,0.024
7260604,283.61141999999995,42.88711,15.8,15.13,13.198,0.024,13.212,0.025
6183971,283.61711999999994,41.58705,15.67,14.69,12.589,0.024,12.625,0.024
9138297,283.62257999999997,45.59179,15.32,14.52,12.454,0.022000000000000002,12.491,0.022000000000000002
9815529,283.64252999999997,46.618759999999995,14.97,14.25,12.283,0.023,12.222,0.021
7803692,283.6460804999999,43.5558,15.89,14.89,12.749,0.024,12.73,0.024
5939661,283.64717999999993,41.264340000000004,15.52,14.39,12.196,0.023,12.129,0.023
6184059,283.66097999999994,41.55469,15.65,14.52,12.338,0.024,12.319,0.023
5077889,283.66362,40.2347,16.1,14.56,12.277,0.023,12.15,0.021
11389341,283.66422,49.25971,14.27,13.06,10.811,0.023,10.784,0.02
7872997,283.66670999999997,43.636559999999996,16.03,15.06,12.927,0.024,12.87,0.024
5855703,283.67423999999994,41.18829,15.24,14.53,12.567,0.023,12.568,0.023
9326466,283.6771695,45.82651,15.62,14.61,12.494,0.023,12.448,0.022000000000000002
7873020,283.68128999999993,43.61355,15.69,14.84,12.792,0.024,12.869,0.024
9265122,283.68186,45.73895,15.78,14.39,12.095,0.023,12.036,0.022000000000000002
8736693,283.6880895,44.98081,15.33,14.45,12.304,0.023,12.303,0.022000000000000002
5427241,283.689849,40.61566,15.59,14.61,12.473,0.023,12.516,0.023
7341528,283.70500949999996,42.99638,15.21,14.4,12.303,0.023,12.346,0.022000000000000002
5855808,283.71957,41.13133,14.69,13.41,11.2,0.022000000000000002,11.136,0.02
6584163,283.72259999999994,42.03297,15.82,14.88,12.706,0.024,12.68,0.025
10388283,283.73838,47.58246,15.52,13.83,11.491,0.023,11.383,0.021
9326586,283.74305999999996,45.88024,15.19,14.27,12.164,0.023,12.153,0.022000000000000002
9326593,283.7448705,45.869640000000004,15.94,15.05,12.935,0.023,12.999,0.024
4813925,283.76063999999997,39.96248,16.12,14.86,12.615,0.024,12.622,0.023
7734893,283.76478,43.43797,15.6,14.27,12.027,0.023,12.016,0.022000000000000002
7506298,283.78426949999994,43.18875,15.25,14.17,11.966,0.023,12.025,0.022000000000000002
4725531,283.80771,39.89931,15.87,14.77,12.59,0.023,12.58,0.024
6423086,283.80964049999994,41.80477,15.97,14.87,12.653,0.023,12.701,0.023
5684887,283.82248949999996,40.96921,15.63,14.5,12.306,0.023,12.329,0.022000000000000002
11389563,283.82518949999996,49.29508,15.89,14.61,12.36,0.023,12.303,0.022000000000000002
7804024,283.82991,43.5225,16.05,15.03,12.903,0.023,12.917,0.024
10518575,283.83689999999996,47.74442,15.68,14.93,12.927,0.023,12.928,0.024
10388451,283.8475605,47.51566,16.12,14.91,12.761,0.023,12.68,0.022000000000000002
5253844,283.86106049999995,40.4903,16.32,14.67,12.43,0.023,12.333,0.022000000000000002
8867609,283.8644895,45.15976,15.18,14.22,12.119,0.023,12.105,0.021
5253858,283.864809,40.44642,15.36,14.55,12.45,0.023,12.49,0.022000000000000002
6584500,283.86983999999995,42.03048,15.59,14.23,11.952,0.023,11.931,0.023
8935140,283.88186999999994,45.26314,15.71,14.9,12.851,0.023,12.811,0.024
4725734,283.8882899999999,39.85148,15.98,15.09,13.055,0.024,13.1,0.026000000000000002
5341573,283.8889395,40.53867,15.93,14.89,12.655,0.023,12.659,0.023
4814229,283.89172950000005,39.94316,16.25,14.55,12.131,0.023,12.035,0.022000000000000002
9388780,283.89260999999993,45.98273,16.02,14.86,12.747,0.023,12.639,0.023
11442047,283.8936,49.3686,15.75,14.74,12.559,0.023,12.55,0.022000000000000002
10058367,283.8996105,47.0659,15.93,15.24,13.266,0.023,13.269,0.025
11546374,283.91494049999994,49.54298,15.89,14.61,12.374,0.026000000000000002,12.317,0.026000000000000002
10518758,283.92619949999994,47.75339,15.18,14.14,11.962,0.023,11.939,0.022000000000000002
5341666,283.933029,40.5912,14.89,13.77,11.546,0.023,11.504,0.021
10388604,283.934379,47.57358,16.22,14.75,12.473,0.023,12.41,0.022000000000000002
4814363,283.94698049999994,39.99843,15.48,14.73,12.694,0.023,12.732,0.024
4902806,283.96867949999995,40.08112,14.79,13.43,11.143,0.035,11.067,0.036000000000000004
4725913,283.97308949999996,39.86614,14.53,13.78,11.718,0.022000000000000002,11.732,0.022000000000000002
5165872,283.97612999999996,40.33812,15.25,14.1,11.881,0.024,11.86,0.023
9388939,283.97835,45.96533,15.48,14.83,12.892,0.023,12.879,0.023
4540508,283.98965999999996,39.63191,16.03,14.76,12.461,0.023,12.427,0.023
7664406,283.99219049999994,43.36035,15.87,14.4,12.088,0.022000000000000002,11.994,0.021
5341795,283.99274999999994,40.51913,15.13,13.84,11.575,0.022000000000000002,11.556,0.021
5078666,284.00278949999995,40.26392,15.47,14.7,12.615,0.023,12.632,0.024
5513266,284.03569049999993,40.77912,16.14,15.03,12.936,0.023,12.854,0.024
4633585,284.03931,39.75547,15.27,14.2,12.013,0.023,12.05,0.022000000000000002
8414029,284.04707999999994,44.45621,15.47,14.6,12.432,0.023,12.45,0.023
5856480,284.04979949999995,41.13953,15.25,13.88,11.572,0.024,11.579,0.022000000000000002
10649503,284.05615049999994,47.991209999999995,15.7,14.87,12.737,0.023,12.725,0.023
6927938,284.0564895,42.46587,15.18,14.16,12.012,0.023,12.058,0.022000000000000002
6423563,284.05974,41.88413,15.74,14.84,12.756,0.023,12.811,0.024
6344749,284.06899949999996,41.78307,15.85,14.9,12.831,0.024,12.871,0.025
8737443,284.0744805,44.960879999999996,15.6,14.2,11.936,0.023,11.867,0.021
4443489,284.07491999999996,39.57063,15.46,14.56,12.418,0.024,12.402,0.022000000000000002
4990413,284.08037999999993,40.11508,14.2,13.44,11.387,0.022000000000000002,11.383,0.021
10519040,284.08389,47.78504,15.78,14.58,12.376,0.023,12.313,0.022000000000000002
5254309,284.08628999999996,40.47551,13.65,12.67,10.494,0.022000000000000002,10.522,0.02
9265875,284.09144999999995,45.79983,13.08,12.26,10.204,0.022000000000000002,10.238,0.02
5342009,284.09638049999995,40.529759999999996,15.43,14.21,11.983,0.023,11.975,0.022000000000000002
11124072,284.09768999999994,48.76497,15.65,14.44,12.23,0.023,12.161,0.021
4726192,284.1028605,39.80579,14.77,13.75,11.58,0.023,11.56,0.021
6585067,284.1046304999999,42.03197,14.96,13.59,11.284,0.023,11.238,0.021
8935605,284.10551999999996,45.271159999999995,16.02,14.99,12.842,0.023,12.847,0.023
10454036,284.11555949999996,47.66235,14.35,13.24,11.048,0.023,11.033,0.02
6502294,284.1213599999999,41.91451,15.75,14.44,12.197,0.023,12.189,0.022000000000000002
10323663,284.12429999999995,47.48539,15.48,14.79,12.837,0.023,12.828,0.023
11124116,284.12860049999995,48.76947,14.88,14.01,11.904,0.022000000000000002,11.91,0.021
5428088,284.13647999999995,40.63125,14.94,13.68,11.424,0.022000000000000002,11.373,0.021
8479145,284.14676999999995,44.58583,15.5,14.77,12.734,0.023,12.761,0.023
6103862,284.1570795,41.45943,15.84,14.65,12.509,0.023,12.45,0.023
6928206,284.17544999999996,42.46133,14.48,13.26,10.963,0.022000000000000002,10.95,0.02
5079019,284.18573999999995,40.20593,15.78,14.96,12.963,0.034,12.963,0.036000000000000004
11124203,284.19640949999996,48.76798,14.48,13.08,10.826,0.023,10.756,0.02
5428199,284.19696,40.64125,13.44,12.33,10.101,0.022000000000000002,10.056,0.019
6502475,284.2053,41.903459999999995,15.78,14.85,12.739,0.023,12.746,0.025
6423857,284.20871999999997,41.87477,14.54,13.68,11.568,0.023,11.535,0.021
8673358,284.21491949999995,44.804520000000004,15.92,14.3,11.973,0.023,11.86,0.022000000000000002
5685704,284.21781,40.98972,14.8,13.69,11.474,0.024,11.436,0.021
8479326,284.24483999999995,44.59223,14.65,13.73,11.583,0.023,11.574,0.021
10389143,284.25459,47.521209999999996,15.85,15.03,12.951,0.023,13.008,0.024
11070966,284.25700049999995,48.63275,15.55,14.22,11.995,0.023,11.907,0.021
9073460,284.2742295,45.40606,14.01,13.28,11.31,0.023,11.335,0.02
6345159,284.2781295,41.75558,15.76,14.91,12.787,0.023,12.823,0.024
6670624,284.28313949999995,42.17454,15.62,14.66,12.499,0.023,12.48,0.023
6104110,284.28715049999994,41.46263,15.42,14.07,11.881,0.022000000000000002,11.809,0.021
9573366,284.29566,46.21883,15.7,14.65,12.382,0.023,12.429,0.023
5513769,284.29614,40.71587,15.52,14.3,12.061,0.023,11.996,0.021
6345207,284.30181,41.75942,16.02,15.02,12.886,0.023,12.869,0.025
9203478,284.3031195,45.63283,16.01,15.21,13.214,0.024,13.175,0.025
9073517,284.3043599999999,45.45733,15.97,15.05,12.96,0.023,12.962,0.024
6757167,284.30627999999996,42.2472,14.93,14.04,11.94,0.024,11.965,0.021
5079274,284.30806049999995,40.26127,15.74,15.06,12.911,0.023,12.821,0.025
11071041,284.308569,48.657759999999996,14.91,13.58,11.322,0.023,11.311,0.02
6842741,284.31583049999995,42.30359,15.62,14.8,12.771,0.024,12.795,0.025
8283025,284.31924,44.20745,15.92,14.82,12.669,0.023,12.696,0.022000000000000002
10124435,284.32707,47.15552,16.02,14.99,12.769,0.022000000000000002,12.819,0.024
5685904,284.3404395,40.92708,14.96,14.16,12.087,0.023,12.116,0.021
9004502,284.34118049999995,45.376259999999995,15.7,14.77,12.661,0.023,12.657,0.023
9389594,284.34569999999997,45.98681,15.9,14.66,12.411,0.023,12.361,0.022000000000000002
10059199,284.34727949999996,47.054559999999995,15.84,14.99,12.899,0.023,12.932,0.024
10258346,284.34920999999997,47.31909,15.25,13.98,11.722,0.023,11.667,0.022000000000000002
5771150,284.35222049999993,41.04233,15.23,14.27,12.07,0.023,12.073,0.022000000000000002
5513890,284.36742,40.7456,15.55,14.76,12.739,0.05,12.731,0.047
4991026,284.3736495,40.10253,16.07,14.74,12.492,0.023,12.46,0.022000000000000002
9512137,284.38178999999997,46.187459999999994,15.86,15.04,12.99,0.024,12.999,0.022000000000000002
8803071,284.38475999999997,45.00031,15.36,14.06,11.844,0.023,11.769,0.021
9573527,284.38623,46.26993,15.64,14.86,12.815,0.023,12.824,0.023
10124585,284.39350949999994,47.17403,15.4,14.02,11.85,0.023,11.786,0.021
9512162,284.4012599999999,46.18889,15.11,14.2,12.098,0.024,12.154,0.021
6185594,284.40578999999997,41.50758,15.66,14.9,12.856,0.024,12.866,0.025
11124523,284.41371,48.72283,16.22,14.77,12.518,0.023,12.454,0.023
9450368,284.41467,46.08766,15.92,14.75,12.527,0.023,12.498,0.023
6266567,284.43989999999997,41.683609999999994,15.95,15.06,13.02,0.023,13.013,0.023
5941226,284.44539,41.26647,15.89,14.57,12.285,0.023,12.234,0.023
10059380,284.4457395,47.09683,14.94,14.08,11.994,0.023,12.035,0.021
6585895,284.45619,42.066990000000004,14.72,13.64,11.428,0.023,11.423,0.021
10454713,284.46178949999995,47.66977,14.43,13.74,11.735,0.022000000000000002,11.754,0.021
9327921,284.461959,45.88493,14.99,14.09,11.971,0.023,11.981,0.021
8217154,284.46970049999993,44.11867,15.66,14.6,12.474,0.023,12.446,0.022000000000000002
5079590,284.472069,40.21356,15.39,14.6,12.67,0.023,12.625,0.023
7014297,284.47252949999995,42.56413,15.26,14.23,12.045,0.023,12.063,0.022000000000000002
9512316,284.4797805,46.11459,14.77,14.04,12.049,0.023,12.09,0.021
6503104,284.48347049999995,41.9003,15.72,14.06,11.655,0.022000000000000002,11.563,0.021
6843185,284.49475049999995,42.39953,15.19,14.3,12.216,0.023,12.208,0.022000000000000002
3934090,284.50007999999997,39.08264000000001,15.11,14.03,11.81,0.022000000000000002,11.802,0.021
10324374,284.50360049999995,47.40498,15.77,14.58,12.372,0.023,12.298,0.021
9512360,284.5103699999999,46.13648,16.07,14.95,12.804,0.024,12.761,0.024
5941354,284.51138999999995,41.29616,15.71,14.7,12.52,0.023,12.593,0.023
10389671,284.5366095,47.595859999999995,15.7,14.92,12.852,0.024,12.824,0.024
8217295,284.53736999999995,44.19364,14.76,13.1,10.843,0.023,10.736,0.02
6345700,284.54684999999995,41.79371,15.7,14.88,12.906,0.023,12.971,0.023
9266689,284.54882999999995,45.7884,15.26,14.27,12.113,0.023,12.134,0.022000000000000002
6424516,284.55353999999994,41.81681,15.95,14.54,12.317,0.024,12.28,0.024
4135605,284.556519,39.28169000000001,15.74,14.79,12.617,0.023,12.656,0.023
8283487,284.55921,44.20415,15.84,14.39,12.172,0.023,12.156,0.022000000000000002
4035503,284.5614,39.12323,15.95,15.15,13.132,0.023,13.128,0.026000000000000002
5342922,284.56516949999997,40.58592,15.62,14.76,12.655,0.023,12.714,0.024
8415004,284.56876049999994,44.42439,15.67,14.39,12.13,0.023,12.047,0.022000000000000002
5428929,284.5690095,40.61685,15.9,15.02,12.933,0.024,12.966,0.025
9328136,284.57878049999994,45.87804000000001,15.32,14.35,12.197,0.023,12.205,0.022000000000000002
6185976,284.58308999999997,41.51674000000001,15.16,14.13,11.996,0.023,11.973,0.022000000000000002
5255326,284.58419999999995,40.42962,15.34,14.61,12.609,0.023,12.634,0.024
4991533,284.6063895,40.12485,15.85,14.95,12.905,0.023,12.911,0.024
5255412,284.62521,40.41634000000001,15.25,14.24,12.104,0.023,12.145,0.022000000000000002
5857594,284.63209049999995,41.15641,15.97,15.29,13.339,0.023,13.35,0.026000000000000002
6186082,284.63575949999995,41.56454,15.87,14.57,12.295,0.022000000000000002,12.248,0.021
6345910,284.6469705,41.7907,15.64,14.75,12.704,0.023,12.778,0.023
6186107,284.6475795,41.53107,15.71,14.79,12.676,0.023,12.741,0.023
6671587,284.64787049999995,42.178779999999996,15.68,14.54,12.381,0.023,12.329,0.023
8149401,284.65191,44.08489,15.94,14.96,12.881,0.023,12.901,0.024
11284885,284.65831949999995,49.05712,15.66,14.95,12.933,0.024,12.961,0.025
5429117,284.66677949999996,40.66174,16.11,15.02,12.873,0.024,12.79,0.025
6503533,284.67514049999994,41.91187,15.46,14.64,12.547,0.023,12.571,0.023
11124905,284.68049999999994,48.72455,14.74,13.77,11.655,0.023,11.691,0.021
6024238,284.69080950000006,41.31477,14.14,13.41,11.378,0.023,11.411,0.021
3934593,284.70141,39.01255,16.17,14.92,12.693,0.023,12.635,0.024
6671727,284.71501049999995,42.19808,15.86,14.58,12.322,0.023,12.268,0.022000000000000002
9005213,284.717859,45.38477,15.19,14.55,12.627,0.023,12.631,0.023
7875008,284.71932,43.63395,15.75,14.6,12.374,0.023,12.376,0.022000000000000002
8609534,284.72132999999997,44.73963,14.85,13.98,11.887,0.023,11.852,0.021
10259154,284.73166949999995,47.388329999999996,15.7,14.76,12.598,0.023,12.587,0.023
6503664,284.74063049999995,41.95173,15.85,15.25,13.306,0.024,13.285,0.026000000000000002
8936920,284.74546949999996,45.203759999999996,15.07,14.12,11.941,0.023,11.901,0.021
8415336,284.7531495,44.4602,15.02,13.97,11.81,0.023,11.773,0.021
11700807,284.75422949999995,49.807829999999996,14.94,13.49,11.259,0.022000000000000002,11.168,0.021
8012761,284.75488949999993,43.89765,15.81,15.08,13.124,0.032,13.151,0.034
3727538,284.76898049999994,38.89672,16.06,14.99,12.827,0.023,12.826,0.025
11231665,284.76944999999995,48.954029999999996,14.8,14.1,12.062,0.023,12.092,0.023
8544884,284.7715305,44.64569,16.02,14.71,12.472,0.023,12.423,0.022000000000000002
11802265,284.77753949999993,50.00006,15.21,13.99,11.732,0.023,11.755,0.022000000000000002
11802278,284.7846495,50.028999999999996,14.51,13.33,11.108,0.023,11.082,0.02
6843766,284.78710049999995,42.37175,15.33,14.03,11.786,0.023,11.739,0.021
6758299,284.79438,42.276709999999994,13.92,12.94,10.803,0.023,10.844,0.02
6425024,284.80546949999996,41.89918,15.13,14.42,12.461,0.023,12.484,0.022000000000000002
5941975,284.81415,41.20363,15.91,15.1,12.975,0.034,12.979,0.033
11547632,284.81739,49.53243,15.03,14.23,12.222,0.023,12.269,0.022000000000000002
8350261,284.8260795,44.383179999999996,16.05,15.02,12.903,0.023,12.825,0.023
11495260,284.84625,49.49067,14.37,13.5,11.457,0.023,11.495,0.02
4992056,284.84701049999995,40.126129999999996,16.05,14.36,12.02,0.023,11.916,0.021
8803974,284.85379049999995,45.03799,14.79,13.81,11.688,0.023,11.743,0.021
4345291,284.85906,39.4604,14.84,13.98,11.924,0.023,11.897,0.021
8149782,284.86524,44.03614,15.79,14.83,12.723,0.023,12.676,0.023
11802383,284.8657005,50.038470000000004,15.45,14.63,12.536,0.024,12.539,0.023
8012943,284.8691505,43.86292,15.64,14.14,11.895,0.023,11.792,0.021
11017264,284.88061949999997,48.54959,15.35,14.41,12.343,0.023,12.284,0.022000000000000002
5255954,284.8824495,40.49303,15.12,14.17,12.012,0.023,12.01,0.022000000000000002
6267461,284.8849995,41.6015,14.97,13.99,11.834,0.023,11.869,0.022000000000000002
11650425,284.887029,49.76507,15.81,15.07,13.017,0.024,13.041,0.025
6503950,284.8942695,41.99691,15.95,15.08,12.909,0.023,12.952,0.024
5600825,284.8946295,40.83256,16.05,15.17,13.003,0.023,12.996,0.025
3831534,284.89608,38.90104,16.08,14.39,12.027,0.023,11.962,0.022000000000000002
3727878,284.90062049999995,38.8848,15.65,14.39,12.167,0.034,12.147,0.034
5687033,284.90322,40.97455,15.59,14.66,12.544,0.023,12.603,0.023
9074629,284.90459999999996,45.47275,15.45,14.49,12.376,0.023,12.344,0.022000000000000002
8609873,284.90763,44.74658,13.57,12.68,10.601,0.023,10.612,0.02
8545145,284.90979,44.68267,16.0,15.0,12.892,0.023,12.919,0.024
5080470,284.91708,40.29465,15.86,14.99,12.894,0.023,12.876,0.025
6504035,284.93205,41.90972,15.67,14.55,12.376,0.023,12.423,0.023
8739070,284.94803999999993,44.99832,16.18,14.93,12.769,0.024,12.739,0.024
8081971,284.94862049999995,43.90348,15.43,14.62,12.576,0.023,12.616,0.022000000000000002
6267613,284.96192999999994,41.60281,15.92,15.04,13.024,0.024,13.037,0.025
6105433,284.96219999999994,41.42587,15.89,14.83,12.609,0.023,12.543,0.023
5515000,284.96623049999994,40.717890000000004,15.2,13.91,11.677,0.023,11.613,0.021
9818003,285.0019995,46.64441,14.77,13.72,11.557,0.023,11.545,0.021
5343801,285.0030299999999,40.57468,15.35,14.56,12.468,0.023,12.524,0.023
6504214,285.0059895,41.9725,16.11,14.86,12.615,0.023,12.568,0.024
7875533,285.0160995,43.689029999999995,16.03,15.13,13.075,0.024,13.12,0.025
5858361,285.01641,41.16279,14.49,13.01,10.748,0.022000000000000002,10.68,0.018000000000000002
8350612,285.0249,44.35096,13.24,12.14,9.941,0.023,9.932,0.02
9204748,285.02507999999995,45.65998,14.03,13.08,10.94,0.022000000000000002,10.902,0.021
9574706,285.027969,46.27115,15.78,14.88,12.768,0.023,12.82,0.025
11547920,285.04155,49.50976,14.4,13.53,11.44,0.023,11.462,0.02
8013221,285.0482895,43.8418,13.77,12.38,10.211,0.023,10.141,0.02
8415867,285.05348999999995,44.468059999999994,14.23,13.22,11.074,0.022000000000000002,11.063,0.02
10963429,285.05501999999996,48.40452,15.36,14.03,11.718,0.023,11.677,0.021
3935499,285.05693999999994,39.074490000000004,15.41,14.26,12.021,0.023,11.996,0.022000000000000002
3525783,285.07250999999997,38.67933,15.89,14.92,12.741,0.023,12.713,0.024
4137187,285.07771949999994,39.26104,14.96,13.94,11.82,0.023,11.767,0.022000000000000002
3626713,285.08691,38.71945,15.72,14.74,12.555,0.023,12.533,0.022000000000000002
4242514,285.09193949999997,39.37596,15.89,14.42,12.178,0.028999999999999998,12.061,0.031
11495591,285.09207,49.47189,16.2,14.43,12.144,0.023,12.06,0.021
3424335,285.0979395,38.583729999999996,15.38,14.58,12.523,0.023,12.581,0.023
10847658,285.0985695,48.27428,15.46,14.55,12.357,0.023,12.337,0.022000000000000002
4992637,285.10008,40.16056,14.98,14.2,12.214,0.023,12.259,0.023
9697184,285.11078999999995,46.48117,15.87,14.73,12.509,0.024,12.528,0.024
9267818,285.11538,45.78503,15.26,13.96,11.699,0.023,11.646,0.02
11752232,285.12064949999996,49.95834,15.77,14.76,12.605,0.023,12.58,0.022000000000000002
11701376,285.12248999999997,49.821909999999995,15.88,14.28,11.988,0.023,11.889,0.021
9267857,285.1350195,45.79108,15.47,14.43,12.309,0.023,12.326,0.021
5344105,285.1419195,40.51831,15.67,14.77,12.684,0.023,12.716,0.024
11701420,285.1483995,49.88267000000001,15.42,13.94,11.575,0.022000000000000002,11.544,0.02
6758989,285.15114,42.225159999999995,15.4,14.38,12.241,0.023,12.26,0.022000000000000002
7509281,285.15888000000007,43.161970000000004,16.18,14.73,12.503,0.023,12.43,0.023
9141097,285.16022999999996,45.534,14.21,13.35,11.27,0.022000000000000002,11.34,0.02
9451669,285.164679,46.0541,15.84,14.95,12.821,0.024,12.84,0.024
10651453,285.17393999999996,47.913509999999995,15.03,14.16,12.047,0.022000000000000002,12.015,0.021
3322943,285.17455049999995,38.42776,15.11,14.22,12.123,0.023,12.171,0.022000000000000002
3935803,285.17500049999995,39.053470000000004,15.13,14.34,12.293,0.023,12.299,0.023
5772806,285.18591,41.05356,13.57,12.73,10.662,0.023,10.656,0.021
6504604,285.19993049999994,41.988859999999995,15.92,15.13,13.036,0.023,13.013,0.024
5256645,285.2107095,40.45829000000001,15.29,14.21,12.064,0.023,12.115,0.021
9758034,285.2110799999999,46.51323,15.2,14.33,12.201,0.023,12.26,0.021
6672794,285.2122395,42.128370000000004,15.78,14.92,12.848,0.024,12.914,0.024
6105994,285.21388949999994,41.44996,16.18,14.77,12.485,0.023,12.432,0.022000000000000002
8610359,285.21485999999993,44.74779,14.45,13.71,11.643,0.024,11.675,0.023
9141177,285.21959999999996,45.5838,16.01,15.02,12.872,0.023,12.865,0.025
8610368,285.22249049999994,44.72613,15.77,14.82,12.684,0.023,12.708,0.022000000000000002
9758042,285.2231205,46.56185,14.67,13.6,11.485,0.023,11.407,0.021
3935942,285.2238195,39.03017,15.84,14.3,11.959,0.023,11.893,0.022000000000000002
10521200,285.22506,47.79752,15.77,15.01,13.027,0.023,13.061,0.025
8013517,285.22900949999996,43.854620000000004,15.98,15.06,12.956,0.023,12.95,0.024
4137679,285.23377949999997,39.23785,15.67,14.84,12.763,0.024,12.775,0.025
5687723,285.23726999999997,40.987590000000004,14.92,14.17,12.135,0.023,12.141,0.022000000000000002
4242943,285.2376405,39.31305,14.39,13.44,11.314,0.023,11.284,0.021
8150479,285.2465295,44.00528,16.08,14.46,12.109,0.022000000000000002,12.028,0.021
5344350,285.25377,40.53577,15.94,14.8,12.574,0.023,12.505,0.023
11017875,285.25540049999995,48.53204,15.72,14.57,12.339,0.023,12.269,0.022000000000000002
5942891,285.25568999999996,41.2545,14.57,13.6,11.424,0.023,11.418,0.021
4242987,285.25649999999996,39.389959999999995,15.6,14.72,12.673,0.023,12.7,0.023
7426706,285.25651049999993,43.09364,15.78,14.87,12.778,0.023,12.806,0.023
7509496,285.2596395,43.15145,14.46,13.65,11.599,0.023,11.604,0.021
6504736,285.26285999999993,41.95044,15.67,14.02,11.646,0.022000000000000002,11.568,0.021
4543236,285.2669805,39.63153,15.99,14.58,12.362,0.023,12.265,0.022000000000000002
4543237,285.26709,39.65957,14.61,13.51,11.313,0.023,11.263,0.021
6425928,285.27249900000004,41.85816,14.63,13.48,11.239,0.023,11.181,0.02
9268071,285.27832049999995,45.72654,15.83,15.07,12.989,0.024,13.001,0.025
9141266,285.27882,45.54241,15.17,14.45,12.433,0.024,12.454,0.024
11285727,285.28478999999993,49.00104,15.43,14.24,12.039,0.022000000000000002,11.991,0.021
10716868,285.28528049999994,48.09023,15.58,14.76,12.728,0.023,12.755,0.023
11853404,285.29320949999993,50.14229,15.82,14.94,12.893,0.023,12.919,0.024
3627277,285.2975295,38.72214,15.82,15.05,13.047,0.024,13.06,0.026000000000000002
9818472,285.30098999999996,46.6052,15.73,14.38,12.115,0.023,12.077,0.023
6425989,285.30236999999994,41.86855,15.85,14.58,12.348,0.023,12.32,0.022000000000000002
8218687,285.30919049999994,44.191340000000004,14.22,12.89,10.672,0.023,10.612,0.02
6587755,285.3156105,42.04488,15.59,14.81,12.731,0.023,12.772,0.024
11391702,285.32280000000003,49.25851,15.5,14.57,12.446,0.023,12.467,0.022000000000000002
5168614,285.3336195,40.347770000000004,16.09,14.85,12.565,0.023,12.584,0.022000000000000002
9391356,285.33921,45.93205,14.38,13.54,11.455,0.022000000000000002,11.468,0.02
6587816,285.3407595,42.09272,15.82,15.05,12.992,0.023,13.01,0.024
5430495,285.34385999999995,40.617509999999996,16.1,15.04,12.847,0.023,12.861,0.022000000000000002
9636601,285.3546195,46.39123,16.36,14.59,12.263,0.023,12.185,0.022000000000000002
4543424,285.35525999999993,39.62787,15.05,14.24,12.164,0.023,12.194,0.022000000000000002
5256967,285.36079049999995,40.457159999999995,15.72,14.95,12.967,0.023,12.998,0.025
5344559,285.36851999999993,40.54889,16.18,14.55,12.226,0.023,12.122,0.021
7590933,285.37244999999996,43.23666,15.15,14.09,11.921,0.023,11.864,0.022000000000000002
11903656,285.3782595,50.26117,15.57,14.21,11.975,0.023,11.913,0.021
5168723,285.3789299999999,40.34147,14.98,14.27,12.34,0.023,12.363,0.023
8481304,285.39932999999996,44.52203,13.79,12.93,10.85,0.022000000000000002,10.878,0.019
4243354,285.40000949999995,39.312709999999996,15.43,14.41,12.248,0.023,12.261,0.022000000000000002
9575305,285.4045995,46.2709,15.99,15.06,12.906,0.024,12.873,0.024
6347434,285.4114995,41.71586,16.04,14.97,12.851,0.023,12.83,0.023
11803214,285.42533999999995,50.065059999999995,15.93,15.23,13.228,0.023,13.224,0.025
9697725,285.43082999999996,46.44849,15.91,14.7,12.5,0.023,12.466,0.023
7345195,285.43130999999994,42.90191,15.84,14.67,12.534,0.022000000000000002,12.495,0.023
4728952,285.43438949999995,39.80166,15.4,14.43,12.304,0.023,12.316,0.022000000000000002
11903742,285.43485,50.29854,15.8,15.13,13.138,0.023,13.158,0.024
8351396,285.44519999999994,44.32587,14.37,13.46,11.32,0.023,11.366,0.02
11599929,285.4541804999999,49.62938,15.91,15.15,13.063,0.026000000000000002,13.108,0.028999999999999998
5344752,285.46163999999993,40.57173,14.27,13.49,11.43,0.023,11.488,0.022000000000000002
9141571,285.4642695,45.51141,15.28,13.56,11.171,0.023,11.089,0.021
3627704,285.46797,38.79894,16.08,14.98,12.891,0.025,12.885,0.025
9329586,285.46905000000004,45.82987,15.99,14.87,12.659,0.023,12.667,0.024
9697791,285.47092949999995,46.46498,15.88,15.1,13.045,0.024,13.085,0.026000000000000002
8082910,285.47611049999995,43.940459999999995,14.63,13.43,11.245,0.023,11.22,0.02
11599975,285.4826699999999,49.66348,15.61,14.79,12.706,0.023,12.724,0.024
5516027,285.48604049999994,40.77149,13.95,12.88,10.706,0.023,10.703,0.02
9452233,285.49181999999996,46.00425,16.28,14.65,12.314,0.023,12.245,0.022000000000000002
5859365,285.5059499999999,41.1815,15.82,14.58,12.387,0.023,12.36,0.022000000000000002
8546136,285.5091105,44.675129999999996,15.26,14.03,11.789,0.023,11.752,0.021
4038439,285.515229,39.15937,16.15,14.83,12.607,0.023,12.526,0.023
9818820,285.519009,46.68152,15.95,15.19,13.219,0.024,13.252,0.026000000000000002
7667213,285.5231099999999,43.35468,15.32,14.5,12.452,0.023,12.492,0.022000000000000002
8805111,285.52726049999995,45.03519,13.79,13.04,10.984,0.022000000000000002,11.023,0.02
8151009,285.53042999999997,44.021879999999996,16.04,14.78,12.559,0.023,12.486,0.022000000000000002
4346765,285.53322,39.43359,16.17,14.78,12.523,0.023,12.387,0.022000000000000002
5344895,285.53434949999996,40.556309999999996,11.78,11.07,9.08,0.023,9.101,0.02
3096944,285.53454,38.26985,15.54,14.68,12.609,0.023,12.637,0.024
3323808,285.5439495,38.458909999999996,13.65,12.13,9.831,0.023,9.777,0.021
8416796,285.54532049999995,44.40613,15.72,14.89,12.794,0.023,12.845,0.024
6187942,285.5486805,41.556979999999996,15.4,13.83,11.46,0.023,11.396,0.021
4346809,285.552759,39.49159,15.69,13.88,11.5,0.023,11.424,0.021
9075708,285.56710949999996,45.49305,15.18,14.32,12.232,0.023,12.267,0.023
3216554,285.57304049999993,38.395179999999996,15.42,14.65,12.533,0.023,12.558,0.022000000000000002
11702078,285.57988049999994,49.88149,14.31,13.49,11.52,0.023,11.522,0.021
4636938,285.59229,39.79148,14.68,13.79,11.68,0.023,11.667,0.021
4138564,285.59543999999994,39.260979999999996,15.96,15.2,13.189,0.024,13.221,0.026000000000000002
12052230,285.59650949999997,50.51497,15.89,14.51,12.293,0.023,12.19,0.022000000000000002
6268870,285.60258,41.65804,15.89,15.1,13.028,0.035,13.087,0.035
9637036,285.6034604999999,46.30207,15.09,13.43,11.116,0.023,11.02,0.02
6347864,285.60945,41.712509999999995,14.73,13.7,11.521,0.023,11.534,0.021
11233004,285.6115395,48.96967,14.06,13.08,10.947,0.023,10.939,0.02
3527038,285.61259999999993,38.65318,15.87,14.73,12.581,0.024,12.483,0.023
9514298,285.62489999999997,46.10364000000001,15.91,14.98,12.885,0.024,12.962,0.024
10586604,285.63351,47.85999,16.09,14.88,12.611,0.023,12.579,0.023
3527088,285.634059,38.61449,15.84,14.69,12.561,0.023,12.561,0.023
11702167,285.6355995,49.82274,15.32,13.81,11.538,0.023,11.454,0.02
8740221,285.63585,44.90789,15.83,14.43,12.216,0.023,12.075,0.022000000000000002
3216700,285.64214999999996,38.378809999999994,15.76,14.77,12.596,0.023,12.571,0.022000000000000002
10521966,285.6451995,47.717890000000004,15.37,14.56,12.505,0.023,12.545,0.023
11018537,285.64928999999995,48.518359999999994,15.96,15.11,13.026,0.023,13.042,0.024
11073120,285.65957999999995,48.634159999999994,16.05,14.58,12.31,0.023,12.233,0.022000000000000002
9514377,285.66141,46.16402,16.24,15.12,12.378,0.023,12.378,0.023
9575777,285.66743999999994,46.23973,16.08,14.93,12.795,0.023,12.809,0.024
6268982,285.66767999999996,41.68611,15.59,14.55,12.404,0.023,12.383,0.023
11651634,285.6682095,49.78071,15.9,14.43,12.22,0.023,12.086,0.022000000000000002
11853987,285.67921049999995,50.14092,15.19,14.5,12.609,0.023,12.616,0.022000000000000002
7510447,285.68257049999994,43.10619000000001,12.85,12.1,10.092,0.023,10.08,0.02
8417053,285.68818049999993,44.48355,15.8,14.64,12.479,0.023,12.397,0.021
9075931,285.69259049999994,45.43011,14.63,13.7,11.614,0.023,11.604,0.021
5859744,285.69606000000005,41.19762,15.95,14.97,12.817,0.023,12.79,0.023
8546464,285.70206,44.68699,15.9,15.08,12.961,0.024,12.98,0.025
3628296,285.7075095,38.79343,15.48,14.68,12.701,0.024,12.705,0.024
8219352,285.71857049999994,44.186479999999996,14.93,13.94,11.85,0.023,11.862,0.021
9075982,285.71950949999996,45.42474,14.08,13.26,11.203,0.023,11.206,0.021
3527308,285.7250295,38.68173,15.68,14.54,12.342,0.023,12.305,0.023
10586780,285.72781949999995,47.80729,16.32,14.74,12.448,0.022000000000000002,12.374,0.022000000000000002
7265156,285.72803999999996,42.844879999999996,15.16,14.37,12.35,0.023,12.4,0.023
8611277,285.7280895,44.76664,15.95,15.03,12.925,0.024,12.902,0.025
3425850,285.72856950000005,38.59213,15.96,14.8,12.619,0.024,12.594,0.024
4818089,285.72952949999996,39.98017,15.59,14.3,12.067,0.023,11.991,0.022000000000000002
8938801,285.74289,45.27083,15.81,15.05,13.044,0.024,13.029,0.025
5516671,285.7744095,40.7669,15.7,14.25,11.89,0.023,11.81,0.021
3324375,285.77881949999994,38.412859999999995,15.73,14.86,12.808,0.023,12.866,0.024
11179952,285.7881300000001,48.86161,15.66,14.98,12.991,0.024,12.976,0.025
2831943,285.79000949999994,38.02786,15.49,14.7,12.631,0.024,12.686,0.025
2969839,285.79449,38.19308,16.12,14.89,12.671,0.023,12.662,0.024
2692772,285.79529999999994,37.942370000000004,15.91,14.87,12.719,0.024,12.693,0.025
3730067,285.80782049999993,38.89483,14.65,13.74,11.721,0.023,11.673,0.021
3324454,285.8094899999999,38.43072,15.57,14.94,12.885,0.023,12.866,0.023
2421893,285.81104999999997,37.79476,15.95,15.2,13.227,0.025,13.256,0.027000000000000003
7510767,285.81436949999994,43.15874,14.56,13.55,11.409,0.023,11.427,0.02
8219533,285.8174505,44.15969000000001,15.48,14.72,12.715,0.024,12.751,0.023
7265341,285.81908999999996,42.81009,15.44,14.62,12.599,0.023,12.598,0.024
5944041,285.82789950000006,41.25246,15.22,14.38,12.342,0.023,12.351,0.022000000000000002
4139175,285.83133,39.27548,15.85,15.12,13.132,0.024,13.125,0.025
11854219,285.83991,50.110459999999996,15.43,14.29,12.165,0.023,12.156,0.022000000000000002
9142334,285.8517195,45.51135,13.77,12.67,10.504,0.022000000000000002,10.539,0.02
2282663,285.86593049999993,37.63084,15.89,15.11,13.086,0.024,13.12,0.025
9007577,285.87259049999994,45.3532,15.85,15.03,12.929,0.023,12.976,0.024
6107421,285.87592049999995,41.40885,16.06,14.79,12.61,0.023,12.548,0.022000000000000002
10587070,285.876,47.83119,15.42,13.9,11.631,0.023,11.575,0.021
9269155,285.880299,45.70833,15.09,14.17,12.029,0.023,12.048,0.022000000000000002
2282712,285.88241999999997,37.64113,15.84,14.32,12.068,0.023,11.98,0.022000000000000002
3833890,285.8848499999999,38.98946,15.79,15.02,12.985,0.024,13.01,0.025
3426250,285.88522049999995,38.50147,14.97,14.15,12.101,0.023,12.166,0.021
10909109,285.88914,48.3186,15.13,14.01,11.794,0.023,11.787,0.021
4544639,285.90536999999995,39.631370000000004,16.19,14.71,12.437,0.024,12.335,0.023
4729962,285.9084,39.85838,15.99,14.74,12.535,0.024,12.485,0.024
10909144,285.91132949999997,48.32214000000001,15.98,15.03,12.889,0.023,12.882,0.024
12003924,285.91341,50.48126,15.73,14.93,12.902,0.023,12.879,0.024
7807888,285.91403999999994,43.55376,15.36,14.31,12.18,0.025,12.136,0.024
6026814,285.91638,41.38209000000001,15.85,14.48,12.272,0.023,12.171,0.022000000000000002
11652051,285.93102,49.72074,15.96,14.66,12.412,0.023,12.339,0.022000000000000002
3730371,285.93461999999994,38.85977000000001,15.99,14.58,12.351,0.023,12.304,0.022000000000000002
4244723,285.93546,39.39226,15.78,15.01,12.982,0.023,13.033,0.023
9514852,285.9370305,46.13411,15.49,14.72,12.687,0.023,12.732,0.024
7511147,285.9499995,43.14407,15.46,14.69,12.634,0.024,12.671,0.026000000000000002
10587237,285.95322,47.88332,15.73,14.73,12.634,0.023,12.618,0.023
4139476,285.95414999999997,39.28931,15.62,14.62,12.446,0.023,12.482,0.024
11600744,285.9550395,49.696059999999996,15.68,14.4,12.175,0.023,12.091,0.021
12102104,285.9611699999999,50.65773,14.13,13.23,11.147,0.023,11.153,0.02
9076474,285.97764,45.44995,15.41,14.22,12.036,0.023,12.017,0.021
6846346,285.98758949999996,42.38837,15.24,14.04,11.794,0.023,11.817,0.022000000000000002
12102169,285.99794999999995,50.658970000000004,15.27,14.22,12.045,0.023,12.035,0.022000000000000002
7877270,285.99974999999995,43.62828,15.79,14.87,12.76,0.023,12.802,0.024
9453185,286.00043999999997,46.09773,15.8,15.05,13.045,0.023,13.04,0.024
7592283,286.01075999999995,43.29154000000001,14.93,14.21,12.243,0.023,12.25,0.023
10909367,286.03256999999996,48.32481,14.37,13.26,11.051,0.023,11.0,0.02
11904699,286.03561949999994,50.240520000000004,14.84,13.93,11.861,0.023,11.865,0.021
4818821,286.04768999999993,39.97204,15.93,14.92,12.744,0.023,12.769,0.023
2832741,286.05564,38.017109999999995,15.42,14.76,12.723,0.023,12.721,0.024
9206633,286.058319,45.66193,15.26,14.46,12.364,0.022000000000000002,12.408,0.022000000000000002
4907159,286.0607504999999,40.07644000000001,14.38,13.67,11.654,0.023,11.663,0.021
11702828,286.0671195,49.82924000000001,15.87,14.87,12.715,0.023,12.692,0.023
8676609,286.06721999999996,44.810759999999995,15.31,14.55,12.565,0.025,12.615,0.024
10849430,286.06797000000006,48.22376,15.09,14.2,12.073,0.023,12.091,0.022000000000000002
5774715,286.07554049999993,41.02235,15.95,15.17,12.971,0.036000000000000004,12.984,0.038
11854605,286.0843005,50.142309999999995,15.76,15.07,13.116,0.023,13.142,0.025
7808214,286.0879605,43.555440000000004,15.47,14.72,12.627,0.023,12.646,0.024
4994641,286.09156950000005,40.15866,15.47,14.5,12.378,0.022000000000000002,12.348,0.022000000000000002
9142795,286.0919895,45.547090000000004,14.59,13.88,11.902,0.023,11.924,0.021
6846570,286.09331999999995,42.33635,14.81,13.65,11.389,0.022000000000000002,11.369,0.019
3426852,286.10405999999995,38.520540000000004,15.95,15.12,13.0,0.023,13.07,0.026000000000000002
9008142,286.11019949999996,45.31296,14.99,13.71,11.542,0.022000000000000002,11.408,0.021
3426874,286.11476999999996,38.53998,15.85,14.69,12.494,0.023,12.538,0.023
5082913,286.11650999999995,40.20047,15.86,15.04,12.859,0.023,12.888,0.024
5603441,286.117059,40.84023,15.89,15.18,13.194,0.023,13.212,0.027000000000000003
7184336,286.1315505,42.70182,16.09,14.98,12.752,0.023,12.68,0.025
8547278,286.15040999999997,44.65274,15.13,14.24,12.11,0.023,12.11,0.022000000000000002
3218080,286.17366,38.372479999999996,15.35,14.65,12.688,0.024,12.706,0.024
9142931,286.18228049999993,45.50286,15.77,14.75,12.628,0.023,12.586,0.023
10784717,286.20341999999994,48.12395,15.74,14.9,12.807,0.022000000000000002,12.846,0.023
9008321,286.20459,45.3507,15.83,14.68,12.456,0.023,12.451,0.023
9269688,286.2145695,45.72786,14.92,14.23,12.261,0.023,12.283,0.022000000000000002
3938241,286.22569949999996,39.00437,14.61,13.64,11.485,0.021,11.532,0.019
2555523,286.22768999999994,37.85223,15.49,14.52,12.376,0.023,12.41,0.022000000000000002
10128261,286.22882999999996,47.2,15.99,14.86,12.685,0.023,12.623,0.024
1849513,286.22997,37.3702,15.96,15.06,12.949,0.023,12.966,0.023
11180776,286.2359295,48.82995,14.28,13.3,11.185,0.023,11.189,0.02
3528588,286.24136999999996,38.6162,15.37,14.22,12.019,0.023,11.98,0.022000000000000002
12102573,286.24792949999994,50.61843,11.84,11.09,9.027,0.023,9.006,0.02
9076928,286.24875,45.45653,16.1,14.72,12.489,0.03,12.374,0.03
1849590,286.25289000000004,37.31196,14.53,13.74,11.693,0.023,11.719,0.022000000000000002
4545410,286.25439,39.62223,15.98,15.19,13.122,0.024,13.137,0.025
3218308,286.26032999999995,38.37484,13.85,12.82,10.663,0.022000000000000002,10.708,0.02
11019570,286.27482,48.52858,12.55,11.8,9.795,0.023,9.818,0.021
6589996,286.282269,42.06003,15.86,15.19,13.233,0.034,13.241,0.035
4819423,286.29543,39.92181,15.55,14.77,12.773,0.024,12.736,0.024
11340510,286.2963705,49.142720000000004,15.59,14.65,12.53,0.023,12.567,0.022000000000000002
4907701,286.29689999999994,40.07743,15.01,14.32,12.359,0.023,12.372,0.022000000000000002
10195818,286.30055999999996,47.229009999999995,15.39,14.04,11.861,0.023,11.764,0.021
11393249,286.30107,49.20596,15.6,14.79,12.701,0.024,12.729,0.024
6590048,286.30301999999995,42.03881,15.14,14.3,12.197,0.026000000000000002,12.234,0.026000000000000002
9879930,286.30595999999997,46.79733,15.4,13.83,11.581,0.025,11.494,0.023
9207050,286.31732999999997,45.64606,15.39,14.61,12.555,0.024,12.599,0.024
9269844,286.32409049999995,45.70444000000001,15.38,14.55,12.489,0.022000000000000002,12.478,0.021
10718859,286.33700999999996,48.05707,16.0,14.43,12.117,0.023,12.081,0.021
11340585,286.34153999999995,49.18521,15.91,15.16,13.187,0.023,13.226,0.024
6675318,286.34713049999993,42.114940000000004,15.24,14.39,12.306,0.023,12.279,0.023
11954701,286.34968949999995,50.31803,15.76,15.07,13.055,0.023,13.049,0.025
11127499,286.3531904999999,48.76925,12.78,11.92,9.848,0.023,9.873,0.02
4819564,286.35544049999993,39.91816,14.73,13.79,11.638,0.023,11.613,0.02
12200438,286.36026,50.84233,14.0,13.06,10.957,0.023,10.947,0.02
7592990,286.3626795,43.24619000000001,15.85,14.87,12.643,0.023,12.648,0.024
4731007,286.36551,39.83778,15.85,15.1,13.119,0.024,13.155,0.026000000000000002
8741502,286.36850999999996,44.95666,15.68,14.91,12.903,0.023,12.925,0.025
7184868,286.36880999999994,42.79394,15.93,14.66,12.398,0.024,12.31,0.022000000000000002
8418317,286.37161949999995,44.46757,15.54,14.26,12.045,0.023,11.994,0.022000000000000002
2423549,286.37289,37.71129000000001,15.87,14.79,12.611,0.023,12.644,0.023
8872668,286.37665949999996,45.190509999999996,15.23,14.51,12.545,0.024,12.581,0.023
3835071,286.37922,38.90822,15.6,14.7,12.629,0.023,12.642,0.023
10965610,286.3831305,48.41425,15.65,14.77,12.707,0.023,12.7,0.023
7347292,286.3837395,42.905609999999996,15.86,15.29,13.431,0.024,13.404,0.028999999999999998
5083480,286.38437999999996,40.24865,16.09,14.85,12.683,0.023,12.617,0.023
7018323,286.4043,42.59189,15.46,14.23,11.977,0.023,11.919,0.021
10718967,286.4072699999999,48.046640000000004,15.3,14.56,12.549,0.023,12.58,0.023
1996399,286.40831999999995,37.426759999999994,14.82,13.72,11.548,0.023,11.571,0.02
6590263,286.41034949999994,42.083859999999994,16.13,14.61,12.329,0.023,12.203,0.021
10909963,286.41087,48.32532,15.68,14.88,12.804,0.022000000000000002,12.794,0.023
7668974,286.4351205,43.3485,13.78,12.95,10.905,0.022000000000000002,10.918,0.021
4819766,286.4373195,39.96944000000001,15.82,14.6,12.371,0.023,12.33,0.023
10262367,286.44259049999994,47.350359999999995,14.98,14.14,12.057,0.023,12.072,0.022000000000000002
8741649,286.445949,44.91164000000001,15.73,14.17,11.825,0.023,11.812,0.021
6428426,286.45041,41.87627,14.94,14.18,12.126,0.023,12.15,0.021
2834075,286.4560395,38.04156,15.02,14.11,11.941,0.023,11.977,0.022000000000000002
10063343,286.46034,47.005829999999996,13.23,12.22,10.041,0.022000000000000002,10.005,0.019
11181126,286.46300999999994,48.865790000000004,15.93,14.93,12.788,0.023,12.773,0.024
4908089,286.464549,40.0024,14.59,13.6,11.428,0.027000000000000003,11.435,0.025
3099491,286.46697,38.2066,15.96,14.63,12.405,0.024,12.307,0.022000000000000002
4349043,286.46871000000004,39.43405,14.74,14.05,12.127,0.024,12.117,0.022000000000000002
11905369,286.47214949999994,50.29649000000001,13.75,12.89,10.877,0.023,10.904,0.02
4246113,286.47607049999993,39.35167,15.93,15.32,13.386,0.025,13.366,0.026000000000000002
10850139,286.47769049999994,48.24879,14.22,13.22,11.025,0.039,10.987,0.039
8612667,286.47794999999996,44.78734,15.83,15.14,13.221,0.024,13.244,0.027000000000000003
12102905,286.4833605,50.63378,15.34,14.74,12.832,0.023,12.797,0.024
3099533,286.48366949999996,38.25436,15.68,14.14,11.86,0.023,11.796,0.021
7185180,286.4891099999999,42.76631,15.84,15.23,13.297,0.024,13.215,0.027999999999999997
4995581,286.49172,40.10668,15.97,14.38,12.041,0.023,11.942,0.021
9077376,286.49482049999995,45.47903,14.25,13.12,10.924,0.023,10.942,0.02
7185200,286.49865,42.78539,15.54,14.65,12.511,0.023,12.496,0.023
3938944,286.50441,39.01936,15.74,14.75,12.669,0.023,12.674,0.023
10262494,286.50691049999995,47.35147,16.04,14.79,12.575,0.023,12.543,0.023
8547947,286.51018049999993,44.635220000000004,15.66,14.7,12.531,0.023,12.535,0.023
6675714,286.5126599999999,42.13399999999999,14.67,13.7,11.52,0.023,11.501,0.021
3218997,286.52719949999994,38.3083,16.23,14.73,12.468,0.023,12.368,0.023
8940442,286.53641999999996,45.20113,14.45,13.54,11.422,0.023,11.45,0.021
11446073,286.53661049999994,49.366279999999996,15.62,14.67,12.472,0.023,12.487,0.023
11955005,286.5391305,50.37747,15.5,14.56,12.481,0.023,12.495,0.023
7809108,286.53932999999995,43.51067000000001,14.18,13.29,11.188,0.023,11.164,0.02
3326330,286.5409304999999,38.47098,15.58,14.73,12.699,0.023,12.708,0.023
11653019,286.54174049999995,49.727309999999996,16.1,14.27,11.88,0.023,11.794,0.022000000000000002
9270223,286.54224,45.759840000000004,15.9,14.7,12.445,0.023,12.455,0.023
5171285,286.54431,40.3047,15.29,14.58,12.54,0.023,12.568,0.021
8483285,286.55041049999994,44.50429000000001,15.71,14.92,12.892,0.023,12.912,0.024
10196291,286.55116949999996,47.25359,15.93,15.12,13.05,0.023,13.061,0.025
11340906,286.55818049999993,49.16499,15.54,14.78,12.797,0.024,12.803,0.023
12004872,286.562799,50.4895,14.41,12.92,10.674,0.022000000000000002,10.58,0.019
11601748,286.5725295,49.61094,12.61,11.84,9.827,0.023,9.834,0.02
9077513,286.57302,45.42202,15.59,14.86,12.892,0.024,12.889,0.024
2142372,286.57420949999994,37.517070000000004,15.65,14.49,12.321,0.023,12.283,0.022000000000000002
11446140,286.57541999999995,49.343579999999996,16.22,14.62,12.241,0.023,12.134,0.021
9941061,286.5820695,46.87551,16.01,14.71,12.437,0.023,12.401,0.022000000000000002
3529497,286.58831999999995,38.66794,15.77,15.12,13.224,0.024,13.225,0.027000000000000003
2142451,286.60021049999995,37.5277,15.99,14.44,12.156,0.023,12.108,0.021
6762296,286.60141049999993,42.25569,15.41,14.7,12.691,0.023,12.725,0.025
9760292,286.6017,46.5179,15.56,14.26,12.044,0.023,12.017,0.021
4731525,286.60219049999995,39.882709999999996,14.39,12.78,10.485,0.023,10.37,0.02
2284919,286.60318049999995,37.67131,15.96,14.5,12.198,0.023,12.178,0.022000000000000002
11601794,286.60357949999997,49.65325,15.47,14.22,12.007,0.023,11.952,0.021
7878428,286.60645049999994,43.60664000000001,14.24,13.0,10.718,0.023,10.731,0.02
3099900,286.61359049999993,38.260259999999995,15.85,14.64,12.402,0.023,12.387,0.022000000000000002
2834564,286.62313049999995,38.08034,14.75,13.31,11.05,0.023,10.976,0.02
2834612,286.64011949999997,38.04509,15.68,14.53,12.298,0.023,12.278,0.022000000000000002
4349469,286.6428795,39.463409999999996,15.21,13.87,11.622,0.023,11.578,0.021
11498106,286.6535595,49.46788,15.31,14.1,11.908,0.023,11.848,0.021
12005016,286.66481999999996,50.48001,15.78,14.4,12.215,0.023,12.172,0.022000000000000002
3219400,286.66727999999995,38.39424,15.78,14.88,12.75,0.024,12.792,0.024
7347932,286.66877999999997,42.9634,15.64,14.44,12.288,0.023,12.259,0.023
8940708,286.67175,45.25708,15.39,14.42,12.334,0.023,12.359,0.023
6271033,286.67365049999995,41.65600000000001,15.34,13.77,11.472,0.022000000000000002,11.359,0.02
2972492,286.67747999999995,38.104440000000004,15.66,14.92,13.026,0.024,13.071,0.025
11955208,286.68125999999995,50.335770000000004,15.85,14.49,12.188,0.023,12.119,0.021
2834754,286.68862949999993,38.02107,15.28,14.52,12.486,0.024,12.518,0.023
8153154,286.68871949999993,44.00224,14.77,13.51,11.278,0.023,11.195,0.021
8085076,286.68892049999994,43.90879,15.21,14.02,11.865,0.022000000000000002,11.815,0.022000000000000002
2834778,286.6942005,38.01527,16.02,14.71,12.499,0.023,12.43,0.023
4908565,286.69552049999993,40.04091,15.9,14.99,12.87,0.024,12.857,0.024
2695622,286.69692,37.99515,15.79,14.68,12.49,0.023,12.499,0.023
11498173,286.69894049999994,49.4049,15.35,14.43,12.357,0.023,12.361,0.022000000000000002
6507888,286.70309999999995,41.99742,15.3,14.38,12.209,0.023,12.215,0.023
10850518,286.71263999999996,48.20368,14.39,13.31,11.138,0.023,11.17,0.02
8483557,286.7130195,44.58484,14.91,13.5,11.252,0.023,11.181,0.02
11905729,286.71339,50.2551,14.39,13.65,11.63,0.023,11.644,0.02
6271120,286.72144949999995,41.64452,15.5,14.56,12.431,0.022000000000000002,12.501,0.023
7430058,286.72418999999996,43.07439,15.76,14.82,12.753,0.024,12.779,0.025
11703765,286.72533,49.80283,15.82,14.78,12.705,0.076,12.695,0.066
4639615,286.73289000000005,39.78383,15.39,14.36,12.153,0.023,12.136,0.022000000000000002
8483588,286.73302049999995,44.59677,15.52,14.7,12.68,0.023,12.7,0.023
11653259,286.73393999999996,49.70893,15.87,14.65,12.422,0.023,12.341,0.021
11128024,286.73501999999996,48.79398,15.68,14.78,12.75,0.023,12.687,0.023
11905765,286.7399295,50.2691,15.33,14.37,12.288,0.023,12.214,0.021
11905771,286.74199949999996,50.255140000000004,15.06,14.25,12.194,0.023,12.231,0.021
9009514,286.74385049999995,45.37428,15.62,14.99,13.02,0.024,13.016,0.025
9077823,286.75016999999997,45.44828,15.7,14.91,12.867,0.023,12.918,0.024
10966172,286.75602,48.412929999999996,16.13,14.52,12.254,0.023,12.144,0.021
2424688,286.76574,37.740970000000004,15.81,14.93,12.843,0.023,12.862,0.025
4349785,286.76646,39.44583,15.73,14.66,12.442,0.024,12.406,0.022000000000000002
6190599,286.76723999999996,41.53147,15.57,14.85,12.815,0.023,12.847,0.025
4546642,286.7759205,39.694179999999996,15.82,14.95,12.744,0.023,12.737,0.024
7103120,286.77669,42.69011,15.56,14.7,12.527,0.022000000000000002,12.596,0.023
2835051,286.78348049999994,38.042120000000004,14.68,13.84,11.705,0.022000000000000002,11.761,0.021
8548410,286.78412999999995,44.6258,15.62,14.48,12.286,0.023,12.288,0.022000000000000002
6848229,286.79409,42.382709999999996,15.56,14.88,12.929,0.023,12.931,0.026000000000000002
7878794,286.80602999999996,43.62981,13.45,12.62,10.523,0.023,10.555,0.02
10263037,286.8100695,47.351890000000004,15.31,14.31,12.141,0.023,12.155,0.022000000000000002
10129425,286.81539,47.18824,12.47,11.58,9.513,0.023,9.539,0.02
3327092,286.829619,38.46825,15.68,14.25,12.002,0.023,11.889,0.022000000000000002
2285598,286.83850049999995,37.696690000000004,11.97,11.11,9.016,0.023,9.071,0.02
4820690,286.8390705,39.988279999999996,15.77,15.08,13.15,0.024,13.164,0.027000000000000003
7513242,286.83921,43.133070000000004,16.27,14.82,12.658,0.023,12.554,0.023
8873629,286.84116,45.15617,15.27,14.38,12.344,0.023,12.405,0.022000000000000002
10196885,286.8528495,47.25036,14.96,13.43,11.179,0.023,11.103,0.02
11703956,286.85735999999997,49.80645,14.03,13.27,11.257,0.023,11.296,0.021
2557479,286.86278999999996,37.87704,15.81,15.0,12.962,0.023,13.016,0.025
11905939,286.86803999999995,50.238929999999996,15.51,14.41,12.197,0.023,12.236,0.022000000000000002
6762923,286.87480949999997,42.27019,14.97,14.09,11.98,0.023,11.947,0.021
4639967,286.87541999999996,39.753370000000004,15.61,14.98,13.149,0.024,13.135,0.027000000000000003
9009800,286.8785595,45.34162,15.63,14.81,12.697,0.023,12.683,0.023
3836257,286.87985999999995,38.97094,16.05,14.99,12.904,0.023,12.972,0.025
7809755,286.88626949999997,43.593740000000004,15.84,14.77,12.624,0.024,12.62,0.024
11550689,286.89182999999997,49.58255,14.6,13.8,11.737,0.023,11.774,0.021
2835393,286.8952499999999,38.0887,15.93,14.93,12.783,0.024,12.807,0.024
8085465,286.89789,43.90265,15.87,15.04,12.957,0.023,12.99,0.025
10966394,286.9111095,48.403929999999995,15.3,14.36,12.235,0.023,12.274,0.023
2557669,286.91983049999993,37.87816,14.86,13.68,11.472,0.023,11.455,0.021
4640084,286.9237995,39.7711,15.85,14.85,12.658,0.024,12.681,0.023
3940002,286.92424049999994,39.06455,14.89,14.23,12.336,0.023,12.353,0.022000000000000002
6763067,286.92604049999994,42.23747,15.84,14.7,12.487,0.024,12.425,0.024
11602234,286.9261394999999,49.62186,12.79,11.92,9.845,0.023,9.897,0.02
4732250,286.93579049999994,39.822720000000004,15.92,15.08,12.888,0.024,12.923,0.023
9941632,286.9539795,46.82074,15.05,14.04,11.919,0.022000000000000002,11.977,0.022000000000000002
8016709,286.95610949999997,43.82287,14.85,14.07,12.098,0.023,12.101,0.022000000000000002
9639269,286.96401,46.30409,15.03,14.24,12.184,0.023,12.206,0.022000000000000002
2973361,286.97374950000005,38.11761,15.77,14.44,12.248,0.023,12.155,0.022000000000000002
3100994,286.98626999999993,38.26721,14.42,13.63,11.613,0.023,11.672,0.021
4909253,287.00691,40.03245,15.7,14.83,12.726,0.024,12.782,0.024
8941398,287.0096205,45.237559999999995,15.77,14.74,12.581,0.023,12.552,0.023
6429680,287.0099805,41.85839,15.49,14.33,12.131,0.023,12.184,0.023
11446732,287.01347999999996,49.33763,14.6,13.06,10.756,0.023,10.656,0.02
9941718,287.01441,46.81132,15.78,14.38,12.162,0.023,12.074,0.021
2973500,287.0215695,38.13704,15.62,14.26,12.025,0.023,11.931,0.022000000000000002
10459632,287.0478,47.63085,15.98,14.34,12.043,0.023,11.973,0.021
8016887,287.0491904999999,43.81019000000001,14.8,13.86,11.778,0.023,11.76,0.02
7348886,287.0546595,42.91735,15.93,15.14,13.133,0.023,13.197,0.025
11550910,287.0566304999999,49.53048,15.99,14.86,12.655,0.024,12.593,0.023
11288509,287.05849049999995,49.073370000000004,15.88,14.56,12.294,0.023,12.239,0.022000000000000002
4996874,287.0639295,40.10315,15.17,14.34,12.204,0.022000000000000002,12.256,0.023
11856056,287.07187049999993,50.16279,15.97,14.92,12.782,0.022000000000000002,12.72,0.023
11856076,287.08425,50.18047,13.31,12.39,10.335,0.022000000000000002,10.323,0.02
6508734,287.08438049999995,41.95406,15.84,14.52,12.303,0.023,12.212,0.022000000000000002
4547380,287.090649,39.67051,15.06,14.21,12.109,0.023,12.125,0.022000000000000002
3836862,287.10236999999995,38.9465,15.39,14.65,12.656,0.024,12.686,0.024
12300545,287.10424049999995,51.052009999999996,13.53,12.51,10.333,0.023,10.309,0.02
7349014,287.10591,42.964059999999996,16.04,14.93,12.827,0.023,12.841,0.024
9821545,287.10599999999994,46.69266,15.99,15.17,13.048,0.023,13.101,0.025
7019844,287.10644999999994,42.577690000000004,15.08,14.12,12.022,0.023,11.926,0.022000000000000002
4547416,287.10715949999997,39.698859999999996,14.66,13.81,11.669,0.023,11.724,0.021
6272039,287.11066049999994,41.60969,15.84,14.98,12.889,0.024,12.883,0.025
6029297,287.1149805,41.306709999999995,15.38,14.54,12.395,0.023,12.363,0.023
7879384,287.1163095,43.61985,15.05,14.1,11.954,0.023,11.997,0.021
2558314,287.11814999999996,37.800509999999996,13.71,12.81,10.751,0.022000000000000002,10.761,0.021
3631844,287.122779,38.71264,15.79,14.76,12.614,0.023,12.696,0.023
7430997,287.12451,43.04407,16.04,14.46,12.181,0.023,12.09,0.021
2836098,287.1245895,38.02567,14.52,13.67,11.508,0.023,11.531,0.021
10394504,287.12533949999994,47.523270000000004,15.96,15.04,12.921,0.023,12.977,0.023
9761158,287.12678999999997,46.593090000000004,15.08,14.25,12.207,0.023,12.275,0.022000000000000002
10966772,287.12926049999993,48.4092,15.96,15.08,12.988,0.023,13.015,0.024
11288659,287.14339049999995,49.09643,15.19,14.03,11.848,0.023,11.88,0.022000000000000002
7594800,287.1565695,43.26914,15.83,15.15,13.17,0.024,13.183,0.025
9700650,287.15831999999995,46.4752,13.99,12.75,10.575,0.022000000000000002,10.536,0.02
11446965,287.15854949999994,49.30627,15.86,14.93,12.836,0.023,12.832,0.024
3220742,287.16071999999997,38.31196,15.27,14.39,12.282,0.023,12.346,0.022000000000000002
12349863,287.16142949999994,51.15891,15.4,14.63,12.634,0.023,12.626,0.023
9455181,287.17520999999994,46.05511,15.08,14.14,11.98,0.023,12.052,0.022000000000000002
6191574,287.17699949999997,41.533120000000004,14.4,13.52,11.486,0.023,11.459,0.021
12400394,287.17705049999995,51.211420000000004,15.93,14.85,12.631,0.023,12.65,0.023
11128651,287.17736999999994,48.76204,15.82,15.17,13.297,0.024,13.267,0.026000000000000002
11602629,287.184579,49.60075,15.92,14.25,11.869,0.023,11.785,0.021
11447025,287.1977205,49.37259,16.02,14.98,12.765,0.023,12.787,0.023
6110369,287.20186049999995,41.499109999999995,15.5,14.76,12.782,0.024,12.82,0.023
9455236,287.2038,46.092009999999995,15.33,14.38,12.286,0.023,12.288,0.022000000000000002
4247905,287.20873049999994,39.3675,15.32,14.44,12.412,0.023,12.421,0.023
7670700,287.22532049999995,43.34431,15.52,13.99,11.675,0.023,11.581,0.021
3531176,287.22684,38.64421,15.72,14.32,12.056,0.023,11.966,0.021
10197588,287.23216049999996,47.22866,14.36,13.63,11.564,0.023,11.597,0.021
8288455,287.2330695,44.291270000000004,15.57,14.84,12.82,0.024,12.861,0.024
11075611,287.23906049999994,48.63926,15.55,13.86,11.518,0.023,11.467,0.021
8017291,287.2412295,43.88691,15.65,14.53,12.358,0.023,12.357,0.023
11755212,287.2508699999999,49.989940000000004,15.55,14.31,12.078,0.022000000000000002,12.029,0.022000000000000002
11551186,287.26018049999993,49.52281,15.18,14.24,12.151,0.022000000000000002,12.187,0.022000000000000002
6592335,287.26214999999996,42.032309999999995,16.18,14.62,12.331,0.023,12.21,0.022000000000000002
7268738,287.26798049999996,42.84223,15.76,14.74,12.581,0.023,12.6,0.024
7810551,287.27423999999996,43.558820000000004,14.8,14.03,11.987,0.023,12.042,0.022000000000000002
3328254,287.27618999999993,38.49126,15.72,14.35,12.087,0.023,12.025,0.021
4732983,287.27684999999997,39.88854,15.62,14.74,12.71,0.024,12.741,0.025
4640908,287.29167,39.7643,15.26,14.64,12.731,0.024,12.719,0.024
4733023,287.2968599999999,39.89103,15.65,14.85,12.807,0.023,12.85,0.024
11075709,287.30702999999994,48.61522,16.2,14.6,12.253,0.023,12.212,0.022000000000000002
7810653,287.31593999999996,43.53096,16.21,14.81,12.532,0.023,12.472,0.023
8288632,287.31616949999994,44.23151,15.99,15.16,13.095,0.024,13.075,0.026000000000000002
4142890,287.32228949999995,39.28148,14.11,12.38,10.084,0.023,9.996,0.02
7020381,287.32542,42.55383,15.91,14.99,12.772,0.023,12.775,0.024
8288674,287.33928,44.26491,15.77,14.72,12.522,0.023,12.572,0.024
8288684,287.34264,44.25284,15.6,14.74,12.67,0.023,12.719,0.024
7104554,287.35381049999995,42.69103,15.27,14.44,12.245,0.07200000000000001,12.3,0.07200000000000001
12350136,287.35873949999996,51.15832,14.63,13.83,11.771,0.023,11.832,0.021
8086398,287.35947,43.99367,15.82,14.55,12.371,0.023,12.331,0.022000000000000002
11235820,287.3665305,48.99183,15.51,14.82,12.806,0.023,12.822,0.024
3837507,287.3673495,38.98496,14.96,13.7,11.491,0.023,11.455,0.021
10065092,287.36964,47.06832,15.98,15.03,12.899,0.024,12.879,0.024
10197875,287.37086999999997,47.27384,15.86,14.73,12.503,0.024,12.486,0.023
8154485,287.37237,44.01114000000001,14.32,13.49,11.454,0.023,11.521,0.021
9701012,287.37535049999997,46.4641,14.58,13.82,11.786,0.023,11.795,0.022000000000000002
7514582,287.37598950000006,43.11761,15.32,14.42,12.374,0.024,12.431,0.026000000000000002
4641097,287.37735,39.72585,16.07,14.65,12.352,0.023,12.305,0.023
7671030,287.3806394999999,43.31228,16.03,14.37,12.005,0.023,11.923,0.022000000000000002
4043389,287.38211999999993,39.18098,11.69,10.11,7.885,0.026000000000000002,7.809,0.02
7741801,287.38313999999997,43.49129,15.63,14.42,12.221,0.023,12.269,0.021
10197916,287.3883495,47.264379999999996,15.16,14.03,11.856,0.023,11.829,0.021
10197929,287.39449950000005,47.24743,15.26,14.53,12.444,0.023,12.486,0.023
3430287,287.3947395,38.55771,14.51,13.79,11.882,0.023,11.873,0.022000000000000002
10130595,287.40187949999995,47.13541,15.17,13.87,11.657,0.023,11.626,0.021
10329669,287.40326999999996,47.4088,15.2,14.44,12.409,0.023,12.432,0.022000000000000002
8222467,287.4052095,44.18944000000001,14.93,14.09,12.042,0.023,12.087,0.021
4351367,287.41935,39.40444,15.73,14.84,12.756,0.023,12.747,0.024
3328643,287.41949999999997,38.4478,15.63,14.65,12.545,0.024,12.507,0.023
6272732,287.4207104999999,41.62437,15.23,14.27,12.145,0.024,12.196,0.023
7104739,287.42302049999995,42.6942,15.83,14.57,12.347,0.023,12.244,0.022000000000000002
11129075,287.42404049999993,48.71995,14.91,13.89,11.72,0.023,11.703,0.021
11075917,287.4277200000001,48.66001,15.94,14.79,12.555,0.023,12.574,0.023
6351754,287.42821949999995,41.75085,15.19,14.56,12.591,0.024,12.583,0.023
10130646,287.4295199999999,47.12761,14.06,12.81,10.691,0.023,10.603,0.02
12251612,287.43529049999995,50.97071,15.81,14.99,12.942,0.023,12.907,0.024
4548162,287.43542999999994,39.69299,15.71,14.88,12.767,0.024,12.8,0.026000000000000002
10525199,287.4404595,47.72849,16.1,14.99,12.746,0.023,12.739,0.022000000000000002
2837126,287.4480795,38.05792,13.74,12.9,10.825,0.023,10.813,0.02
11602988,287.4527100000001,49.66728,15.35,14.6,12.545,0.022000000000000002,12.587,0.024
3221541,287.4566895,38.37119000000001,14.43,13.72,11.711,0.022000000000000002,11.745,0.022000000000000002
11235958,287.45734949999996,48.99648,14.89,13.98,11.861,0.023,11.864,0.021
11551482,287.463129,49.55346,15.42,14.57,12.465,0.023,12.467,0.022000000000000002
11551500,287.47434,49.54616,16.14,14.99,12.772,0.023,12.769,0.024
6192309,287.47616999999997,41.535059999999994,15.86,14.45,12.227,0.023,12.152,0.022000000000000002
12201933,287.47999949999996,50.81603,15.38,14.21,12.025,0.022000000000000002,11.962,0.02
3941415,287.48783999999995,39.06216,14.77,13.85,11.67,0.023,11.721,0.021
10395165,287.48878949999994,47.501329999999996,14.21,13.44,11.445,0.023,11.487,0.021
9395205,287.50658999999996,45.95303,14.71,13.65,11.455,0.023,11.447,0.02
7742097,287.512209,43.487320000000004,15.89,14.95,12.816,0.023,12.84,0.023
9455756,287.51241,46.05516,13.49,12.62,10.548,0.023,10.538,0.02
7880206,287.51894999999996,43.68828,15.82,14.77,12.625,0.024,12.581,0.024
6351958,287.52994049999995,41.786809999999996,15.84,15.07,13.055,0.024,13.052,0.025
4248763,287.53504949999996,39.31531,13.1,12.15,10.005,0.023,9.988,0.02
12400940,287.55121949999995,51.27465,15.23,14.39,12.335,0.023,12.372,0.022000000000000002
10395312,287.56281,47.57863,16.09,14.75,12.491,0.023,12.459,0.022000000000000002
6936046,287.5671,42.44347,15.12,14.0,11.834,0.024,11.831,0.023
8086858,287.58536999999995,43.92827,15.47,14.64,12.607,0.023,12.596,0.023
9942695,287.59178999999995,46.8844,15.62,14.39,12.19,0.022000000000000002,12.119,0.022000000000000002
8086878,287.59837049999993,43.99942,14.91,13.76,11.557,0.023,11.501,0.022000000000000002
11395206,287.60350049999994,49.20452,13.77,12.42,10.177,0.023,10.086,0.02
3102749,287.61004949999995,38.248509999999996,14.33,13.42,11.329,0.022000000000000002,11.358,0.02
3102763,287.61542999999995,38.22607,16.07,14.65,12.422,0.023,12.362,0.023
3532233,287.61871949999994,38.67502,15.71,15.0,13.089,0.025,13.124,0.027000000000000003
12006322,287.62341,50.49061,14.99,14.17,12.177,0.023,12.218,0.021
11236224,287.6379195,48.95169,15.81,14.98,12.935,0.023,12.964,0.024
9517693,287.64522,46.16454,15.5,14.7,12.697,0.023,12.622,0.022000000000000002
4143733,287.6469,39.21441,15.11,14.28,12.256,0.023,12.291,0.023
3430981,287.6543595,38.58142,13.41,12.68,10.678,0.023,10.691,0.02
6678515,287.65896,42.18864,14.86,13.92,11.828,0.023,11.837,0.022000000000000002
6764930,287.65961999999996,42.22945,15.57,14.82,12.835,0.023,12.86,0.025
7880466,287.65963949999997,43.66211,15.32,14.37,12.235,0.023,12.235,0.023
3838294,287.66844,38.91823,15.38,13.93,11.63,0.022000000000000002,11.632,0.022000000000000002
5435923,287.66947949999997,40.684290000000004,15.69,14.2,11.898,0.022000000000000002,11.794,0.021
7269729,287.66994,42.81639000000001,15.93,14.75,12.498,0.023,12.485,0.023
7811438,287.67087,43.59004,16.14,14.73,12.469,0.023,12.382,0.022000000000000002
12055234,287.67151049999995,50.50297,15.85,14.94,12.803,0.023,12.8,0.023
10590402,287.67283949999995,47.87684,14.15,13.43,11.411,0.023,11.433,0.021
8018208,287.67371999999995,43.85407,15.38,14.54,12.508,0.023,12.514,0.023
11289422,287.67564,49.00579000000001,14.62,13.64,11.529,0.023,11.561,0.021
6431171,287.68096949999995,41.89267,15.8,14.98,12.896,0.024,12.919,0.025
11447756,287.68188,49.31864,15.95,15.57,13.825,0.025,13.582,0.028999999999999998
12055255,287.6871,50.53774,15.89,15.01,12.875,0.027999999999999997,12.909,0.028999999999999998
12153006,287.69826,50.7066,14.24,13.33,11.226,0.023,11.177,0.021
10065745,287.70222000000007,47.07848,16.1,14.54,12.294,0.023,12.16,0.022000000000000002
5693289,287.70277949999996,40.96071,15.2,13.92,11.661,0.023,11.641,0.021
8155169,287.7033105,44.045809999999996,16.19,14.76,12.483,0.023,12.395,0.023
9882247,287.70589049999995,46.79266,15.33,14.59,12.592,0.023,12.579,0.023
5607395,287.706309,40.88593,15.68,14.64,12.419,0.023,12.371,0.022000000000000002
5693298,287.70680999999996,40.910509999999995,15.88,14.87,12.712,0.023,12.689,0.023
11447799,287.7092595,49.34689,13.09,12.41,10.394,0.023,10.405,0.02
9272197,287.7107595,45.72065,16.01,15.16,13.062,0.024,13.082,0.025
12251954,287.7119505,50.91788,15.39,14.59,12.483,0.023,12.547,0.022000000000000002
6352355,287.71213049999994,41.745459999999994,15.76,14.63,12.438,0.023,12.379,0.022000000000000002
8223070,287.72446949999994,44.178779999999996,15.33,14.59,12.578,0.023,12.614,0.023
12006467,287.73276,50.48911,15.81,14.98,12.938,0.023,12.973,0.024
10590538,287.74426049999994,47.89976,15.37,14.48,12.379,0.026000000000000002,12.382,0.026000000000000002
8018340,287.746269,43.87232,16.05,15.05,12.902,0.024,12.879,0.024
8355631,287.7464295,44.351620000000004,15.57,14.86,12.866,0.024,12.887,0.026000000000000002
7515543,287.7539895,43.11394,15.04,13.91,11.743,0.023,11.733,0.022000000000000002
7949566,287.76142049999993,43.76746,15.94,15.21,13.197,0.024,13.223,0.027000000000000003
7188183,287.76520049999993,42.77959,15.56,14.68,12.554,0.023,12.624,0.023
12252040,287.76664949999997,50.983309999999996,15.87,14.7,12.478,0.023,12.382,0.022000000000000002
9640579,287.77682999999996,46.35607,15.18,14.03,11.908,0.023,11.841,0.021
5262561,287.78392949999994,40.41587,15.63,14.18,11.813,0.023,11.757,0.022000000000000002
12454007,287.78422049999995,51.33045,14.93,13.71,11.463,0.022000000000000002,11.429,0.02
8087274,287.79253049999994,43.94576,15.64,14.76,12.665,0.022000000000000002,12.647,0.023
7105730,287.80102049999994,42.607929999999996,15.18,14.4,12.328,0.023,12.378,0.023
7949663,287.8030395,43.73976,15.97,14.89,12.708,0.023,12.708,0.025
7596346,287.81023949999997,43.28403,14.27,13.52,11.499,0.023,11.53,0.021
3431453,287.81696999999997,38.56679000000001,14.74,14.02,12.051,0.023,12.082,0.022000000000000002
12055458,287.82235949999995,50.56541,14.97,13.99,11.842,0.024,11.869,0.021
9517997,287.82905999999997,46.10797,15.9,15.19,13.186,0.023,13.219,0.027000000000000003
5778943,287.83825949999994,41.03774,14.56,13.79,11.755,0.023,11.766,0.021
3329865,287.846799,38.48135,12.75,11.82,9.763,0.022000000000000002,9.795,0.02
10525990,287.85195,47.74192,14.45,13.4,11.267,0.023,11.261,0.02
11342883,287.85913049999994,49.12119000000001,13.33,12.64,10.658,0.023,10.651,0.02
12350839,287.87131049999994,51.18508,16.02,14.56,12.299,0.023,12.227,0.021
10395858,287.87320049999994,47.54937,14.33,13.42,11.32,0.023,11.341,0.021
9011963,287.87358,45.310959999999994,15.52,14.7,12.623,0.023,12.648,0.023
4044678,287.87960999999996,39.19988,15.4,14.21,12.041,0.023,12.021,0.022000000000000002
3329985,287.88784949999996,38.49255,16.21,14.62,12.378,0.024,12.253,0.023
3431662,287.88803999999993,38.55677,15.87,15.18,13.235,0.025,13.209,0.028999999999999998
5262820,287.88917999999995,40.44331,14.75,13.82,11.635,0.023,11.728,0.021
7949846,287.88933,43.77035,13.64,12.2,9.955,0.022000000000000002,9.879,0.02
3532922,287.89117049999993,38.63979000000001,16.08,14.4,12.056,0.023,11.969,0.022000000000000002
4249749,287.90233049999995,39.397690000000004,14.6,13.85,11.867,0.023,11.878,0.023
7880980,287.90326049999993,43.62336,15.61,14.77,12.668,0.023,12.728,0.025
9579672,287.90851949999995,46.26628,14.56,13.13,10.868,0.023,10.845,0.02
12153351,287.91544049999993,50.7709,15.72,14.87,12.712,0.023,12.753,0.023
7021842,287.91878999999994,42.57435,15.75,14.99,13.028,0.023,13.061,0.025
4249808,287.9265405,39.39343,14.58,13.83,11.813,0.03,11.848,0.03
10656438,287.92890900000003,47.97932,15.95,15.24,13.242,0.024,13.266,0.027000000000000003
9518185,287.93397,46.17055,15.83,15.07,13.053,0.023,13.097,0.026000000000000002
5087108,287.93477999999993,40.2343,15.77,14.6,12.414,0.023,12.434,0.023
11448151,287.94026999999994,49.39112,15.74,14.75,12.605,0.022000000000000002,12.581,0.022000000000000002
12350962,287.94336,51.176520000000004,15.45,14.28,12.068,0.023,12.014,0.022000000000000002
12104915,287.9455395,50.68605,15.74,14.8,12.647,0.023,12.643,0.023
9882703,287.94926999999996,46.78239,14.53,13.75,11.763,0.023,11.785,0.021
9080014,287.95063049999993,45.45352000000001,15.59,14.82,12.826,0.023,12.817,0.023
8356004,287.95066949999995,44.35159,15.06,14.12,11.954,0.023,12.017,0.021
5608021,287.95693049999994,40.83659,15.81,14.39,12.149,0.023,12.07,0.021
3533109,287.96183999999994,38.60103,14.98,14.17,12.119,0.023,12.18,0.023
7021960,287.9678399999999,42.56044,15.63,14.84,12.818,0.023,12.864,0.025
10396034,287.9683095,47.51055,14.81,13.9,11.853,0.023,11.894,0.022000000000000002
9518295,287.99959049999995,46.121829999999996,13.29,12.02,9.837,0.023,9.817,0.021
12006927,288.00410999999997,50.49029,14.71,13.81,11.69,0.023,11.681,0.02
10526289,288.01043999999996,47.77402,15.1,14.4,12.461,0.023,12.476,0.022000000000000002
9209982,288.01133999999996,45.673759999999994,13.4,12.68,10.662,0.023,10.69,0.021
9702112,288.02664,46.40325,15.94,14.69,12.479,0.023,12.421,0.022000000000000002
12055805,288.03010049999995,50.57215,15.02,13.6,11.328,0.023,11.235,0.02
8223666,288.03108,44.19032,15.64,14.83,12.705,0.023,12.75,0.024
5694104,288.03114,40.93101,15.39,14.61,12.556,0.024,12.595,0.023
11343182,288.03119999999996,49.11512000000001,15.5,14.78,12.804,0.023,12.842,0.024
7106306,288.03397049999995,42.66731,14.6,13.69,11.599,0.059000000000000004,11.632,0.055
9012329,288.03610949999995,45.36206,14.36,13.49,11.366,0.022000000000000002,11.414,0.021
5865193,288.0410895,41.1439,13.98,13.16,11.114,0.023,11.164,0.02
5694127,288.04128,40.98457,15.0,14.12,12.024,0.023,11.991,0.022000000000000002
4144893,288.04525049999995,39.20305,14.28,13.55,11.601,0.023,11.611,0.021
5522034,288.04544999999996,40.72722,15.33,13.87,11.636,0.023,11.513,0.021
10526369,288.04795949999993,47.705259999999996,15.92,14.89,12.711,0.023,12.755,0.024
5350780,288.0514905,40.516659999999995,16.04,14.51,12.214,0.023,12.109,0.022000000000000002
10396202,288.05283,47.578509999999994,14.76,14.03,12.032,0.023,12.043,0.022000000000000002
12552869,288.05600999999996,51.5278,16.04,14.9,12.674,0.023,12.654,0.022000000000000002
3634308,288.0600195,38.72053,15.86,14.85,12.697,0.024,12.706,0.025
9396164,288.07063949999997,45.90574,15.13,13.87,11.651,0.023,11.623,0.022000000000000002
12007066,288.0836999999999,50.449329999999996,16.08,14.59,12.355,0.024,12.233,0.022000000000000002
6851483,288.08863049999997,42.36461,13.1,12.36,10.312,0.023,10.336,0.02
3634402,288.09063,38.75886,15.78,14.05,11.673,0.023,11.627,0.022000000000000002
3432286,288.09299999999996,38.586079999999995,15.87,14.86,12.715,0.024,12.748,0.025
3533437,288.094659,38.63154,15.87,14.84,12.673,0.024,12.713,0.024
5608384,288.097089,40.831509999999994,14.93,14.17,12.091,0.023,12.075,0.022000000000000002
7516478,288.11191049999996,43.18096,15.09,14.09,12.005,0.023,11.993,0.021
6432245,288.11382,41.822959999999995,13.79,12.98,10.911,0.022000000000000002,10.915,0.021
6937405,288.11724,42.45426,16.07,14.85,12.722,0.022000000000000002,12.711,0.023
7812368,288.122439,43.51084,15.84,14.51,12.344,0.022000000000000002,12.249,0.022000000000000002
7270844,288.1306199999999,42.83975,15.94,14.84,12.719,0.023,12.697,0.024
12202958,288.1406505,50.8658,15.8,14.86,12.75,0.023,12.781,0.023
8223880,288.14102999999994,44.11303,14.09,13.2,11.174,0.032,11.191,0.03
9456920,288.15127049999995,46.059059999999995,13.46,12.39,10.248,0.023,10.213,0.02
7022432,288.15630000000004,42.5019,16.28,14.53,12.197,0.023,12.131,0.022000000000000002
12504861,288.16906049999994,51.4386,15.04,14.25,12.208,0.023,12.196,0.021
7950450,288.17055,43.74149,15.17,14.1,11.942,0.023,11.93,0.022000000000000002
5522339,288.1777305,40.76357,14.54,13.84,11.83,0.023,11.855,0.022000000000000002
5779809,288.17883,41.03884,15.27,14.56,12.512,0.024,12.532,0.023
9080444,288.1863,45.437670000000004,14.91,14.03,11.964,0.023,11.932,0.022000000000000002
10461831,288.1904399999999,47.672259999999994,15.84,14.1,11.694,0.023,11.612,0.021
3736208,288.19257,38.86427,14.44,13.59,11.52,0.023,11.558,0.021
7812517,288.1954695,43.571870000000004,15.88,15.11,13.095,0.023,13.119,0.026000000000000002
6432467,288.20524049999995,41.87495,15.32,14.43,12.307,0.023,12.326,0.022000000000000002
12007318,288.20646,50.4326,15.92,15.11,13.033,0.023,13.048,0.024
12203082,288.21299999999997,50.80017,15.35,14.25,12.073,0.023,12.028,0.022000000000000002
12252762,288.2167799999999,50.98348,15.42,14.03,11.781,0.023,11.671,0.021
7022598,288.22195949999997,42.5785,15.06,13.73,11.466,0.023,11.458,0.021
5263722,288.2339999999999,40.48723,15.97,15.13,13.123,0.027000000000000003,13.101,0.03
5437354,288.23774999999995,40.67022,15.42,14.31,12.087,0.023,12.081,0.022000000000000002
6937713,288.24011999999993,42.46051,15.38,14.49,12.379,0.023,12.412,0.023
10591522,288.2418794999999,47.817640000000004,15.45,14.28,12.103,0.023,12.041,0.022000000000000002
9457083,288.24694949999997,46.015390000000004,15.82,15.1,13.077,0.023,13.11,0.025
3839850,288.25208999999995,38.98545,15.65,14.69,12.634,0.023,12.649,0.024
12553184,288.25703999999996,51.56909,14.19,13.34,11.255,0.023,11.253,0.021
11237304,288.2612595,48.99883,15.85,14.61,12.439,0.023,12.389,0.023
10199556,288.26144999999997,47.26052,15.28,14.44,12.308,0.023,12.347,0.022000000000000002
9334481,288.26793,45.812670000000004,15.82,15.02,12.944,0.024,13.003,0.025
12203198,288.2770605,50.85088,14.43,13.36,11.18,0.023,11.194,0.02
5263823,288.27816,40.43112,16.0,14.94,12.764,0.023,12.75,0.024
10526849,288.27903,47.77309,14.41,13.66,11.678,0.022000000000000002,11.719,0.021
7516880,288.27913049999995,43.16367,15.16,14.35,12.336,0.023,12.343,0.023
12505044,288.27935999999994,51.40059,16.05,14.95,12.713,0.023,12.768,0.022000000000000002
6937828,288.2796495,42.45561,15.05,14.11,11.995,0.023,11.947,0.021
5437459,288.28458,40.63836,15.27,14.27,12.072,0.024,12.033,0.022000000000000002
5780123,288.29667,41.0434,16.0,15.14,13.079,0.024,13.056,0.025
6937870,288.29794949999996,42.43841,14.29,13.45,11.422,0.023,11.446,0.021
9883323,288.31741049999994,46.79018,15.46,14.69,12.674,0.023,12.731,0.024
3534089,288.31904999999995,38.67391,15.74,14.19,11.829,0.023,11.753,0.021
7812797,288.32083049999994,43.58726,15.67,14.86,12.843,0.024,12.888,0.025
12007544,288.32188949999994,50.48953,15.92,14.66,12.435,0.023,12.381,0.022000000000000002
6766663,288.3329895,42.29495,13.9,12.9,10.762,0.023,10.782,0.02
7743830,288.33374999999995,43.44173,15.42,14.27,12.074,0.023,12.039,0.022000000000000002
9080730,288.33950999999996,45.458,13.1,12.22,10.155,0.022000000000000002,10.189,0.019
12553312,288.3475199999999,51.56641,15.55,14.79,12.745,0.023,12.76,0.023
4735754,288.36496049999994,39.82932,14.41,13.23,11.042,0.023,11.02,0.02
5264059,288.36938999999995,40.425059999999995,15.53,14.81,12.868,0.023,12.888,0.025
11858066,288.37445999999994,50.19882,14.37,13.33,11.188,0.023,11.175,0.021
6938077,288.38057999999995,42.47408,15.03,14.02,11.816,0.023,11.89,0.021
7517147,288.38397,43.113620000000004,15.89,15.03,13.024,0.024,13.109,0.025
9146935,288.3906,45.58936,15.77,14.6,12.418,0.023,12.357,0.023
8680857,288.39070949999996,44.82725,14.76,13.92,11.95,0.023,11.907,0.021
4735815,288.39118049999996,39.87289000000001,15.98,14.74,12.425,0.06,12.373,0.054000000000000006
10853806,288.3922005,48.21625,14.97,13.98,11.868,0.024,11.868,0.022000000000000002
10331532,288.39651,47.4305,16.01,14.94,12.796,0.022000000000000002,12.785,0.023
3331515,288.39849,38.48073,15.31,14.48,12.475,0.023,12.514,0.024
12007684,288.39948,50.46013,15.97,14.35,12.09,0.023,12.028,0.021
6680567,288.40098,42.177659999999996,15.77,15.05,13.048,0.028999999999999998,13.046,0.031
7743987,288.40396949999996,43.4537,15.0,14.28,12.287,0.023,12.297,0.022000000000000002
9080851,288.40570949999994,45.492490000000004,16.04,15.05,12.917,0.024,12.96,0.026000000000000002
10199844,288.40799999999996,47.29005,15.64,14.64,12.448,0.023,12.493,0.022000000000000002
12505250,288.41249999999997,51.43015,16.12,14.6,12.317,0.022000000000000002,12.229,0.022000000000000002
3331574,288.4195605,38.48672,13.48,12.36,10.194,0.022000000000000002,10.204,0.02
12203450,288.42008999999996,50.84517,14.12,13.23,11.121,0.023,11.12,0.021
5780503,288.43012049999993,41.05399,15.34,14.69,12.832,0.023,12.837,0.025
12105694,288.43609949999995,50.67948,15.87,14.83,12.589,0.023,12.562,0.022000000000000002
5523045,288.4471695,40.73462,15.74,14.91,12.887,0.025,12.955,0.025
7107430,288.4476795,42.61515,13.21,12.41,10.359,0.023,10.382,0.021
6032373,288.45399,41.37083,15.67,14.72,12.618,0.023,12.594,0.022000000000000002
10266175,288.458109,47.37388,15.88,14.13,11.727,0.023,11.68,0.021
7744122,288.4585695,43.48735,15.22,14.2,12.084,0.024,12.073,0.024
7951063,288.460449,43.770720000000004,14.77,13.7,11.521,0.022000000000000002,11.504,0.021
11655859,288.4641,49.70508,15.25,14.09,11.868,0.023,11.872,0.021
9580671,288.46441949999996,46.208690000000004,14.77,13.94,11.919,0.023,11.982,0.021
4736011,288.46925999999996,39.81597,15.54,14.87,13.057,0.023,13.031,0.026000000000000002
5950024,288.46970999999996,41.21345,14.34,13.36,11.244,0.022000000000000002,11.267,0.02
7673428,288.4817100000001,43.32498,16.07,14.75,12.497,0.022000000000000002,12.418,0.022000000000000002
6032448,288.48675,41.300059999999995,15.59,14.82,12.764,0.023,12.759,0.024
10723056,288.48725999999994,48.04629,15.75,15.07,13.043,0.024,13.065,0.027000000000000003
9273533,288.4893599999999,45.71471,16.07,14.98,12.808,0.023,12.737,0.023
9273533,288.4893599999999,45.71471,16.07,14.98,12.808,0.023,12.737,0.023
4824868,288.50194049999993,39.92453,15.98,15.12,13.053,0.024,13.054,0.026000000000000002
7882229,288.5352899999999,43.634190000000004,15.63,14.81,12.723,0.024,12.764,0.023
9580814,288.5425305,46.245509999999996,14.44,13.79,11.815,0.023,11.826,0.021
4644174,288.54436949999996,39.79933,14.58,13.56,11.484,0.023,11.49,0.021
9824038,288.54774,46.64094,15.24,14.39,12.318,0.023,12.353,0.023
9335072,288.55794,45.8053,15.36,14.06,11.861,0.023,11.825,0.021
6852702,288.55835999999994,42.39345,15.32,14.62,12.605,0.024,12.629,0.023
11958136,288.56375999999995,50.31048,15.97,15.33,13.408,0.024,13.408,0.026000000000000002
6032666,288.57185999999996,41.304790000000004,16.1,14.92,12.653,0.022000000000000002,12.702,0.023
10657825,288.5719995,47.98512,16.29,14.69,12.345,0.023,12.262,0.022000000000000002
5950287,288.5732205,41.26863,15.56,14.82,12.806,0.024,12.815,0.025
10200187,288.57649949999995,47.2783,16.16,14.74,12.49,0.023,12.376,0.022000000000000002
9642006,288.58874999999995,46.37281,15.12,14.49,12.628,0.024,12.625,0.024
12643996,288.590109,51.72987,16.06,14.66,12.492,0.023,12.405,0.022000000000000002
9580910,288.5951505,46.21846,15.65,14.86,12.836,0.023,12.868,0.024
12056765,288.59765999999996,50.54239000000001,14.74,13.89,11.798,0.022000000000000002,11.852,0.021
11656160,288.60179999999997,49.77014000000001,14.67,13.81,11.736,0.023,11.81,0.021
6767424,288.61325999999997,42.21076,15.7,14.43,12.215,0.023,12.128,0.022000000000000002
9335198,288.62980949999996,45.86453,15.81,14.61,12.441,0.022000000000000002,12.392,0.022000000000000002
9457789,288.63187949999997,46.04128,15.41,14.73,12.801,0.023,12.791,0.025
8745800,288.63498,44.96329,14.82,14.05,12.026,0.023,12.07,0.022000000000000002
10789552,288.64189049999993,48.12137,15.92,14.94,12.787,0.023,12.701,0.022000000000000002
5000970,288.6455595,40.15583,14.77,13.29,11.131,0.023,11.013,0.02
7882472,288.65189999999996,43.607079999999996,15.99,15.0,12.882,0.024,12.841,0.024
6032907,288.65306999999996,41.392179999999996,15.35,14.38,12.24,0.023,12.246,0.022000000000000002
7190458,288.65470049999993,42.78532,15.28,14.17,11.93,0.022000000000000002,11.932,0.021
7813530,288.66220949999996,43.55516,15.49,14.56,12.437,0.023,12.365,0.023
5950533,288.6635999999999,41.22426,14.51,13.06,10.767,0.023,10.742,0.02
4736554,288.6640905,39.82561,15.02,14.06,11.987,0.023,12.011,0.022000000000000002
7272220,288.66673950000006,42.85311,15.11,14.04,11.889,0.023,11.895,0.021
9763786,288.6715500000001,46.56962,16.31,14.66,12.345,0.022000000000000002,12.289,0.021
4551390,288.67279949999994,39.600770000000004,15.65,14.77,12.664,0.022000000000000002,12.691,0.024
4551429,288.69063000000006,39.66132,14.81,13.37,11.084,0.022000000000000002,11.071,0.02
5950611,288.69368999999995,41.29848,15.55,14.36,12.11,0.023,12.108,0.022000000000000002
5695850,288.70033049999995,40.91728,15.82,14.88,12.766,0.024,12.728,0.024
8681494,288.702639,44.81706,15.54,14.66,12.62,0.023,12.631,0.024
10266687,288.70655999999997,47.31426,15.12,14.32,12.262,0.023,12.285,0.023
10592495,288.71016,47.80319,15.21,14.38,12.283,0.023,12.287,0.021
8552180,288.71834999999993,44.68952,15.77,14.89,12.794,0.023,12.817,0.024
12599416,288.71884049999994,51.68677,15.85,14.51,12.252,0.023,12.236,0.022000000000000002
8681527,288.72074999999995,44.858309999999996,15.81,14.78,12.641,0.024,12.591,0.024
7272373,288.72382949999997,42.80726,15.38,14.1,11.887,0.023,11.824,0.022000000000000002
10200508,288.74341949999996,47.24274000000001,15.69,14.98,12.996,0.024,13.024,0.024
6853239,288.75043949999997,42.34895,14.62,13.85,11.805,0.023,11.834,0.021
4355120,288.7513095,39.49623,14.72,13.32,11.102,0.023,11.073,0.021
11656398,288.75233999999995,49.7119,13.63,12.65,10.521,0.022000000000000002,10.483,0.02
12688834,288.753969,51.80387,16.11,14.83,12.531,0.023,12.483,0.022000000000000002
10969563,288.75437999999997,48.46867,15.4,14.61,12.55,0.023,12.547,0.023
5950779,288.7585305,41.2577,16.03,14.48,12.212,0.023,12.12,0.022000000000000002
5265188,288.76216049999994,40.451209999999996,14.8,13.91,11.818,0.023,11.898,0.021
11858760,288.76807049999996,50.15922,13.54,12.77,10.748,0.023,10.791,0.02
12203990,288.7757895,50.85469000000001,15.23,14.3,12.182,0.023,12.164,0.021
8681636,288.7799895,44.86464,15.03,14.29,12.323,0.023,12.361,0.023
11605209,288.78779999999995,49.63981,16.02,14.84,12.642,0.023,12.611,0.023
10789884,288.79188,48.12513,15.57,14.52,12.336,0.023,12.322,0.023
7272575,288.79669049999995,42.82127,14.63,13.58,11.45,0.023,11.481,0.021
10789903,288.79810949999995,48.17762000000001,15.66,14.56,12.397,0.023,12.36,0.022000000000000002
10266895,288.7984395,47.31218,15.84,14.57,12.368,0.025,12.286,0.024
10397669,288.8007795,47.57884,13.8,12.98,10.932,0.023,10.936,0.02
5610323,288.80096999999995,40.880140000000004,16.01,14.94,12.835,0.024,12.741,0.025
10527947,288.8172599999999,47.749559999999995,15.11,13.9,11.768,0.022000000000000002,11.72,0.022000000000000002
9944770,288.82131,46.864709999999995,16.12,14.97,12.766,0.023,12.773,0.025
6768036,288.83179049999995,42.256159999999994,14.3,12.83,10.619,0.022000000000000002,10.55,0.021
4913910,288.83327999999995,40.06729,15.21,14.36,12.352,0.031,12.351,0.031
5177193,288.84907949999996,40.304,16.01,15.02,12.858,0.024,12.889,0.026000000000000002
11553806,288.85648949999995,49.509370000000004,14.95,13.45,11.174,0.023,11.115,0.02
5696316,288.86191950000006,40.96991,15.92,14.21,11.805,0.022000000000000002,11.74,0.02
11808734,288.86855999999995,50.02707,15.53,14.23,11.95,0.023,11.896,0.021
4737129,288.87048,39.81651,15.97,14.71,12.479,0.023,12.473,0.023
8487692,288.87798,44.54023,14.69,13.29,11.0,0.023,11.003,0.02
12599700,288.88504049999995,51.604279999999996,15.91,14.74,12.521,0.023,12.441,0.022000000000000002
5951140,288.88847999999996,41.24674,14.56,13.18,10.905,0.024,10.874,0.021
5353137,288.89192999999995,40.563140000000004,15.53,14.19,11.939,0.022000000000000002,11.885,0.02
6768217,288.8968005,42.279920000000004,14.8,13.45,11.231,0.023,11.207,0.021
8423213,288.90229049999994,44.4622,15.83,15.02,12.999,0.024,13.046,0.026000000000000002
9397642,288.9041595,45.919979999999995,15.58,14.73,12.686,0.023,12.744,0.024
12154913,288.90663,50.70473,15.79,14.41,12.167,0.023,12.069,0.021
8746355,288.91117949999995,44.952220000000004,14.2,13.22,11.06,0.023,11.079,0.02
5353192,288.91517999999996,40.58273,15.24,14.4,12.277,0.023,12.327,0.022000000000000002
9397683,288.92681999999996,45.99273,15.89,15.01,12.953,0.023,12.931,0.025
9397687,288.928929,45.996520000000004,15.21,14.38,12.348,0.022000000000000002,12.289,0.022000000000000002
10914307,288.93564,48.31195,14.71,13.47,11.23,0.022000000000000002,11.186,0.02
10463353,288.93610049999995,47.61068,15.55,14.87,12.8,0.024,12.781,0.024
7435721,288.94976999999994,43.09406,15.65,14.82,12.75,0.024,12.805,0.025
10854980,288.9523605,48.25307,15.8,14.97,12.9,0.023,12.901,0.024
7191311,288.96037049999995,42.785,14.65,13.44,11.259,0.022000000000000002,11.191,0.02
5353335,288.9614399999999,40.53702,16.09,15.05,12.807,0.024,12.781,0.024
5524498,288.96149999999994,40.77471,15.89,14.97,12.853,0.033,12.869,0.032
8423344,288.96823049999995,44.44834,15.68,14.48,12.212,0.025,12.244,0.024
8423373,288.97870049999995,44.49335,14.94,13.4,11.134,0.023,11.059,0.02
12254051,288.98000999999994,50.92387,15.61,14.46,12.264,0.023,12.304,0.022000000000000002
9335898,288.98405999999994,45.82483,15.4,14.72,12.785,0.024,12.797,0.024
9945070,288.98446949999993,46.86495,14.29,13.53,11.497,0.023,11.528,0.021
9274466,288.99202049999997,45.73918,15.95,14.79,12.646,0.024,12.692,0.024
9764341,288.99337049999997,46.594590000000004,15.92,14.91,12.79,0.024,12.821,0.025
5439422,288.997059,40.633520000000004,15.88,15.15,13.137,0.024,13.178,0.025
10658777,288.9982395,47.905429999999996,13.81,13.09,11.11,0.023,11.114,0.021
12155069,288.99872999999997,50.79217,15.72,15.26,13.306,0.023,13.085,0.023
5439433,289.00133999999997,40.67874000000001,15.96,15.06,13.032,0.023,13.112,0.027000000000000003
12456050,289.00177049999996,51.3916,15.05,14.31,12.331,0.022000000000000002,12.352,0.021
4147960,289.00300949999996,39.22994,15.52,14.64,12.61,0.023,12.577,0.023
9945137,289.01811,46.810959999999994,15.83,15.05,13.012,0.024,13.019,0.025
11450068,289.01834999999994,49.31012,14.91,13.97,11.828,0.023,11.861,0.021
5867742,289.02521999999993,41.17822,16.04,14.59,12.329,0.023,12.264,0.022000000000000002
5867759,289.03168049999994,41.128209999999996,15.76,14.9,12.822,0.024,12.845,0.024
11502075,289.03232999999994,49.47961,14.2,13.42,11.407,0.023,11.451,0.021
12644711,289.0329195,51.79501,15.2,14.47,12.446,0.023,12.465,0.022000000000000002
12644712,289.03346999999997,51.772890000000004,15.9,14.87,12.712,0.023,12.697,0.023
4552478,289.03504949999996,39.6412,15.06,14.15,12.072,0.023,12.089,0.022000000000000002
10267392,289.04128949999995,47.325359999999996,16.01,15.13,12.988,0.024,13.021,0.025
4826493,289.04375999999996,39.97289,15.85,15.1,13.073,0.023,13.097,0.027000000000000003
12599998,289.047039,51.68258,15.36,14.5,12.472,0.023,12.463,0.022000000000000002
6276637,289.04828999999995,41.68038,15.74,14.86,12.647,0.023,12.577,0.023
5611092,289.0485195,40.82375,15.14,14.17,12.056,0.023,12.055,0.021
4645733,289.05088049999995,39.773309999999995,15.96,14.84,12.717,0.024,12.697,0.024
10332839,289.05199949999997,47.46382,16.16,14.88,12.65,0.023,12.588,0.023
12456136,289.0536105,51.3198,15.64,14.08,11.79,0.022000000000000002,11.724,0.021
4148125,289.05386999999996,39.23815,14.03,12.99,10.882,0.023,10.911,0.021
8552910,289.05989999999997,44.64824,15.52,14.83,12.776,0.023,12.78,0.023
8811972,289.06213949999994,45.0368,16.12,14.92,12.738,0.023,12.679,0.024
11450155,289.06605,49.37925,15.55,14.9,12.804,0.023,12.738,0.023
5266117,289.06980000000004,40.42544,15.54,14.6,12.492,0.023,12.471,0.023
10724336,289.0718595,48.01882,16.06,14.4,12.079,0.022000000000000002,11.987,0.021
11707694,289.0755104999999,49.82546,15.66,14.79,12.582,0.023,12.631,0.023
8423600,289.078179,44.41592,15.79,14.86,12.724,0.023,12.712,0.023
6276707,289.0800494999999,41.62785,15.57,14.81,12.815,0.023,12.854,0.025
6276708,289.0801995,41.697829999999996,15.32,14.42,12.303,0.023,12.322,0.023
8682243,289.08471,44.82104,15.84,14.82,12.743,0.023,12.712,0.023
6940035,289.08680999999996,42.47168,15.48,14.61,12.568,0.023,12.6,0.024
4253385,289.08957,39.306940000000004,15.45,14.07,11.867,0.023,11.826,0.022000000000000002
4148277,289.09599,39.24433,15.56,14.79,12.783,0.023,12.765,0.024
12204572,289.10497949999996,50.82947,14.86,13.72,11.545,0.023,11.493,0.021
6115083,289.10671949999994,41.44801,16.08,14.97,12.858,0.024,12.818,0.026000000000000002
8158164,289.11057,44.06953,15.39,14.42,12.321,0.023,12.348,0.023
10528584,289.1234895,47.773540000000004,15.86,15.15,13.139,0.024,13.154,0.026000000000000002
10267577,289.12427999999994,47.32245,15.46,14.35,12.146,0.028999999999999998,12.082,0.027000000000000003
11758356,289.12764,49.90864000000001,15.8,15.0,12.883,0.023,12.883,0.024
10267590,289.13013,47.35792,15.52,14.43,12.19,0.023,12.171,0.022000000000000002
5439836,289.13606999999996,40.61262,15.58,14.15,11.907,0.022000000000000002,11.773,0.021
12009004,289.1437095,50.4976,15.9,15.11,13.078,0.024,13.113,0.025
10790693,289.1614395,48.16069,15.87,14.93,12.744,0.023,12.782,0.023
10463840,289.17143999999996,47.66942,14.58,13.76,11.6,0.023,11.637,0.022000000000000002
12204700,289.171659,50.80218,15.18,14.13,11.988,0.022000000000000002,11.987,0.021
8292445,289.17951,44.242129999999996,16.16,14.92,12.734,0.024,12.7,0.023
12506604,289.18383,51.48353,14.82,13.92,11.81,0.022000000000000002,11.814,0.021
12456401,289.19390999999996,51.3527,15.31,14.0,11.715,0.023,11.694,0.021
4356597,289.19514,39.43154000000001,15.15,14.28,12.167,0.023,12.194,0.022000000000000002
8553229,289.20346049999995,44.62025,12.87,12.11,10.054,0.023,10.075,0.02
5354075,289.2046199999999,40.58685,16.0,14.83,12.679,0.024,12.579,0.024
8292510,289.21076999999997,44.29141,15.39,13.9,11.6,0.023,11.564,0.021
10790812,289.21343999999993,48.17901,15.91,14.81,12.589,0.023,12.54,0.023
5266549,289.21477949999996,40.42734,15.89,14.74,12.544,0.023,12.488,0.023
4253804,289.21748999999994,39.38926,15.37,14.65,12.7,0.023,12.737,0.025
10134498,289.22199,47.10579,15.72,14.88,12.835,0.023,12.865,0.024
10790838,289.22350049999994,48.10325,16.16,14.8,12.469,0.023,12.421,0.022000000000000002
10659317,289.22414999999995,47.9683,15.94,15.1,12.986,0.024,12.968,0.024
10593680,289.23384,47.831179999999996,15.69,14.98,12.984,0.025,13.013,0.025
7273833,289.2359295,42.84483,15.28,14.34,12.247,0.023,12.294,0.023
9825237,289.23639,46.64403,15.85,14.55,12.315,0.023,12.3,0.023
4827161,289.24513949999994,39.956959999999995,15.32,13.9,11.605,0.023,11.529,0.021
9520539,289.25299049999995,46.188520000000004,15.48,14.39,12.239,0.023,12.262,0.022000000000000002
9520546,289.25600999999995,46.1554,15.86,14.82,12.729,0.023,12.675,0.023
6034587,289.25699999999995,41.356559999999995,15.88,14.47,12.224,0.023,12.138,0.022000000000000002
10068906,289.25725049999994,47.02772,15.31,14.41,12.301,0.037000000000000005,12.353,0.038
4827244,289.2729705,39.973009999999995,15.82,15.07,13.121,0.025,13.149,0.026000000000000002
4646464,289.2740895,39.75019,15.68,15.03,13.096,0.025,13.105,0.027000000000000003
12204886,289.27881,50.825520000000004,15.24,14.31,12.204,0.023,12.177,0.021
7192199,289.27891049999994,42.73046,15.79,14.92,12.867,0.023,12.875,0.025
5952378,289.28104949999994,41.23854,15.81,14.81,12.614,0.023,12.694,0.024
5697553,289.2831704999999,40.94344,15.04,13.97,11.86,0.022000000000000002,11.775,0.021
5952385,289.28376,41.20867,15.76,15.13,13.196,0.024,13.192,0.027000000000000003
6940654,289.29286949999994,42.48212,15.48,14.12,11.908,0.023,11.833,0.022000000000000002
11859659,289.29883049999995,50.16919,14.88,13.88,11.755,0.022000000000000002,11.754,0.021
10398659,289.302039,47.54781,16.07,14.62,12.321,0.023,12.26,0.021
12254596,289.31005949999997,50.945190000000004,13.43,12.39,10.179,0.023,10.191,0.02
8292758,289.31664,44.2435,15.15,14.16,11.927,0.023,11.938,0.022000000000000002
11502677,289.31683949999996,49.47249,15.47,14.66,12.679,0.023,12.706,0.023
11910010,289.31737949999996,50.21804,14.64,13.92,11.93,0.022000000000000002,11.891,0.021
4254223,289.33577999999994,39.33181,14.74,13.81,11.728,0.022000000000000002,11.76,0.021
3946894,289.340829,39.03383,14.56,13.29,11.007,0.023,10.985,0.021
8878988,289.3517895,45.151959999999995,15.84,15.05,13.073,0.024,13.089,0.025
4915573,289.35367049999996,40.07719,15.47,14.7,12.656,0.023,12.712,0.025
10659585,289.35469049999995,47.94192,15.69,14.59,12.342,0.023,12.385,0.021
10268064,289.35819,47.3914,15.04,14.28,12.286,0.022000000000000002,12.309,0.022000000000000002
9945771,289.36143,46.89236,14.9,13.79,11.554,0.023,11.516,0.021
4254317,289.36184999999995,39.35524,14.89,14.01,11.998,0.023,12.003,0.022000000000000002
8226440,289.37055,44.162620000000004,15.61,14.18,11.933,0.023,11.879,0.022000000000000002
8488816,289.37869049999995,44.583729999999996,15.59,14.69,12.654,0.023,12.65,0.023
12107317,289.37878049999995,50.65058,15.73,14.93,12.856,0.023,12.894,0.024
11554731,289.3824105,49.51442,13.81,13.03,10.957,0.023,11.008,0.02
7025956,289.39338,42.54987,14.56,13.8,11.791,0.023,11.764,0.022000000000000002
7110077,289.39856999999995,42.693690000000004,15.81,14.46,12.167,0.023,12.163,0.022000000000000002
12506985,289.40233049999995,51.4854,14.96,13.88,11.717,0.023,11.677,0.02
11708334,289.4053905,49.88752,15.95,14.97,12.802,0.023,12.826,0.024
4915749,289.4069895,40.06724000000001,14.88,13.97,11.831,0.023,11.838,0.022000000000000002
12456781,289.40949,51.30932,15.66,14.61,12.421,0.038,12.442,0.039
12689927,289.4118404999999,51.82852000000001,14.64,13.27,11.014,0.023,10.923,0.02
12304013,289.41778949999997,51.0047,15.46,13.98,11.606,0.023,11.533,0.021
11859900,289.42867049999995,50.15489,14.71,13.86,11.802,0.023,11.81,0.021
12689979,289.43505,51.86143,15.73,14.66,12.479,0.023,12.467,0.022000000000000002
12254821,289.44396,50.92909,11.83,10.98,8.825,0.023,8.844,0.02
12600640,289.4563905,51.65755,15.27,14.09,11.939,0.023,11.897,0.02
11809760,289.46057999999994,50.07696,15.71,14.8,12.697,0.024,12.665,0.024
5526021,289.46133,40.71432,15.79,14.67,12.502,0.023,12.539,0.022000000000000002
11657655,289.46599949999995,49.78516,15.9,15.09,12.926,0.023,12.948,0.023
4357520,289.47343049999995,39.43528,15.23,13.94,11.798,0.022000000000000002,11.751,0.021
9015667,289.47406049999995,45.36783,14.85,14.04,11.978,0.023,12.006,0.022000000000000002
8090928,289.4927595,43.93078,15.56,13.9,11.574,0.032,11.478,0.031
8293258,289.49933999999996,44.25373,15.28,14.03,11.79,0.023,11.762,0.022000000000000002
5953138,289.50251999999995,41.23976,15.26,13.79,11.53,0.023,11.462,0.021
11606492,289.50327,49.68882,15.46,14.67,12.577,0.023,12.602,0.022000000000000002
12735339,289.5058995,51.98922,15.76,15.0,12.982,0.024,13.027,0.025
7884347,289.50609,43.60868,15.03,13.7,11.465,0.023,11.384,0.021
8424687,289.51928999999996,44.49935,15.82,14.7,12.545,0.024,12.549,0.023
11657761,289.52044049999995,49.78565,15.87,14.41,12.132,0.023,12.062,0.022000000000000002
11959784,289.52050049999997,50.35119,16.26,14.52,12.141,0.022000000000000002,12.045,0.022000000000000002
11132999,289.5226904999999,48.76396,15.56,14.76,12.704,0.023,12.762,0.023
9582653,289.53560999999996,46.26394000000001,15.0,14.2,12.166,0.023,12.214,0.021
5179375,289.53612,40.30637,15.48,14.66,12.586,0.022000000000000002,12.599,0.023
9015810,289.53771,45.38134,15.71,14.43,12.229,0.023,12.182,0.022000000000000002
8946785,289.54120049999995,45.24708,15.27,14.24,12.082,0.023,12.098,0.022000000000000002
5869314,289.5466799999999,41.18012,14.65,13.73,11.644,0.022000000000000002,11.683,0.021
4647381,289.55513999999994,39.72569,15.83,14.84,12.707,0.024,12.741,0.025
8879475,289.55638049999993,45.14139,15.31,14.49,12.441,0.023,12.468,0.022000000000000002
10135207,289.5584895,47.12961,14.93,14.11,12.106,0.023,12.165,0.022000000000000002
8293417,289.55954999999994,44.21026,16.09,14.88,12.696,0.023,12.642,0.023
10529541,289.56793049999993,47.760979999999996,14.44,13.49,11.357,0.023,11.375,0.021
8489251,289.57024049999995,44.54733,16.0,14.99,12.886,0.024,12.846,0.024
5783802,289.570479,41.08334,15.73,14.22,11.92,0.023,11.813,0.022000000000000002
8226949,289.5733695,44.159209999999995,15.38,14.65,12.687,0.023,12.722,0.024
8747795,289.57559999999995,44.978809999999996,16.0,14.24,11.867,0.023,11.785,0.021
6035535,289.57649999999995,41.34849000000001,15.57,14.79,12.828,0.024,12.764,0.025
4554367,289.58907,39.61675,15.03,14.16,12.067,0.023,12.099,0.023
5612776,289.5939795,40.82206,15.73,14.58,12.413,0.024,12.339,0.023
8946916,289.5992505,45.26297,15.26,14.31,12.199,0.023,12.209,0.023
4357990,289.60153949999994,39.40829,15.37,14.67,12.711,0.023,12.719,0.024
8554218,289.62077999999997,44.61998,16.0,14.82,12.555,0.023,12.591,0.023
11860280,289.64560049999994,50.19757,13.09,12.08,9.94,0.023,9.936,0.02
4255219,289.6467795,39.38242,14.43,13.49,11.386,0.023,11.456,0.021
8747972,289.65229049999994,44.97835,15.75,14.79,12.659,0.023,12.712,0.023
8813205,289.655379,45.031259999999996,13.53,12.67,10.583,0.023,10.637,0.02
12645687,289.65903,51.77346,15.59,14.68,12.582,0.023,12.645,0.022000000000000002
8425062,289.66288949999995,44.44428,14.95,13.91,11.788,0.023,11.723,0.021
9083354,289.66733999999997,45.45633,15.98,14.95,12.775,0.024,12.719,0.023
10529777,289.67613,47.727959999999996,15.7,14.9,12.812,0.023,12.84,0.024
3228485,289.67986949999994,38.35105,15.23,14.5,12.468,0.024,12.488,0.023
12353932,289.6891799999999,51.18638,14.26,13.49,11.473,0.023,11.52,0.021
12353946,289.69631999999996,51.18613,15.1,14.04,11.894,0.023,11.895,0.021
8425175,289.69809,44.49799,15.79,15.11,13.202,0.025,13.16,0.026000000000000002
11606875,289.69881,49.69423,15.77,15.04,13.048,0.024,13.057,0.024
11860374,289.6999799999999,50.171479999999995,15.97,15.31,13.309,0.024,13.296,0.025
9644066,289.70140949999995,46.330009999999994,15.64,14.8,12.745,0.024,12.759,0.024
8683640,289.70915999999994,44.85122,15.77,14.6,12.406,0.022000000000000002,12.406,0.022000000000000002
7816137,289.72452,43.55382,15.01,14.3,12.343,0.023,12.369,0.023
9583019,289.72639949999996,46.25523,15.3,14.56,12.607,0.023,12.641,0.023
9946427,289.72817999999995,46.845240000000004,16.04,14.99,12.855,0.023,12.846,0.023
8748150,289.73239049999995,44.915820000000004,15.84,14.86,12.767,0.023,12.709,0.025
4739885,289.73594999999995,39.8019,15.95,15.05,13.007,0.025,13.023,0.025
12601149,289.74004049999996,51.60621,15.68,14.83,12.72,0.023,12.738,0.023
9885985,289.74028949999996,46.76977,15.1,14.05,11.879,0.024,11.813,0.023
3109825,289.74575999999996,38.20657,14.31,13.15,10.95,0.023,10.913,0.02
8619216,289.75059,44.71217,15.8,14.84,12.69,0.023,12.674,0.022000000000000002
12354053,289.76386949999994,51.13408,15.7,14.34,12.106,0.027000000000000003,12.074,0.026000000000000002
8947255,289.76758049999995,45.26363,15.55,14.0,11.706,0.023,11.613,0.021
8294051,289.77271949999994,44.2296,15.87,14.97,12.829,0.023,12.816,0.024
3109945,289.78085999999996,38.22814,16.25,14.69,12.399,0.023,12.317,0.022000000000000002
4740044,289.78478999999993,39.8422,15.96,15.05,12.978,0.024,13.011,0.025
5954017,289.78665,41.22906,15.84,14.97,12.905,0.024,12.973,0.027000000000000003
12834073,289.79351999999994,52.12004,15.9,15.09,13.012,0.023,13.046,0.024
5699171,289.7950995,40.926140000000004,15.88,14.94,12.827,0.024,12.732,0.024
4917139,289.795779,40.03941,15.78,14.84,12.686,0.03,12.68,0.03
7816331,289.797489,43.52648,15.42,14.37,12.232,0.023,12.233,0.022000000000000002
8022889,289.80314999999996,43.80084,15.08,13.92,11.654,0.023,11.672,0.021
2982913,289.8108,38.1708,14.56,13.69,11.6,0.023,11.641,0.021
8683882,289.814739,44.86634,15.8,15.01,12.987,0.024,13.019,0.026000000000000002
4648234,289.8148499999999,39.73195,14.11,12.94,10.811,0.023,10.805,0.02
7676737,289.82368949999994,43.35123,13.3,12.49,10.397,0.023,10.432,0.02
7816419,289.82614049999995,43.59168,13.03,12.15,10.1,0.023,10.112,0.02
7676756,289.8301394999999,43.325070000000004,14.93,13.53,11.242,0.023,11.148,0.021
11860602,289.83337049999994,50.101859999999995,14.87,14.09,12.002,0.023,12.041,0.021
7747368,289.83655949999996,43.48588,15.16,14.29,12.201,0.023,12.188,0.023
5527266,289.8418605,40.764070000000004,15.81,15.29,13.616,0.024,13.131,0.027000000000000003
9644345,289.84456049999994,46.35229,15.7,14.94,12.957,0.023,13.008,0.024
5527289,289.84702949999996,40.77706,16.01,14.98,12.897,0.023,12.935,0.026000000000000002
11810501,289.85578949999996,50.00581,15.96,14.97,12.819,0.023,12.806,0.022000000000000002
7521445,289.85638049999994,43.19806,16.09,14.42,12.115,0.023,12.016,0.023
6279144,289.85974049999993,41.64116,15.77,14.96,12.89,0.024,12.876,0.026000000000000002
10070247,289.86418949999995,47.08102,15.58,14.83,12.719,0.023,12.664,0.023
5180528,289.87562999999994,40.383070000000004,15.69,14.24,12.08,0.023,11.974,0.023
8947492,289.8780405,45.298790000000004,15.58,14.81,12.808,0.023,12.826,0.024
5268696,289.8806295,40.44338,15.01,13.56,11.326,0.023,11.201,0.021
9583357,289.88179949999994,46.21898,14.72,13.84,11.793,0.023,11.789,0.021
12205972,289.88969999999995,50.80968,15.76,15.07,13.096,0.023,13.082,0.024
7676949,289.89534,43.3469,16.08,14.73,12.343,0.022000000000000002,12.346,0.022000000000000002
11555805,289.8992295,49.58984,14.97,14.11,12.04,0.023,12.06,0.022000000000000002
4555523,289.89975,39.65188,15.93,15.07,13.037,0.024,13.105,0.027000000000000003
11960496,289.90471949999994,50.30178,15.04,13.97,11.75,0.023,11.775,0.022000000000000002
9946811,289.90477949999996,46.85872,16.06,14.88,12.699,0.023,12.703,0.023
9521795,289.91662949999994,46.17368,15.89,14.79,12.696,0.023,12.645,0.023
12507882,289.92094949999995,51.43592,15.1,14.18,12.034,0.023,12.01,0.022000000000000002
12834254,289.92114,52.12443,15.78,14.98,12.901,0.023,12.929,0.023
11810628,289.92193949999995,50.062329999999996,15.8,15.0,12.898,0.033,12.905,0.035
12834265,289.9247595,52.14777,15.41,14.64,12.613,0.023,12.606,0.022000000000000002
3539331,289.93507049999994,38.64043,14.62,13.85,11.875,0.023,11.84,0.022000000000000002
10269397,289.9351199999999,47.31541,16.29,14.65,12.288,0.022000000000000002,12.187,0.02
11133900,289.9357395,48.753170000000004,15.22,14.47,12.33,0.023,12.336,0.021
5954552,289.94221949999996,41.243790000000004,14.91,13.91,11.802,0.023,11.82,0.021
5870587,289.94327999999996,41.19598,15.35,14.44,12.408,0.024,12.439,0.024
6117713,289.9521105,41.40414000000001,14.53,13.55,11.445,0.025,11.449,0.023
3110684,289.9674404999999,38.25493,15.88,15.05,13.043,0.024,13.103,0.026000000000000002
11911230,289.9741604999999,50.23191,15.63,14.85,12.732,0.025,12.786,0.024
6117832,289.98924,41.43674,15.98,14.85,12.701,0.024,12.632,0.024
11810753,289.98974999999996,50.05426,16.21,14.7,12.428,0.025,12.325,0.024
9644681,289.99153049999995,46.35367,16.21,14.51,12.162,0.023,12.094,0.021
6036812,289.99445999999995,41.3464,15.3,14.63,12.685,0.024,12.7,0.024
9826728,289.99583999999993,46.677409999999995,15.03,13.46,11.177,0.023,11.056,0.021
7601970,289.99985999999996,43.206109999999995,16.04,15.13,13.06,0.024,13.038,0.024
3640527,290.0000505,38.743990000000004,15.4,13.72,11.408,0.024,11.309,0.021
10972148,290.00911949999994,48.404090000000004,15.9,15.1,13.066,0.024,13.095,0.025
6279639,290.01421949999997,41.66402,15.17,14.13,11.992,0.023,11.91,0.022000000000000002
10269616,290.01723,47.38108,15.77,14.02,11.642,0.023,11.591,0.021
12108431,290.01883949999996,50.6556,15.67,14.91,12.825,0.023,12.854,0.023
7438997,290.02266,43.08441,15.44,14.49,12.369,0.023,12.239,0.022000000000000002
7521962,290.03005950000005,43.19919,14.69,13.93,11.936,0.023,11.954,0.022000000000000002
5699890,290.03165999999993,40.98809,15.01,14.24,12.203,0.023,12.226,0.023
6358735,290.03503049999995,41.76461,15.31,13.92,11.702,0.023,11.62,0.021
11187207,290.03689049999997,48.83716,15.26,13.91,11.755,0.022000000000000002,11.675,0.021
11760021,290.0407799999999,49.90468,16.15,14.62,12.258,0.022000000000000002,12.167,0.021
10203345,290.04217049999994,47.24697000000001,16.0,15.08,12.931,0.023,12.993,0.024
5699934,290.04622049999995,40.97844,15.44,14.57,12.426,0.023,12.428,0.023
11026183,290.04666,48.57776,15.8,14.9,12.779,0.023,12.793,0.024
12934814,290.04765,52.362809999999996,16.25,14.66,12.315,0.023,12.207,0.021
3640704,290.04945,38.76919,15.94,15.03,12.839,0.024,12.832,0.025
11293747,290.05769999999995,49.00794000000001,15.69,14.97,12.968,0.024,12.98,0.023
5699984,290.05918049999997,40.922059999999995,15.97,15.29,13.327,0.024,13.333,0.028999999999999998
3539770,290.06057999999996,38.644009999999994,15.46,14.39,12.223,0.024,12.181,0.022000000000000002
5005406,290.06226,40.114020000000004,15.47,14.34,12.141,0.023,12.16,0.023
2435893,290.06390999999996,37.79116,15.33,14.27,12.153,0.023,12.2,0.022000000000000002
3438817,290.07611999999995,38.50707,14.16,12.98,10.792,0.023,10.824,0.02
12157004,290.0768895,50.76733,15.43,14.25,12.085,0.023,12.014,0.022000000000000002
12405321,290.07956999999993,51.27259,15.79,14.45,12.294,0.023,12.221,0.021
4918154,290.0930804999999,40.01315,15.74,14.69,12.45,0.023,12.481,0.023
9644914,290.10183,46.39569,16.12,14.41,12.131,0.022000000000000002,12.035,0.021
12646518,290.11623,51.79733,13.27,12.51,10.509,0.022000000000000002,10.559,0.02
11240969,290.12082,48.96177,15.6,14.23,12.084,0.022000000000000002,11.941,0.02
9084383,290.12570999999997,45.47983,14.53,13.67,11.656,0.022000000000000002,11.689,0.021
5785688,290.12811,41.03595,15.88,14.94,12.845,0.033,12.901,0.034
10857583,290.1292095,48.20848,15.2,13.98,11.725,0.022000000000000002,11.723,0.021
4918333,290.13255,40.09173,13.81,12.57,10.337,0.022000000000000002,10.31,0.02
9827048,290.13374999999996,46.62211,14.51,13.62,11.513,0.023,11.56,0.021
12256096,290.13799049999994,50.98653,16.07,14.95,12.762,0.023,12.729,0.022000000000000002
12601861,290.1388095,51.600120000000004,15.68,14.6,12.405,0.023,12.361,0.022000000000000002
9150451,290.14021949999994,45.54481,14.99,14.12,12.085,0.023,12.164,0.021
12256112,290.1466605,50.90341,15.59,14.82,12.791,0.023,12.81,0.023
12157134,290.149119,50.71194000000001,16.21,14.61,12.38,0.023,12.254,0.022000000000000002
6600771,290.15059949999994,42.06154,15.73,14.57,12.355,0.023,12.329,0.021
11960971,290.15106,50.306909999999995,16.07,14.59,12.391,0.023,12.315,0.023
5785806,290.1618195,41.02905,15.71,14.68,12.56,0.024,12.557,0.024
6517103,290.17094999999995,41.95379000000001,14.01,13.27,11.29,0.023,11.303,0.021
12256187,290.18005949999997,50.915259999999996,14.9,14.18,12.182,0.023,12.202,0.022000000000000002
11241091,290.18258999999995,48.94517000000001,12.07,11.22,9.156,0.022000000000000002,9.186,0.02
4741455,290.18267999999995,39.847809999999996,15.23,14.18,12.039,0.023,12.022,0.022000000000000002
7677767,290.18471999999997,43.39143,12.65,11.28,8.984,0.022000000000000002,8.954,0.02
5093980,290.1873195,40.252759999999995,15.87,14.84,12.63,0.023,12.62,0.023
7817489,290.18896049999995,43.506840000000004,15.7,14.28,12.084,0.022000000000000002,11.96,0.02
12601939,290.19754049999995,51.65385,15.99,15.03,12.837,0.023,12.802,0.023
8881126,290.20124999999996,45.132690000000004,15.87,14.74,12.593,0.023,12.578,0.025
8426468,290.2074705,44.4422,15.94,14.84,12.726,0.025,12.664,0.027000000000000003
11961075,290.21200949999997,50.30539,15.26,13.55,11.199,0.026000000000000002,11.108,0.024
8685007,290.225019,44.855740000000004,14.7,13.35,11.168,0.023,11.034,0.02
11241179,290.2332104999999,48.93936,15.95,14.97,12.869,0.023,12.851,0.023
12556374,290.23449,51.56667,15.72,14.73,12.62,0.023,12.607,0.022000000000000002
8881243,290.2381199999999,45.19432000000001,15.64,14.49,12.301,0.023,12.296,0.023
5614968,290.23907999999994,40.80975,15.15,14.42,12.473,0.023,12.483,0.023
8228868,290.2400399999999,44.14346,15.49,14.45,12.285,0.023,12.284,0.023
3540472,290.24735999999996,38.66206,15.07,13.9,11.704,0.023,11.694,0.022000000000000002
5357504,290.25421049999994,40.56943,14.81,13.85,11.75,0.024,11.759,0.022000000000000002
2570277,290.26010999999994,37.80069,15.72,14.51,12.296,0.024,12.316,0.025
8295380,290.26074,44.24915,15.38,14.43,12.32,0.023,12.343,0.022000000000000002
4830721,290.26946999999996,39.93372,15.01,14.25,12.299,0.023,12.349,0.022000000000000002
12458323,290.2702905,51.33552,14.7,13.79,11.643,0.023,11.662,0.02
7357788,290.28199049999995,42.96431,15.77,14.8,12.676,0.023,12.713,0.024
6280503,290.285109,41.64793,15.07,13.95,11.752,0.023,11.718,0.022000000000000002
11026645,290.28677999999996,48.511379999999996,15.95,15.02,12.924,0.023,12.968,0.024
9706591,290.28707999999995,46.45194,15.78,14.99,12.942,0.023,12.965,0.025
4650035,290.29359,39.77606,15.66,14.86,12.962,0.025,12.916,0.025
5094433,290.30409,40.24973,15.63,14.99,13.088,0.024,13.091,0.027000000000000003
8814872,290.3077305,45.01141,15.83,15.06,13.008,0.025,13.053,0.025
8491142,290.31224999999995,44.51684,14.56,13.72,11.684,0.022000000000000002,11.715,0.021
9150879,290.31248999999997,45.59982,15.12,14.19,12.052,0.022000000000000002,12.091,0.022000000000000002
5094486,290.31796949999995,40.250170000000004,14.63,13.89,11.908,0.023,11.939,0.022000000000000002
8749608,290.3225895,44.91304,15.39,14.52,12.428,0.023,12.441,0.022000000000000002
6200401,290.3247599999999,41.51174,16.03,14.44,12.156,0.023,12.062,0.022000000000000002
8161585,290.32933950000006,44.04402,15.38,14.6,12.544,0.024,12.555,0.024
11710147,290.33124,49.87474,14.75,14.02,11.978,0.023,12.002,0.022000000000000002
4742000,290.3315204999999,39.81639000000001,15.04,14.29,12.305,0.023,12.325,0.023
12108985,290.33646,50.67057,14.81,14.04,11.935,0.024,11.959,0.021
8491221,290.33817,44.54274,15.39,14.7,12.753,0.023,12.771,0.022000000000000002
3439791,290.34184049999993,38.547779999999996,15.52,14.45,12.302,0.024,12.276,0.023
5529047,290.34321,40.7989,15.35,14.43,12.281,0.024,12.293,0.023
2570846,290.3433705,37.84152,15.51,14.38,12.197,0.023,12.191,0.023
12405814,290.35084049999995,51.26864000000001,15.73,14.72,12.596,0.024,12.57,0.023
5786510,290.35281,41.02323,15.06,14.15,12.043,0.023,12.052,0.022000000000000002
5443858,290.35852049999994,40.65183,15.91,15.06,13.033,0.024,13.103,0.026000000000000002
6200529,290.35947,41.55205,15.81,15.07,13.068,0.023,13.082,0.026000000000000002
11081359,290.37713999999994,48.65948,14.91,13.77,11.557,0.023,11.532,0.021
8556201,290.3808495,44.692609999999995,15.51,14.87,12.947,0.023,12.943,0.025
9706804,290.38153049999994,46.46583,15.48,14.33,12.166,0.023,12.156,0.022000000000000002
8749769,290.382819,44.98654000000001,15.8,14.31,12.042,0.024,11.929,0.022000000000000002
12256580,290.38784999999996,50.91213,15.98,14.75,12.504,0.023,12.461,0.022000000000000002
8161771,290.38837049999995,44.09424,14.78,13.79,11.636,0.023,11.699,0.022000000000000002
11081377,290.38845,48.6144,13.37,12.39,10.242,0.023,10.258,0.02
8295781,290.39164049999994,44.20666,15.1,13.98,11.797,0.023,11.762,0.022000000000000002
9018044,290.3961495,45.35113,14.86,14.04,11.968,0.023,11.956,0.022000000000000002
6119211,290.39680949999996,41.49909,15.15,14.09,11.968,0.023,12.006,0.022000000000000002
8556261,290.40216,44.62534,15.45,14.29,12.056,0.023,12.079,0.021
2985277,290.40375,38.117459999999994,15.82,15.05,13.121,0.025,13.142,0.026000000000000002
10793757,290.40612,48.186820000000004,15.1,13.61,11.308,0.026000000000000002,11.283,0.025
9085112,290.41093049999995,45.43578,15.35,14.45,12.352,0.023,12.335,0.021
9767253,290.42184,46.52486,15.84,15.01,12.921,0.024,12.951,0.024
2985366,290.42796,38.17751,13.49,12.68,10.62,0.023,10.623,0.02
3231403,290.43174,38.303329999999995,16.0,14.85,12.649,0.023,12.616,0.024
12835232,290.43568949999997,52.178059999999995,15.32,14.18,11.992,0.023,11.963,0.02
5956142,290.4426899999999,41.231759999999994,14.78,13.88,11.79,0.023,11.81,0.02
6281040,290.44544999999994,41.68293,15.49,14.76,12.645,0.024,12.685,0.024
2708787,290.44894049999994,37.98871,15.08,14.28,12.249,0.023,12.314,0.023
4831331,290.45092049999994,39.902390000000004,15.82,14.36,12.114,0.023,12.058,0.022000000000000002
8093813,290.45532,43.9434,16.27,14.76,12.41,0.023,12.331,0.022000000000000002
11710354,290.46013049999993,49.83303,15.42,14.24,12.055,0.023,12.054,0.021
11811567,290.46684,50.01133,15.65,14.6,12.394,0.023,12.4,0.022000000000000002
12691684,290.47097999999994,51.88027,16.29,14.63,12.217,0.023,12.16,0.022000000000000002
4919569,290.47155,40.02906,15.75,14.83,12.754,0.024,12.731,0.025
7603569,290.4817395,43.254129999999996,15.74,14.84,12.658,0.025,12.663,0.024
6038432,290.48486999999994,41.35816,15.62,14.82,12.774,0.023,12.812,0.024
3541346,290.48613,38.62533,15.38,14.57,12.493,0.024,12.509,0.024
12207013,290.49112049999997,50.8762,15.5,14.63,12.471,0.023,12.545,0.022000000000000002
8296121,290.49489,44.21582,15.6,14.75,12.663,0.024,12.723,0.024
5182822,290.50103999999993,40.3703,15.72,14.69,12.548,0.023,12.543,0.023
5095098,290.50501049999997,40.266659999999995,15.08,14.16,12.038,0.023,12.003,0.022000000000000002
11347963,290.51196,49.104729999999996,16.08,14.76,12.504,0.022000000000000002,12.518,0.022000000000000002
3112821,290.522859,38.26251,14.93,14.2,12.215,0.027000000000000003,12.255,0.027000000000000003
5529682,290.5249305,40.7572,13.1,12.25,10.143,0.023,10.188,0.021
10917536,290.52552,48.36925,16.22,14.66,12.388,0.023,12.305,0.022000000000000002
12305916,290.52588,51.01235,15.51,14.7,12.618,0.023,12.62,0.023
10727884,290.52721949999994,48.09771,14.93,13.76,11.583,0.023,11.606,0.021
3440423,290.5295595,38.5049,14.74,13.98,11.999,0.022000000000000002,12.046,0.022000000000000002
6038568,290.53101,41.338609999999996,16.06,14.93,12.738,0.024,12.704,0.024
5095193,290.53229999999996,40.271609999999995,15.9,15.16,13.101,0.024,13.128,0.026000000000000002
12011367,290.53409999999997,50.43521,15.66,14.75,12.615,0.023,12.649,0.022000000000000002
2010738,290.5341899999999,37.40245,15.99,15.11,12.983,0.024,13.002,0.027999999999999997
11961565,290.53977,50.37754,15.85,14.47,12.128,0.023,12.081,0.022000000000000002
4742705,290.5441995,39.88104000000001,15.78,15.06,13.1,0.025,13.105,0.026000000000000002
8162249,290.54807999999997,44.090920000000004,15.79,14.98,13.013,0.024,12.983,0.025
8162250,290.54863049999994,44.01018,14.95,13.98,11.842,0.023,11.886,0.021
11861817,290.5563105,50.18186,15.23,14.41,12.374,0.022000000000000002,12.373,0.022000000000000002
8815598,290.57461049999995,45.06852,15.8,13.98,11.587,0.023,11.521,0.021
1569682,290.5854195,37.164359999999995,15.56,14.54,12.426,0.023,12.431,0.024
10973157,290.5864304999999,48.4283,15.28,14.51,12.477,0.023,12.529,0.022000000000000002
8094234,290.5905795,43.96921,15.61,14.69,12.585,0.023,12.633,0.023
8949538,290.59439999999995,45.25956,15.71,14.93,12.898,0.023,12.921,0.025
11188196,290.6000399999999,48.81037,14.55,13.5,11.358,0.023,11.354,0.021
12602596,290.6006999999999,51.614959999999996,15.51,14.73,12.639,0.023,12.65,0.022000000000000002
8882315,290.60341049999994,45.18592,14.93,13.95,11.854,0.024,11.851,0.022000000000000002
5872720,290.60575049999994,41.12559,15.04,14.54,12.688,0.023,12.609,0.024
6038882,290.6293695,41.33959,14.67,13.74,11.643,0.023,11.649,0.021
9401110,290.63075999999995,45.90377,15.15,13.94,11.747,0.023,11.673,0.021
6945041,290.63421,42.45856,15.95,14.57,12.412,0.023,12.302,0.025
12509131,290.63569049999995,51.47384,15.74,14.59,12.437,0.024,12.407,0.022000000000000002
8621656,290.6433794999999,44.73898,16.11,14.73,12.51,0.023,12.398,0.022000000000000002
11081855,290.64483,48.68558,15.49,14.52,12.386,0.022000000000000002,12.427,0.022000000000000002
9339468,290.64590999999996,45.896229999999996,15.94,14.84,12.592,0.023,12.585,0.023
12557061,290.65318949999994,51.533120000000004,15.23,14.48,12.49,0.023,12.53,0.021
5616280,290.65668,40.87794,15.33,14.2,11.979,0.023,11.974,0.022000000000000002
5095561,290.65718999999996,40.2562,14.21,13.41,11.398,0.022000000000000002,11.416,0.021
4651273,290.6579805,39.702420000000004,16.02,14.97,12.886,0.024,12.894,0.026000000000000002
9828292,290.66287049999994,46.60952,15.31,14.17,11.913,0.023,11.936,0.021
9339525,290.67174,45.84369,15.97,15.21,13.243,0.024,13.24,0.026000000000000002
12109472,290.67523049999994,50.63961,16.19,14.89,12.66,0.023,12.662,0.022000000000000002
5271436,290.67532049999994,40.46741,15.78,15.08,13.096,0.024,13.112,0.026000000000000002
11862020,290.6885595,50.10485,15.95,15.01,12.816,0.026000000000000002,12.838,0.025
8025611,290.69092049999995,43.811479999999996,15.84,14.24,11.952,0.023,11.867,0.021
12011635,290.69224949999995,50.42197,15.62,14.46,12.269,0.023,12.26,0.022000000000000002
11027361,290.69586,48.56442,15.72,14.77,12.608,0.024,12.682,0.024
1718059,290.70385049999993,37.20211,14.76,13.78,11.657,0.023,11.655,0.022000000000000002
3232334,290.7091095,38.38227,13.94,13.0,10.892,0.023,10.968,0.021
2299707,290.71019999999993,37.62232,15.21,14.31,12.208,0.024,12.269,0.023
5956957,290.71358999999995,41.22126,15.03,14.02,11.885,0.023,11.892,0.022000000000000002
8621836,290.7148995,44.778859999999995,15.55,14.48,12.338,0.022000000000000002,12.328,0.021
3643000,290.72360999999995,38.75178,13.58,12.58,10.391,0.023,10.412,0.018000000000000002
10973447,290.72840999999994,48.40641,15.66,14.14,11.922,0.023,11.848,0.021
5616494,290.7294299999999,40.80022,16.16,14.9,12.724,0.024,12.695,0.025
3232393,290.7303,38.35456,15.47,14.57,12.475,0.024,12.5,0.025
12692135,290.74391999999995,51.83589,16.03,15.13,13.042,0.023,13.055,0.024
12109575,290.7453495,50.66383,13.28,12.64,10.714,0.022000000000000002,10.718,0.02
9151921,290.74663949999996,45.57801,14.76,13.71,11.558,0.023,11.546,0.022000000000000002
10532450,290.75163,47.765390000000004,16.11,14.9,12.739,0.023,12.663,0.023
2299892,290.7555195,37.684509999999996,15.8,14.57,12.363,0.022000000000000002,12.37,0.022000000000000002
9278258,290.76036,45.778259999999996,14.47,13.57,11.468,0.021,11.504,0.019
10728438,290.76306,48.066159999999996,15.01,13.64,11.379,0.023,11.362,0.021
4743351,290.76489,39.83995,13.82,12.91,10.871,0.023,10.884,0.021
8621969,290.767749,44.72742,15.33,14.49,12.412,0.023,12.44,0.023
12207432,290.77034999999995,50.80117,15.55,14.32,12.078,0.023,12.0,0.022000000000000002
12257167,290.77250999999995,50.947990000000004,15.33,14.07,11.811,0.023,11.733,0.021
10918016,290.77531049999993,48.31084,14.77,13.83,11.722,0.023,11.708,0.021
6688129,290.77846949999997,42.16299,15.52,14.78,12.826,0.023,12.832,0.024
4832355,290.78388000000007,39.92409,15.66,14.78,12.681,0.023,12.749,0.023
5702405,290.78986949999995,40.929559999999995,14.65,13.9,11.885,0.023,11.898,0.022000000000000002
5957181,290.79035999999996,41.26461,15.67,14.77,12.696,0.023,12.69,0.024
2157356,290.80031999999994,37.51789,16.1,14.91,12.759,0.024,12.72,0.025
9086094,290.81026049999997,45.401579999999996,15.96,15.26,13.232,0.024,13.239,0.026000000000000002
5702483,290.81285999999994,40.966590000000004,15.92,15.01,12.896,0.024,12.947,0.026000000000000002
10597460,290.81421000000006,47.88695,13.78,12.9,10.831,0.022000000000000002,10.819,0.02
6945594,290.81620949999996,42.42929,12.9,12.23,10.257,0.023,10.254,0.02
12306384,290.8164,51.01748,15.78,14.16,11.806,0.023,11.714,0.021
9401571,290.81658,45.910109999999996,14.5,13.66,11.553,0.024,11.588,0.021
11962034,290.83001999999993,50.31575,15.06,14.68,12.959,0.025,12.77,0.023
3542480,290.83273949999995,38.67967,15.5,14.7,12.661,0.023,12.677,0.025
12257256,290.83502999999996,50.950520000000004,15.98,14.81,12.647,0.023,12.561,0.023
12356051,290.83955999999995,51.118140000000004,15.78,14.15,11.86,0.023,11.74,0.02
3542520,290.84301,38.66295,14.32,13.45,11.329,0.022000000000000002,11.363,0.021
5445367,290.84472,40.62211,16.02,14.6,12.304,0.023,12.276,0.022000000000000002
4832572,290.84675999999996,39.92429,15.8,13.99,11.576,0.022000000000000002,11.518,0.021
1570915,290.86165049999994,37.15507,13.81,13.04,11.05,0.023,11.095,0.021
5096204,290.8624395,40.29168,14.38,13.52,11.397,0.023,11.436,0.021
11453448,290.87420999999995,49.38964,12.89,11.98,9.826,0.022000000000000002,9.872,0.02
12060710,290.87823,50.593070000000004,14.68,13.31,11.084,0.023,10.994,0.02
7819643,290.88053999999994,43.5591,15.57,14.7,12.585,0.023,12.624,0.024
5359490,290.88590999999997,40.50963,15.62,14.62,12.536,0.024,12.538,0.023
12257338,290.88707999999997,50.97596,15.94,14.72,12.528,0.023,12.524,0.022000000000000002
7957397,290.89599,43.70828,15.68,14.9,12.814,0.024,12.827,0.025
8163292,290.89644,44.01934,15.67,14.85,12.725,0.023,12.725,0.024
8230829,290.89882049999994,44.10897,15.79,14.77,12.648,0.024,12.654,0.023
9019435,290.90783999999996,45.3017,16.07,14.5,12.208,0.022000000000000002,12.14,0.021
5873644,290.91051,41.12022,15.83,14.68,12.495,0.024,12.431,0.023
8428347,290.91621,44.42548,16.2,14.85,12.597,0.024,12.546,0.023
11862402,290.9190195,50.141909999999996,15.63,14.42,12.155,0.023,12.171,0.023
8492880,290.91939,44.504529999999995,15.82,15.06,13.042,0.024,13.094,0.026000000000000002
1292688,290.92022999999995,36.91717,15.99,14.78,12.612,0.023,12.535,0.024
12158395,290.9347095,50.74896,15.16,14.07,11.848,0.04,11.754,0.036000000000000004
11027832,290.96124,48.56098,15.71,14.91,12.881,0.031,12.907,0.032
4832949,290.9613,39.96478,14.9,14.14,12.125,0.023,12.163,0.023
9216075,290.96446949999995,45.69447,14.99,14.1,12.012,0.022000000000000002,12.015,0.021
3745222,290.9670195,38.85704000000001,15.35,14.65,12.734,0.024,12.757,0.025
6774726,290.97958049999994,42.285059999999994,13.32,12.52,10.435,0.022000000000000002,10.472,0.021
11912947,290.98276949999996,50.261559999999996,15.88,14.35,11.998,0.024,11.988,0.024
9402036,290.9978595,45.94138,14.79,13.89,11.777,0.023,11.764,0.021
3442034,291.0123195,38.58266,14.37,13.01,10.723,0.023,10.753,0.021
2012731,291.0151199999999,37.41472,16.17,14.77,12.5,0.023,12.485,0.024
8297629,291.01919999999996,44.282309999999995,14.31,12.89,10.666,0.022000000000000002,10.575,0.02
12109999,291.01927049999995,50.69008,15.43,14.57,12.432,0.023,12.493,0.022000000000000002
8363450,291.0306195,44.33632,15.74,14.7,12.557,0.023,12.537,0.024
2441562,291.03546,37.78803,15.69,14.47,12.247,0.023,12.21,0.023
10533168,291.0491895,47.78306,14.82,14.09,12.128,0.023,12.125,0.022000000000000002
7957881,291.05614049999997,43.774229999999996,15.28,14.54,12.551,0.023,12.501,0.023
12257613,291.06205049999994,50.99719,15.32,14.4,12.309,0.023,12.238,0.021
11188956,291.0637095,48.84649,11.95,11.14,9.119,0.023,9.148,0.019
892376,291.063879,36.63581,14.09,12.9,10.632,0.023,10.589,0.02
5703216,291.06688949999995,40.95294000000001,16.0,15.2,13.14,0.024,13.137,0.027000000000000003
12459760,291.06723,51.33571,15.45,14.37,12.225,0.023,12.177,0.021
1430893,291.08666999999997,37.072559999999996,15.42,14.48,12.373,0.023,12.41,0.022000000000000002
5096924,291.08718,40.21785,16.01,14.99,12.854,0.023,12.807,0.024
4833367,291.09261,39.94032,15.97,15.08,12.993,0.025,12.987,0.026000000000000002
9463060,291.09975,46.047509999999996,15.63,14.39,12.186,0.023,12.104,0.021
12306797,291.1014495,51.0802,16.02,14.94,12.799,0.024,12.703,0.023
6775103,291.10578,42.2844,15.79,14.45,12.222,0.022000000000000002,12.132,0.022000000000000002
8163910,291.10976999999997,44.026,15.87,15.05,12.974,0.023,13.032,0.025
10139216,291.10999949999996,47.18826,15.25,14.43,12.4,0.023,12.425,0.022000000000000002
2441891,291.11432999999994,37.75486,15.64,14.56,12.367,0.024,12.365,0.023
12356489,291.11465999999996,51.11013,15.34,14.23,12.043,0.023,12.008,0.022000000000000002
3745742,291.11468999999994,38.828509999999994,15.66,14.55,12.4,0.023,12.356,0.023
12061057,291.11494049999993,50.52159,16.07,15.11,12.975,0.024,12.993,0.024
7958062,291.127779,43.77691,14.72,13.76,11.679,0.024,11.655,0.021
5184740,291.13005,40.33631,16.17,14.92,12.662,0.024,12.649,0.023
3233853,291.13534949999996,38.37744,14.75,13.81,11.733,0.025,11.739,0.024
12158722,291.13595999999995,50.76997,15.86,14.77,12.624,0.022000000000000002,12.582,0.022000000000000002
2442004,291.1416,37.76555,15.91,15.02,12.888,0.025,12.929,0.025
12356535,291.14759999999995,51.16065,16.12,14.89,12.631,0.023,12.594,0.023
1866986,291.14793,37.31667,15.13,13.88,11.682,0.022000000000000002,11.676,0.021
1026474,291.1491,36.72382,15.36,14.45,12.314,0.038,12.285,0.039
11136173,291.1521495,48.777609999999996,15.03,14.26,12.207,0.022000000000000002,12.255,0.022000000000000002
5531604,291.1660395,40.72886,15.92,15.09,13.002,0.023,13.045,0.026000000000000002
2988458,291.1713,38.19162,15.08,13.8,11.598,0.023,11.578,0.021
4155840,291.17284049999995,39.29905,16.29,14.62,12.377,0.023,12.287,0.023
7889173,291.17581950000005,43.65016,15.57,14.71,12.601,0.023,12.658,0.024
12306931,291.18043049999994,51.09815,15.69,14.56,12.392,0.023,12.343,0.022000000000000002
8687524,291.18259049999995,44.861959999999996,15.26,14.32,12.226,0.023,12.274,0.022000000000000002
10272403,291.18287999999995,47.35887,15.28,14.53,12.521,0.023,12.54,0.023
12356588,291.18606,51.19109,15.52,14.43,12.269,0.023,12.276,0.023
5009036,291.18674999999996,40.15182,15.84,14.78,12.672,0.023,12.628,0.024
6946682,291.19297049999994,42.42078,15.67,14.84,12.789,0.023,12.787,0.025
10598352,291.19504049999995,47.80641,15.67,14.19,11.865,0.022000000000000002,11.843,0.021
10795668,291.19939049999994,48.184979999999996,15.24,14.37,12.26,0.022000000000000002,12.313,0.022000000000000002
12208128,291.20698949999996,50.86884000000001,15.18,14.26,12.146,0.023,12.131,0.022000000000000002
8095951,291.20723999999996,43.945679999999996,15.79,14.92,12.845,0.024,12.875,0.026000000000000002
7751342,291.20775,43.49029,15.77,14.52,12.374,0.023,12.323,0.023
10010283,291.21252,46.98269000000001,15.48,14.57,12.4,0.022000000000000002,12.423,0.023
12306983,291.21419999999995,51.05288,13.12,12.27,10.168,0.022000000000000002,10.2,0.02
7680819,291.22151999999994,43.37182,15.95,14.94,12.807,0.023,12.813,0.025
10533542,291.2234399999999,47.75306,15.5,14.79,12.82,0.023,12.849,0.023
8027179,291.22497,43.84205,15.98,15.24,13.255,0.025,13.229,0.027000000000000003
3234193,291.225309,38.354409999999994,15.0,14.23,12.231,0.023,12.253,0.022000000000000002
2013627,291.2257095,37.471779999999995,14.43,13.51,11.453,0.023,11.465,0.021
3442825,291.2331,38.57484,15.61,14.99,13.15,0.024,13.132,0.026000000000000002
10729684,291.23755049999994,48.030770000000004,15.75,14.43,12.238,0.023,12.125,0.022000000000000002
1867358,291.24001949999996,37.33159000000001,16.16,14.86,12.63,0.023,12.585,0.024
9463387,291.2406404999999,46.083690000000004,16.03,14.94,12.768,0.025,12.762,0.026000000000000002
9216811,291.26110049999994,45.601659999999995,14.59,13.49,11.328,0.023,11.357,0.021
5273236,291.261759,40.48724,14.84,14.07,12.084,0.024,12.132,0.022000000000000002
11189348,291.27234,48.84083,15.78,14.79,12.665,0.023,12.628,0.022000000000000002
10468871,291.2736105,47.62185,16.25,14.77,12.513,0.023,12.416,0.022000000000000002
11454155,291.27472049999994,49.39644000000001,15.92,15.15,13.15,0.024,13.153,0.025
8429330,291.2756505,44.43554,15.93,14.89,12.679,0.023,12.673,0.022000000000000002
8558589,291.2775,44.618359999999996,14.23,13.35,11.237,0.023,11.298,0.02
12061325,291.28468949999996,50.500479999999996,14.73,13.99,11.942,0.023,11.958,0.021
12110418,291.29031,50.660579999999996,14.89,13.99,11.863,0.023,11.903,0.021
3115879,291.2919404999999,38.22804,14.17,13.15,11.051,0.022000000000000002,11.106,0.021
9279516,291.29308949999995,45.708220000000004,15.05,14.01,11.815,0.023,11.834,0.021
1572802,291.29581950000005,37.15586,15.39,14.36,12.227,0.022000000000000002,12.222,0.021
7820946,291.29926049999995,43.5047,14.94,14.06,11.948,0.023,11.942,0.021
9341032,291.29993999999994,45.84632,14.0,13.28,11.326,0.023,11.359,0.021
6775689,291.30008999999995,42.27428,14.31,13.3,11.11,0.023,11.127,0.021
2442692,291.3010005,37.78132,15.28,14.35,12.254,0.047,12.195,0.043
5185309,291.3031199999999,40.34274,15.94,14.96,12.859,0.024,12.886,0.027000000000000003
10919037,291.30956999999995,48.3604,15.91,14.89,12.764,0.023,12.758,0.023
3443137,291.31217999999996,38.57754,15.55,14.15,11.932,0.022000000000000002,11.812,0.021
9020510,291.31256999999994,45.30253,14.54,13.44,11.208,0.022000000000000002,11.218,0.02
3234506,291.31796999999995,38.39233,15.23,14.48,12.474,0.023,12.507,0.023
8164449,291.32088,44.019690000000004,15.78,15.08,13.078,0.024,13.092,0.026000000000000002
5446821,291.32185949999996,40.60099,15.34,14.57,12.586,0.023,12.559,0.024
9950160,291.32703,46.82219,15.7,14.81,12.677,0.023,12.728,0.024
12208317,291.330429,50.81669,15.18,14.65,12.761,0.024,12.591,0.023
12258055,291.33045,50.95771,14.32,13.25,11.032,0.023,11.013,0.02
5273446,291.3321899999999,40.49259,15.72,14.83,12.844,0.024,12.847,0.024
1162635,291.3348404999999,36.80644,15.92,14.78,12.633,0.024,12.638,0.024
2442866,291.3353295,37.703959999999995,14.72,13.97,11.926,0.023,11.939,0.022000000000000002
5360976,291.35461949999996,40.53004,15.46,14.39,12.243,0.023,12.308,0.023
10074020,291.36282900000003,47.07467000000001,15.88,15.15,13.079,0.023,13.115,0.024
5185509,291.36458999999996,40.39788,16.07,14.66,12.371,0.023,12.356,0.024
2575433,291.37828949999994,37.8641,15.79,14.75,12.592,0.023,12.563,0.025
6521016,291.37888949999996,41.99105,15.62,14.85,12.611,0.023,12.623,0.025
10664441,291.41291999999993,47.94038,16.1,14.58,12.333,0.022000000000000002,12.23,0.022000000000000002
11506456,291.42087,49.44555,15.1,14.31,12.317,0.023,12.361,0.022000000000000002
12258225,291.4247295,50.94495,14.82,13.7,11.493,0.022000000000000002,11.429,0.02
10206793,291.42532049999994,47.26158,16.15,14.53,12.204,0.023,12.141,0.021
8494236,291.435369,44.51497,15.41,14.61,12.612,0.023,12.649,0.023
2713086,291.44599049999994,37.949529999999996,15.06,14.09,11.916,0.023,11.895,0.022000000000000002
3235003,291.44845949999996,38.33794,15.71,14.88,12.902,0.024,12.896,0.024
8429812,291.45076049999994,44.44212,14.84,14.09,12.1,0.022000000000000002,12.145,0.021
2443364,291.45265049999995,37.740159999999996,12.88,12.08,10.044,0.023,10.092,0.02
3116544,291.45491999999996,38.29616,14.24,13.23,11.075,0.023,11.052,0.021
10469305,291.45550949999995,47.68727,15.93,14.77,12.545,0.023,12.498,0.022000000000000002
11243385,291.46545,48.99907,14.43,13.62,11.539,0.023,11.58,0.02
11558422,291.46605,49.57421,15.79,15.03,13.011,0.024,13.006,0.025
9279980,291.48165,45.78109,15.25,14.35,12.274,0.023,12.259,0.022000000000000002
7116849,291.49501949999996,42.61544,15.94,15.22,13.194,0.024,13.205,0.027999999999999997
10273194,291.49683,47.35407,16.09,14.38,12.087,0.022000000000000002,12.036,0.022000000000000002
10974950,291.50047049999995,48.48941,15.68,14.98,13.035,0.023,13.032,0.024
2576013,291.50168999999994,37.86349000000001,15.45,14.71,12.721,0.023,12.758,0.025
12357155,291.51144,51.1196,14.58,13.9,11.902,0.023,11.921,0.02
6363125,291.5197905,41.73315,15.81,14.79,12.638,0.023,12.662,0.025
8952097,291.52610999999996,45.29877000000001,15.76,14.9,12.8,0.023,12.801,0.024
7032807,291.52651949999995,42.51079,15.79,15.44,13.923,0.026000000000000002,13.669,0.031
1868579,291.5276999999999,37.30064,15.69,14.82,12.758,0.024,12.827,0.025
6442045,291.53358,41.84616,15.51,14.03,11.754,0.022000000000000002,11.672,0.021
8494510,291.53551949999996,44.57512,15.84,14.63,12.414,0.027000000000000003,12.349,0.026000000000000002
11083500,291.54154049999994,48.61909,15.45,14.43,12.285,0.024,12.315,0.022000000000000002
3954449,291.5570295,39.06596,15.6,14.89,12.961,0.024,12.99,0.027000000000000003
10796551,291.56173049999995,48.185520000000004,14.41,13.48,11.399,0.022000000000000002,11.413,0.02
8299093,291.56708999999995,44.299,15.42,13.82,11.536,0.023,11.444,0.022000000000000002
3342636,291.56815049999994,38.46279000000001,15.56,14.77,12.789,0.024,12.802,0.024
6947858,291.56947049999997,42.46757,16.04,14.45,12.141,0.023,12.049,0.022000000000000002
6947858,291.56947049999997,42.46757,16.04,14.45,12.141,0.023,12.049,0.022000000000000002
6521678,291.57148049999995,41.93512,14.83,14.04,11.997,0.023,11.995,0.022000000000000002
10011138,291.5729895,46.99492,15.59,14.78,12.708,0.023,12.739,0.024
6862296,291.57414,42.33171,15.67,14.61,12.395,0.023,12.402,0.023
7032946,291.576939,42.55474,15.24,14.33,12.228,0.022000000000000002,12.289,0.023
2443935,291.57851999999997,37.74995,15.66,14.67,12.558,0.023,12.56,0.022000000000000002
3235567,291.5810295,38.34545,15.43,14.18,11.981,0.023,11.954,0.022000000000000002
6122790,291.58120949999994,41.48065,15.75,14.72,12.532,0.024,12.489,0.023
6521729,291.58721999999995,41.95613,15.68,15.05,13.214,0.025,13.191,0.026000000000000002
10404108,291.58817999999997,47.559309999999996,14.38,13.49,11.403,0.023,11.419,0.021
6041761,291.6112695,41.31237,14.85,13.95,11.85,0.023,11.895,0.022000000000000002
11558671,291.6133605,49.590559999999996,16.06,14.58,12.328,0.023,12.224,0.022000000000000002
3545291,291.61578,38.675959999999996,15.77,14.6,12.439,0.023,12.433,0.023
1721911,291.62066999999996,37.22728,15.3,14.13,11.928,0.024,11.983,0.022000000000000002
12110941,291.62151,50.68893,15.8,14.81,12.665,0.023,12.656,0.023
11029233,291.6300299999999,48.517920000000004,15.31,14.36,12.234,0.023,12.256,0.022000000000000002
8365058,291.631629,44.37916,15.67,14.88,12.874,0.023,12.865,0.025
3342894,291.63590999999997,38.40809,14.47,13.73,11.787,0.022000000000000002,11.83,0.022000000000000002
10975238,291.63892949999996,48.42592,15.09,14.04,11.867,0.023,11.834,0.021
2714000,291.64403999999996,37.95267,15.77,14.7,12.578,0.024,12.598,0.026000000000000002
6690942,291.6468195,42.1609,15.88,14.81,12.623,0.023,12.64,0.022000000000000002
9088379,291.64756049999994,45.42564,15.98,14.95,12.805,0.023,12.766,0.024
1164102,291.6509595,36.83684,15.29,14.4,12.281,0.023,12.323,0.025
11350063,291.66062999999997,49.13777,16.03,14.6,12.273,0.023,12.196,0.021
10919711,291.66711,48.39283,15.6,14.7,12.581,0.023,12.569,0.023
7890694,291.6712395,43.65526,16.03,14.6,12.384,0.024,12.247,0.023
6363613,291.6721695,41.79133,15.38,14.06,11.812,0.022000000000000002,11.771,0.022000000000000002
10339097,291.67279049999996,47.43203,15.21,14.35,12.295,0.024,12.307,0.022000000000000002
10796844,291.67432949999994,48.10315,15.82,14.87,12.678,0.022000000000000002,12.694,0.023
11243831,291.67475999999994,48.910379999999996,15.29,14.47,12.405,0.023,12.423,0.022000000000000002
10140708,291.6765405,47.16278,15.17,14.3,12.211,0.023,12.252,0.022000000000000002
8365196,291.6818595,44.386359999999996,15.47,14.61,12.542,0.023,12.523,0.023
10665178,291.68258999999995,47.90988,15.37,14.57,12.54,0.023,12.533,0.023
6284682,291.68353949999994,41.63939,15.65,14.83,12.764,0.025,12.696,0.025
6776936,291.6846,42.25812,15.24,14.17,12.017,0.023,11.953,0.022000000000000002
8365200,291.6857895,44.31412,14.95,13.51,11.243,0.023,11.156,0.021
4262723,291.6860204999999,39.37966,15.53,14.84,12.848,0.045,12.779,0.042
10975346,291.69053999999994,48.46812,14.12,13.34,11.313,0.023,11.342,0.021
6605735,291.69149999999996,42.04685,15.34,14.67,12.706,0.024,12.724,0.025
3954961,291.69388949999995,39.03804,14.82,14.05,12.092,0.023,12.112,0.022000000000000002
12013242,291.70518,50.44482,16.22,14.75,12.554,0.024,12.439,0.023
9154368,291.7058295,45.56724000000001,15.95,15.15,13.155,0.024,13.209,0.025
10796933,291.70876949999996,48.12576,15.99,15.31,13.247,0.023,13.219,0.025
7117506,291.71387999999996,42.67015,15.57,14.53,12.345,0.023,12.336,0.024
6123205,291.71489999999994,41.41462,15.82,15.14,13.214,0.025,13.169,0.028999999999999998
10534728,291.72454049999993,47.750029999999995,15.7,14.94,12.908,0.024,12.902,0.024
2015767,291.726549,37.49221,15.95,15.08,13.067,0.025,13.139,0.027999999999999997
8495043,291.7277895,44.585359999999994,15.88,14.91,12.813,0.023,12.845,0.025
10861090,291.72844949999995,48.21967,15.53,14.1,11.869,0.023,11.806,0.021
3646734,291.73127999999997,38.74393,15.21,13.69,11.381,0.023,11.3,0.021
11507133,291.7364505,49.40379,15.69,14.9,12.889,0.024,12.882,0.023
10534762,291.73654949999997,47.70352000000001,15.34,14.18,12.024,0.023,11.976,0.021
1722506,291.74109,37.2002,13.7,13.02,11.122,0.022000000000000002,11.13,0.02
5960066,291.7450095,41.287079999999996,15.71,14.74,12.631,0.023,12.627,0.024
12159742,291.7516995,50.73752,13.93,13.12,11.064,0.023,11.064,0.02
10404538,291.75223049999994,47.58579,15.5,14.68,12.641,0.023,12.664,0.023
3444822,291.7532100000001,38.56916,15.87,14.28,12.03,0.022000000000000002,11.938,0.021
3343392,291.75756,38.47291,13.68,12.92,10.954,0.023,10.999,0.021
12013322,291.75763049999995,50.4528,16.05,14.93,12.693,0.023,12.631,0.023
6862901,291.7642395,42.37865,15.91,14.97,12.832,0.024,12.813,0.026000000000000002
7117688,291.765069,42.66578,15.32,14.36,12.322,0.032,12.305,0.033
3748172,291.76998,38.88929,15.66,14.7,12.578,0.024,12.538,0.025
11190294,291.7781895,48.83025,15.21,14.24,12.217,0.023,12.181,0.021
7891030,291.78247949999997,43.64937000000001,15.89,14.88,12.69,0.023,12.735,0.025
6691349,291.7828905,42.185520000000004,14.82,13.65,11.46,0.023,11.452,0.022000000000000002
10665436,291.78397049999995,47.93103,15.4,14.2,12.006,0.023,11.963,0.021
10975568,291.79346999999996,48.49779,15.52,14.25,12.138,0.023,12.044,0.021
6691457,291.81534,42.17106,15.78,15.01,12.996,0.025,13.026,0.025
11559032,291.81947999999994,49.576159999999994,15.3,14.43,12.33,0.023,12.381,0.022000000000000002
6606110,291.8214,42.06491,14.15,13.37,11.272,0.023,11.291,0.02
7200463,291.82258949999994,42.7192,15.91,14.88,12.678,0.024,12.68,0.024
4158372,291.8234895,39.21734,13.75,12.93,10.866,0.023,10.893,0.021
9022001,291.8271105,45.37834,16.11,14.92,12.599,0.023,12.529,0.024
11137471,291.8294805,48.79105,15.9,15.12,13.126,0.023,13.137,0.025
2991497,291.83710949999994,38.13456,15.56,14.61,12.521,0.023,12.485,0.023
8818970,291.83921999999995,45.02235,14.65,13.86,11.824,0.023,11.847,0.021
4562228,291.85069949999996,39.66455,15.43,14.51,12.312,0.023,12.363,0.023
12111335,291.85071,50.64397,14.5,13.62,11.511,0.023,11.493,0.021
8233490,291.85085999999995,44.12759000000001,14.43,13.37,11.207,0.023,11.196,0.02
11244150,291.85201049999995,48.95313,15.08,13.93,11.742,0.023,11.73,0.021
7200570,291.85300049999995,42.74044,15.88,15.12,13.168,0.023,13.211,0.026000000000000002
8430899,291.85371,44.43805,14.52,13.68,11.579,0.023,11.6,0.021
4562244,291.8538,39.65671,15.91,15.04,12.952,0.024,12.982,0.026000000000000002
8028923,291.86245949999994,43.85635,15.33,14.22,12.014,0.023,12.038,0.022000000000000002
10731229,291.86598,48.03647,15.29,14.44,12.341,0.023,12.324,0.023
7033830,291.87214049999994,42.558659999999996,15.87,14.17,11.764,0.021,11.716,0.021
7118061,291.87434999999994,42.6943,14.96,13.85,11.686,0.023,11.658,0.021
10535074,291.87448049999995,47.722,15.34,14.19,12.058,0.023,12.076,0.022000000000000002
8819073,291.88240950000005,45.06133,13.62,12.89,10.895,0.023,10.931,0.02
12062354,291.89061,50.59218,15.59,14.52,12.374,0.023,12.269,0.023
8097851,291.891039,43.99058,15.0,13.99,11.783,0.023,11.766,0.022000000000000002
3748728,291.9038895,38.87589000000001,15.54,14.79,12.898,0.024,12.934,0.026000000000000002
6123830,291.91464,41.443059999999996,15.24,14.33,12.226,0.023,12.314,0.022000000000000002
3955879,291.93220949999994,39.09849000000001,15.39,14.32,12.186,0.023,12.199,0.023
11350555,291.93282,49.11957,15.97,14.81,12.625,0.023,12.581,0.023
3955891,291.93618,39.05637,15.86,14.48,12.298,0.023,12.243,0.023
12111492,291.94048949999996,50.67985,15.35,14.19,12.009,0.027000000000000003,11.902,0.025
3852116,291.942639,38.98453,14.93,14.27,12.438,0.023,12.45,0.024
9649447,291.94352999999995,46.30469,14.14,13.25,11.148,0.024,11.146,0.021
3748918,291.9499095,38.86497,14.31,13.21,11.12,0.023,11.119,0.021
11297141,291.95797049999993,49.011759999999995,14.74,13.27,10.986,0.023,10.907,0.021
7282613,291.9639105,42.85131,16.11,14.71,12.5,0.022000000000000002,12.474,0.024
2305283,291.97117949999995,37.64547,16.18,14.62,12.306,0.024,12.209,0.022000000000000002
8233795,291.97124999999994,44.10504,16.06,14.73,12.494,0.024,12.397,0.023
4655612,291.97159949999997,39.71043,14.17,13.05,10.948,0.023,10.916,0.02
11559304,291.97634999999997,49.57577,15.89,14.58,12.388,0.023,12.323,0.021
9588430,291.97751999999997,46.2514,14.1,12.69,10.371,0.023,10.365,0.02
5706047,291.99017999999995,40.987590000000004,14.02,13.2,11.218,0.023,11.25,0.02
7282705,291.9924,42.800290000000004,16.03,14.92,12.723,0.023,12.723,0.023
8753991,291.99727949999993,44.93568,15.89,14.93,12.824,0.024,12.809,0.024
5620587,292.00180049999994,40.88308,15.1,14.17,12.057,0.024,12.027,0.022000000000000002
11713042,292.00431,49.82011,14.84,13.72,11.599,0.023,11.541,0.021
9588514,292.00566,46.22912,16.0,14.64,12.385,0.023,12.362,0.022000000000000002
6124132,292.0086495,41.428329999999995,15.97,14.6,12.384,0.024,12.213,0.023
5791529,292.01038049999994,41.04748,15.66,14.96,13.094,0.025,13.081,0.025
8754034,292.01581949999996,44.953829999999996,16.01,14.94,12.745,0.024,12.729,0.022000000000000002
6949235,292.01672999999994,42.47671,15.73,14.9,12.876,0.024,12.857,0.025
6863726,292.02167999999995,42.31531,14.19,12.79,10.548,0.023,10.471,0.02
4465790,292.0261995,39.56902,14.81,13.95,11.929,0.023,11.92,0.023
3749207,292.0264995,38.80966,15.44,14.59,12.582,0.023,12.595,0.024
1870952,292.02755999999994,37.37908,15.45,14.46,12.31,0.023,12.274,0.023
1435229,292.02981,37.02163,14.56,13.77,11.7,0.022000000000000002,11.714,0.021
3237411,292.03274999999996,38.32393,13.84,13.14,11.163,0.023,11.185,0.021
8098228,292.0365405,43.96151,15.94,14.68,12.473,0.023,12.429,0.023
2162907,292.04134049999993,37.59672,15.73,14.65,12.495,0.023,12.474,0.022000000000000002
8495823,292.04674049999994,44.550940000000004,15.52,14.64,12.558,0.024,12.593,0.023
6949326,292.04900999999995,42.45155,14.72,13.77,11.594,0.023,11.606,0.021
3956389,292.04908049999995,39.09963,15.78,14.58,12.533,0.024,12.444,0.024
3648000,292.05699,38.75363,13.52,12.8,10.803,0.022000000000000002,10.837,0.021
8560657,292.0580895,44.63358,15.89,15.02,12.873,0.023,12.953,0.023
3446150,292.05835949999994,38.517309999999995,15.66,14.98,13.02,0.024,13.039,0.025
1871120,292.059129,37.31171,14.17,13.19,11.1,0.022000000000000002,11.156,0.02
8029476,292.06278,43.81744000000001,15.45,14.71,12.733,0.023,12.769,0.026000000000000002
6949412,292.07257949999996,42.443909999999995,15.8,14.55,12.308,0.024,12.231,0.022000000000000002
4465957,292.07483999999994,39.52152,15.54,14.0,11.791,0.023,11.641,0.021
3344747,292.0754895,38.4729,14.67,13.6,11.455,0.024,11.473,0.021
2163101,292.07665950000006,37.59774,15.19,14.41,12.361,0.024,12.399,0.024
6692320,292.0844505,42.13881,15.91,14.29,11.924,0.023,11.815,0.022000000000000002
2992668,292.08805049999995,38.118629999999996,14.48,13.05,10.794,0.023,10.725,0.02
11403355,292.09486949999996,49.277120000000004,15.56,14.76,12.665,0.024,12.709,0.024
10470935,292.10564999999997,47.62754,15.87,14.72,12.583,0.022000000000000002,12.5,0.022000000000000002
3119525,292.10841,38.29333,16.19,14.86,12.515,0.023,12.557,0.023
3446366,292.11762,38.50118,15.53,14.66,12.588,0.024,12.606,0.024
8234226,292.14004049999994,44.1887,15.85,14.94,12.821,0.023,12.846,0.025
11190974,292.14176999999995,48.84707,14.55,13.74,11.68,0.023,11.72,0.021
4264634,292.14231,39.30021,14.85,13.9,11.78,0.023,11.769,0.022000000000000002
2017692,292.14710999999994,37.47146,15.73,14.92,12.966,0.024,12.999,0.026000000000000002
5877337,292.147929,41.171170000000004,15.51,14.89,13.037,0.024,13.035,0.026000000000000002
10797986,292.1525595,48.14695,15.42,14.52,12.398,0.023,12.437,0.024
4159885,292.15391999999997,39.21663,15.74,14.75,12.644,0.024,12.632,0.025
7118902,292.1548095,42.62036,15.11,14.34,12.303,0.023,12.316,0.023
5534656,292.16752049999997,40.75267,15.27,14.26,12.099,0.023,12.158,0.023
2163610,292.17548999999997,37.55878,16.02,15.05,12.982,0.027000000000000003,13.034,0.027999999999999997
1577167,292.17992999999996,37.10317,15.85,14.88,12.787,0.022000000000000002,12.774,0.023
10600817,292.1914694999999,47.87738,15.68,14.64,12.477,0.023,12.453,0.022000000000000002
4367215,292.1923395,39.43539000000001,15.32,14.38,12.277,0.023,12.244,0.023
3956926,292.19411999999994,39.09588,15.29,14.57,12.551,0.024,12.581,0.025
1435987,292.19426999999996,37.07393,14.73,13.74,11.619,0.023,11.654,0.021
1577265,292.20149999999995,37.17714,15.69,14.61,12.483,0.023,12.478,0.024
5449651,292.21298999999993,40.63674,14.67,13.91,11.854,0.023,11.87,0.022000000000000002
9711202,292.21861049999995,46.4874,14.64,13.62,11.512,0.023,11.497,0.021
4367318,292.22314049999994,39.42324,15.66,14.38,12.197,0.024,12.205,0.024
4160250,292.2262905,39.20738,14.91,14.18,12.178,0.023,12.203,0.022000000000000002
2446934,292.22730000000007,37.72598,15.76,14.66,12.498,0.023,12.486,0.023
2018047,292.2317100000001,37.46814000000001,13.66,12.8,10.761,0.022000000000000002,10.757,0.021
11713459,292.232109,49.89819,15.56,14.59,12.464,0.022000000000000002,12.437,0.022000000000000002
11763820,292.2361995,49.91202,13.37,11.82,9.558,0.023,9.417,0.02
8561100,292.2365595,44.61677,15.09,14.01,11.814,0.023,11.778,0.021
4265143,292.25834999999995,39.31214,14.44,13.72,11.701,0.023,11.71,0.022000000000000002
11611474,292.2599399999999,49.6761,16.03,14.99,12.847,0.023,12.853,0.023
10340598,292.26522,47.472359999999995,16.12,14.85,12.632,0.023,12.605,0.022000000000000002
6124963,292.26772049999994,41.406729999999996,15.59,14.27,12.008,0.023,11.882,0.022000000000000002
3446966,292.26981000000006,38.56685,13.72,13.01,10.99,0.023,10.999,0.02
6607612,292.276689,42.01459000000001,15.72,14.61,12.402,0.023,12.409,0.022000000000000002
6692976,292.27873049999994,42.19913,14.03,13.17,11.104,0.022000000000000002,11.166,0.021
10798256,292.2818699999999,48.16917,15.57,14.72,12.658,0.023,12.647,0.023
6125019,292.28563949999995,41.49693,14.51,13.38,11.249,0.023,11.214,0.02
3547906,292.29103949999995,38.60944,14.79,13.84,11.719,0.024,11.738,0.021
5535083,292.2937995,40.77916,15.32,14.55,12.585,0.024,12.605,0.025
9771663,292.29532049999995,46.59858,15.8,14.77,12.611,0.023,12.597,0.022000000000000002
5621528,292.29712049999995,40.84584,16.2,14.8,12.555,0.024,12.489,0.023
3957292,292.29856049999995,39.04072,13.57,12.59,10.489,0.023,10.535,0.02
6125059,292.29904049999993,41.488859999999995,15.86,14.87,12.736,0.023,12.692,0.024
7364389,292.2992100000001,42.98535,15.61,14.05,11.736,0.023,11.62,0.021
10405926,292.30654949999996,47.55366,15.13,14.36,12.389,0.022000000000000002,12.4,0.022000000000000002
6523982,292.3152599999999,41.97179000000001,15.93,15.11,13.044,0.025,13.074,0.026000000000000002
9589235,292.3152599999999,46.20559,16.1,14.63,12.381,0.023,12.354,0.021
7035373,292.35672,42.58598,15.59,14.52,12.384,0.023,12.302,0.022000000000000002
8167223,292.3571999999999,44.00281,14.85,13.52,11.292,0.022000000000000002,11.185,0.021
11713701,292.36521,49.833259999999996,14.93,14.26,12.27,0.024,12.262,0.022000000000000002
6044117,292.36785,41.31568,15.4,14.16,11.948,0.023,11.919,0.02
11764055,292.37532,49.93828,15.61,14.3,12.071,0.023,12.028,0.022000000000000002
9282203,292.38309,45.73969,14.98,14.14,12.057,0.023,12.104,0.022000000000000002
8690639,292.38460949999995,44.804959999999994,14.55,13.81,11.818,0.024,11.816,0.021
8561453,292.3861799999999,44.643359999999994,15.69,15.0,13.089,0.024,13.104,0.027000000000000003
10798521,292.3893,48.11567,14.92,13.48,11.206,0.023,11.121,0.02
10862550,292.3902,48.20884,15.62,14.3,12.114,0.023,12.015,0.021
10666943,292.39028999999994,47.9248,15.78,14.58,12.422,0.023,12.366,0.023
9405445,292.39662,45.915079999999996,14.43,13.35,11.146,0.023,11.163,0.021
6950440,292.39682999999997,42.48494,15.76,14.39,12.138,0.023,12.059,0.022000000000000002
7119759,292.3992495,42.64221,15.71,14.9,12.86,0.024,12.903,0.025
9832420,292.40428049999997,46.69939,16.0,15.07,12.986,0.023,13.068,0.024
9771920,292.40878949999995,46.51526,15.61,14.84,12.829,0.024,12.848,0.024
11662769,292.4099295,49.7348,15.4,14.5,12.397,0.023,12.373,0.022000000000000002
4265815,292.4200995,39.336240000000004,15.36,13.92,11.661,0.023,11.628,0.022000000000000002
7609504,292.42593,43.20028,15.35,14.57,12.559,0.023,12.605,0.023
3120913,292.4259600000001,38.27309,15.53,14.48,12.264,0.023,12.256,0.023
7202386,292.4279505,42.77043,14.91,14.18,12.151,0.023,12.187,0.022000000000000002
1872885,292.44039,37.346509999999995,15.95,14.31,12.013,0.022000000000000002,11.953,0.022000000000000002
11298135,292.44275999999996,49.04799000000001,16.02,14.42,12.117,0.023,12.016,0.021
11713884,292.47841049999994,49.83115,15.55,14.44,12.183,0.023,12.211,0.023
10471832,292.47919949999994,47.60535,13.93,13.06,10.984,0.023,11.005,0.021
10471844,292.48693949999995,47.66323,15.66,14.99,13.095,0.024,13.109,0.025
5535786,292.49638949999996,40.75121,15.5,14.71,12.776,0.024,12.823,0.025
8561706,292.5022305,44.67027,15.85,14.57,12.257,0.024,12.252,0.024
3346467,292.50432,38.41972,15.94,14.93,12.858,0.023,12.886,0.023
5793119,292.5114,41.05662,16.0,15.12,13.08,0.024,13.123,0.026000000000000002
7284327,292.51486049999994,42.87674000000001,15.93,14.94,12.842,0.027999999999999997,12.819,0.027999999999999997
7609819,292.5206099999999,43.23908,15.38,13.88,11.628,0.022000000000000002,11.496,0.02
11815179,292.52561999999995,50.012159999999994,15.66,13.81,11.391,0.023,11.324,0.021
11456436,292.52716949999996,49.3489,15.22,14.44,12.385,0.023,12.441,0.022000000000000002
8367410,292.5324195,44.397220000000004,15.65,14.86,12.847,0.024,12.832,0.024
4060965,292.53343049999995,39.13428,15.33,13.65,11.438,0.023,11.335,0.021
10471960,292.53621,47.60202,15.62,14.3,12.021,0.023,11.986,0.021
11663055,292.54396949999995,49.77019,15.43,14.44,12.314,0.023,12.323,0.022000000000000002
8099615,292.54490999999996,43.92053,14.88,13.82,11.601,0.023,11.551,0.021
10536761,292.547199,47.73384,14.93,13.31,10.985,0.022000000000000002,10.873,0.02
6366330,292.55264999999997,41.76021,16.17,14.82,12.615,0.024,12.555,0.023
1873523,292.5816,37.32468,15.59,14.65,12.569,0.024,12.624,0.024
11560457,292.5825,49.59332,15.05,14.26,12.209,0.023,12.203,0.022000000000000002
1873543,292.58457,37.39547,14.72,13.23,10.977,0.022000000000000002,10.898,0.021
6779927,292.58704049999994,42.28664000000001,15.38,14.54,12.468,0.024,12.525,0.023
2718397,292.60196999999994,37.95795,13.33,12.52,10.442,0.023,10.491,0.02
9892651,292.60589999999996,46.790259999999996,15.96,14.72,12.58,0.024,12.434,0.022000000000000002
7202953,292.61395949999996,42.77604,14.9,13.66,11.389,0.023,11.376,0.022000000000000002
2581298,292.62332999999995,37.87934,15.4,14.3,12.134,0.023,12.183,0.024
11764570,292.6411499999999,49.949870000000004,14.67,13.92,11.829,0.023,11.847,0.021
9953265,292.65362999999996,46.81351,14.15,13.19,11.069,0.023,11.132,0.02
2581444,292.66147049999995,37.80757,14.85,14.08,12.095,0.023,12.13,0.023
10733308,292.67041049999995,48.088390000000004,14.78,13.92,11.788,0.025,11.795,0.023
10406791,292.67542949999995,47.58452,14.9,13.74,11.541,0.023,11.547,0.02
5962956,292.68316949999996,41.21467,15.31,13.88,11.606,0.023,11.534,0.021
10406828,292.68956999999995,47.572540000000004,16.0,14.59,12.348,0.024,12.277,0.022000000000000002
10977458,292.71184949999997,48.483259999999994,15.5,14.86,12.959,0.024,12.963,0.024
11085850,292.72531949999996,48.64718,14.77,13.77,11.626,0.023,11.635,0.021
2718935,292.72811999999993,37.99015,15.67,14.64,12.445,0.023,12.511,0.024
10977498,292.7283195,48.46188,15.09,14.12,12.034,0.022000000000000002,12.011,0.021
7365833,292.73312999999996,42.94023,15.59,14.59,12.372,0.024,12.395,0.025
11509020,292.7364195,49.40467,16.03,14.65,12.415,0.023,12.34,0.023
6207852,292.74339,41.58994000000001,14.55,13.88,11.988,0.023,12.0,0.022000000000000002
9590249,292.74393,46.220209999999994,15.85,14.8,12.664,0.023,12.634,0.024
9772725,292.74543,46.55438,14.47,13.5,11.394,0.023,11.404,0.021
9712457,292.74906,46.44674000000001,15.97,14.67,12.472,0.023,12.418,0.023
11612409,292.75562999999994,49.67895,14.2,12.96,10.781,0.023,10.761,0.021
11031515,292.7578095,48.52468,13.97,12.83,10.695,0.023,10.637,0.021
11404698,292.78285049999994,49.23039,14.86,14.1,12.103,0.023,12.091,0.021
10602294,292.78304999999995,47.835879999999996,15.39,14.14,11.963,0.023,11.959,0.021
9156957,292.7858295,45.58579,15.91,14.84,12.683,0.023,12.701,0.023
10667919,292.7859795,47.98504000000001,15.04,14.32,12.341,0.022000000000000002,12.369,0.023
10863494,292.78815,48.215540000000004,14.99,13.98,11.861,0.024,11.844,0.021
10472574,292.78879049999995,47.64622,15.42,14.75,12.85,0.024,12.856,0.023
2166547,292.8045105,37.55174,15.54,14.52,12.365,0.023,12.331,0.023
5536822,292.81319999999994,40.74856,15.97,15.05,12.931,0.024,12.934,0.025
6866518,292.8260805,42.33537000000001,15.26,14.34,12.196,0.023,12.232,0.022000000000000002
9833329,292.83414,46.69527,14.51,13.34,11.171,0.023,11.081,0.021
2859114,292.84478999999993,38.07578,15.29,13.69,11.368,0.023,11.314,0.02
10668098,292.8510705,47.96903,14.89,13.83,11.654,0.023,11.659,0.021
10977750,292.8534195,48.42001,15.82,15.05,13.008,0.024,12.996,0.024
11031746,292.8583499999999,48.51886,16.06,14.56,12.232,0.023,12.142,0.022000000000000002
11457072,292.86397049999994,49.30008,15.87,14.81,12.666,0.024,12.616,0.023
8236202,292.86636,44.12635,15.85,14.94,12.767,0.024,12.807,0.024
7203786,292.87498949999997,42.78094,15.51,14.66,12.598,0.023,12.64,0.023
5537064,292.885209,40.77019,15.65,14.54,12.404,0.024,12.369,0.023
5708923,292.8859005,40.93503,15.86,14.86,12.694,0.023,12.792,0.024
5879661,292.88948999999997,41.115970000000004,15.79,14.62,12.56,0.023,12.479,0.022000000000000002
9024907,292.89610049999993,45.38877,16.28,14.65,12.328,0.022000000000000002,12.249,0.022000000000000002
4839411,292.89817049999994,39.90657,15.07,14.36,12.405,0.023,12.425,0.022000000000000002
8302555,292.89917999999994,44.2028,16.23,14.58,12.276,0.023,12.186,0.022000000000000002
4750467,292.90797,39.83779000000001,15.78,14.96,12.965,0.024,12.973,0.027000000000000003
7685799,292.91157,43.30712,15.98,15.18,13.221,0.025,13.253,0.026000000000000002
7685801,292.91242049999994,43.39974,15.78,15.06,13.124,0.024,13.148,0.027000000000000003
7448573,292.92190949999997,43.051429999999996,15.71,14.97,13.067,0.024,13.096,0.025
7448573,292.92190949999997,43.051429999999996,15.71,14.97,13.067,0.024,13.096,0.025
7366529,292.95741,42.955009999999994,15.77,14.99,12.966,0.031,12.992,0.032
9283623,292.95766949999995,45.765879999999996,15.54,14.74,12.804,0.023,12.824,0.024
5709193,292.95932999999997,40.90314,15.53,14.5,12.333,0.022000000000000002,12.325,0.022000000000000002
9406887,292.96880999999996,45.99323,15.11,14.1,12.004,0.023,11.989,0.021
11352541,292.970289,49.16917,15.99,14.96,12.839,0.023,12.898,0.024
11246355,292.97445,48.94889000000001,14.48,13.51,11.364,0.023,11.422,0.021
11352549,292.97626949999994,49.160090000000004,15.72,15.07,13.161,0.024,13.17,0.025
3550668,292.97841,38.67052,15.48,13.87,11.603,0.023,11.534,0.021
9221091,292.97943,45.66503,15.11,13.49,11.183,0.023,11.107,0.021
5879967,292.97956049999993,41.10945,14.9,14.0,11.939,0.023,11.957,0.021
9091897,292.98276,45.41494,14.85,13.89,11.793,0.023,11.784,0.021
10734057,292.99263,48.09225,15.31,14.25,12.063,0.022000000000000002,12.08,0.022000000000000002
9091940,292.99975049999995,45.43838,15.55,14.77,12.754,0.024,12.76,0.024
9713071,293.00354999999996,46.43176,16.04,14.63,12.38,0.022000000000000002,12.296,0.021
4566277,293.0146995,39.65904000000001,15.9,14.98,12.909,0.024,12.979,0.027000000000000003
9406987,293.01671999999996,45.9815,15.74,14.64,12.455,0.024,12.481,0.023
10922569,293.03046,48.387809999999995,15.12,14.12,11.971,0.024,11.92,0.021
3449953,293.03137949999996,38.51852,13.67,12.18,9.942,0.022000000000000002,9.876,0.021
11405197,293.03683049999995,49.26547,15.1,14.03,11.852,0.023,11.849,0.021
9283820,293.0429595,45.78148,15.16,14.14,12.019,0.023,12.069,0.022000000000000002
6127433,293.04564,41.49924,15.78,15.07,13.083,0.025,13.091,0.026000000000000002
6446622,293.04799049999997,41.85919000000001,15.86,15.03,13.025,0.023,13.047,0.025
2167693,293.0539995,37.55889000000001,15.69,14.56,12.292,0.023,12.313,0.022000000000000002
9713191,293.0556105,46.46707,15.87,14.56,12.309,0.022000000000000002,12.28,0.021
10537965,293.0605005,47.72833,15.67,14.85,12.84,0.023,12.9,0.024
5015405,293.06091,40.17479,13.46,12.44,10.334,0.022000000000000002,10.327,0.021
9157670,293.0698695,45.55662,15.4,14.61,12.56,0.023,12.564,0.024
9529435,293.07399,46.18482,15.57,14.5,12.362,0.023,12.356,0.022000000000000002
4751044,293.07590999999996,39.81619,16.0,14.99,12.89,0.024,12.902,0.026000000000000002
2997195,293.0775195,38.1309,15.31,14.51,12.516,0.023,12.581,0.022000000000000002
6695770,293.07854999999995,42.172309999999996,15.34,14.52,12.47,0.024,12.523,0.024
10800271,293.07902999999993,48.117059999999995,15.34,14.62,12.631,0.023,12.668,0.023
8888948,293.08171949999996,45.128609999999995,15.71,15.07,13.13,0.025,13.115,0.025
9407162,293.0868195,45.98267,15.88,14.38,12.089,0.023,11.99,0.022000000000000002
3241630,293.09714999999994,38.322959999999995,15.58,14.91,12.975,0.025,12.991,0.026000000000000002
5880374,293.1015299999999,41.183609999999994,14.34,13.41,11.333,0.023,11.297,0.021
5015542,293.1048599999999,40.11989000000001,15.77,14.81,12.749,0.024,12.746,0.026000000000000002
10800330,293.10590999999994,48.16045,15.26,13.95,11.654,0.022000000000000002,11.579,0.021
10603046,293.10760949999997,47.85469000000001,15.22,14.15,12.004,0.023,11.984,0.022000000000000002
11457546,293.1107595,49.3562,15.7,14.28,12.014,0.023,11.924,0.021
7367064,293.11251,42.92077000000001,15.4,14.28,12.11,0.022000000000000002,12.111,0.021
9713353,293.11976999999996,46.41268,14.55,13.41,11.205,0.023,11.182,0.021
7122176,293.12116949999995,42.60846,15.45,14.49,12.314,0.023,12.314,0.022000000000000002
7686474,293.12435999999997,43.32333,15.59,14.55,12.384,0.024,12.394,0.024
7037895,293.12525999999997,42.558,14.76,13.87,11.775,0.023,11.833,0.021
7204656,293.12951999999996,42.77621,15.7,14.88,12.776,0.023,12.811,0.024
7367141,293.13167999999996,42.96091,15.22,14.12,11.942,0.022000000000000002,11.974,0.021
6696016,293.14169999999996,42.13626,14.79,13.48,11.269,0.023,11.209,0.02
4370853,293.14609949999993,39.41302,15.64,14.7,12.563,0.022000000000000002,12.567,0.024
11140076,293.14750949999996,48.76896,15.69,15.03,13.118,0.023,13.087,0.025
10864355,293.1480795,48.26003,15.38,14.49,12.361,0.023,12.339,0.023
2860547,293.1568499999999,38.01382,14.94,14.17,12.094,0.023,12.131,0.024
9092374,293.16068999999993,45.48333,15.37,14.42,12.233,0.023,12.233,0.022000000000000002
5964598,293.1618795,41.28528,15.99,14.79,12.524,0.024,12.494,0.023
8889176,293.16464999999994,45.10129000000001,16.07,14.59,12.292,0.023,12.189,0.022000000000000002
4370970,293.17307999999997,39.47788,14.96,13.46,11.168,0.023,11.135,0.02
11193024,293.17399049999995,48.88707,15.69,14.75,12.652,0.023,12.586,0.022000000000000002
7532381,293.18149049999994,43.17689,16.02,14.51,12.197,0.023,12.179,0.022000000000000002
11086755,293.18566949999996,48.6759,14.6,13.3,11.073,0.023,11.021,0.02
4164310,293.1938295,39.28781,15.67,14.1,11.771,0.023,11.729,0.021
4268911,293.19552,39.37247,15.81,14.97,12.89,0.024,12.941,0.03
6782009,293.2016205,42.21498,15.98,14.94,12.81,0.023,12.769,0.023
6953069,293.20455,42.48449,15.82,14.87,12.629,0.023,12.593,0.024
7367431,293.2206704999999,42.94115,15.07,14.13,11.935,0.023,11.964,0.022000000000000002
4164424,293.22634049999994,39.2102,15.75,14.56,12.377,0.023,12.361,0.023
11032573,293.24230049999994,48.56204,15.64,14.93,12.959,0.024,12.954,0.022000000000000002
7449695,293.24388,43.07859000000001,16.09,14.96,12.784,0.024,12.738,0.023
6526930,293.24501999999995,41.94494,15.32,14.21,12.008,0.023,12.023,0.022000000000000002
6447280,293.25512999999995,41.83337,15.31,14.49,12.416,0.023,12.43,0.021
7038372,293.25906,42.597809999999996,15.45,14.31,12.083,0.024,12.066,0.022000000000000002
9407581,293.26488,45.94869,15.64,14.31,12.08,0.023,11.965,0.021
4929016,293.27882999999997,40.08517,13.73,12.75,10.669,0.023,10.63,0.02
9652694,293.28050999999994,46.35385,15.88,14.95,12.924,0.025,12.878,0.024
2998208,293.2843095,38.171640000000004,15.97,14.59,12.288,0.023,12.281,0.023
9026015,293.29609949999997,45.301590000000004,16.11,14.78,12.569,0.024,12.477,0.022000000000000002
4063943,293.29912949999994,39.18839000000001,15.86,15.05,13.042,0.024,13.108,0.027999999999999997
6447455,293.30357999999995,41.81509000000001,15.33,13.96,11.762,0.026000000000000002,11.711,0.023
8822612,293.3141504999999,45.02678,15.1,14.39,12.488,0.023,12.469,0.023
4567431,293.31607950000006,39.64049,15.56,14.75,12.769,0.023,12.838,0.025
5710376,293.31891,40.96111,14.8,13.49,11.158,0.022000000000000002,11.156,0.02
7449976,293.32225049999994,43.05986,15.03,14.09,12.027,0.022000000000000002,12.017,0.022000000000000002
7122876,293.33170049999995,42.614090000000004,14.57,13.84,11.79,0.023,11.81,0.022000000000000002
11087095,293.33432999999997,48.69283,15.66,14.68,12.501,0.023,12.453,0.023
11299900,293.33549999999997,49.08948,15.91,14.87,12.664,0.023,12.676,0.023
8822697,293.3452395,45.09386,15.36,14.51,12.403,0.023,12.373,0.023
9774141,293.348529,46.599779999999996,15.58,14.66,12.564,0.023,12.572,0.023
8957023,293.35227,45.25127,13.65,11.96,9.619,0.023,9.531,0.02
6527283,293.35371000000004,41.90469,15.58,14.74,12.665,0.024,12.676,0.023
9093001,293.37466049999995,45.40399,14.89,14.05,11.983,0.023,12.024,0.021
7450182,293.37818999999996,43.02932,14.97,13.99,11.878,0.023,11.872,0.022000000000000002
10538735,293.38133999999997,47.76763,14.48,13.67,11.663,0.023,11.705,0.021
9713986,293.38654949999994,46.4341,15.72,14.91,12.891,0.024,12.878,0.025
7205520,293.38656,42.77519,15.97,14.62,12.323,0.023,12.234,0.022000000000000002
9834661,293.40149999999994,46.62777,13.83,12.68,10.483,0.023,10.436,0.02
9026334,293.4089805,45.3809,15.84,14.46,12.246,0.023,12.194,0.021
6047628,293.4244499999999,41.3552,16.08,14.89,12.628,0.024,12.583,0.024
6047628,293.4244499999999,41.3552,16.08,14.89,12.628,0.024,12.583,0.024
2998865,293.42528999999996,38.11074,15.0,14.22,12.17,0.024,12.204,0.023
9530263,293.43384,46.14745,15.28,14.51,12.528,0.024,12.532,0.023
6782860,293.43601049999995,42.20554,15.78,14.04,11.691,0.022000000000000002,11.599,0.021
9468853,293.4383595,46.07868,15.16,14.2,11.889,0.023,11.891,0.021
10603915,293.44402949999994,47.82559000000001,15.94,15.09,13.019,0.023,13.037,0.025
9591963,293.44588049999993,46.23942,15.21,14.42,12.387,0.024,12.396,0.023
4752465,293.45951999999994,39.81442,15.57,14.14,11.95,0.023,11.839,0.021
9834837,293.47342949999995,46.62403,14.68,13.84,11.748,0.023,11.742,0.021
11816975,293.47751999999997,50.068459999999995,15.51,14.75,12.771,0.024,12.789,0.024
10801273,293.47910999999993,48.13742,10.54,9.71,7.667,0.028999999999999998,7.695,0.019
6954041,293.48512049999994,42.462109999999996,14.51,13.54,11.41,0.023,11.403,0.021
5016917,293.49079049999995,40.123870000000004,14.93,14.16,12.276,0.023,12.303,0.021
5881670,293.49191999999994,41.10319000000001,15.24,14.44,12.434,0.023,12.474,0.022000000000000002
6611875,293.496519,42.05994000000001,13.75,12.06,9.684,0.025,9.576,0.021
4841651,293.49818999999997,39.9121,15.12,14.27,12.291,0.023,12.331,0.024
11140792,293.49991049999994,48.718579999999996,15.67,14.35,12.096,0.026000000000000002,12.079,0.024
5192836,293.50280999999995,40.37771,15.45,14.64,12.578,0.023,12.636,0.023
8435170,293.51117999999997,44.48589000000001,15.85,15.13,13.217,0.024,13.235,0.026000000000000002
6047951,293.5137404999999,41.35828,15.5,14.76,12.68,0.023,12.716,0.025
8757857,293.51600999999994,44.99442,15.87,15.18,13.256,0.025,13.268,0.025
10079354,293.51761949999997,47.042159999999996,16.02,14.92,12.739,0.023,12.755,0.023
9346592,293.5184205,45.814209999999996,13.9,13.03,10.895,0.038,10.907,0.038
11033205,293.53807049999995,48.51938,14.15,13.27,11.185,0.024,11.176,0.021
8564323,293.54263949999995,44.62256,14.3,13.23,11.041,0.022000000000000002,10.992,0.019
9093501,293.54968949999994,45.42836,14.64,13.11,10.865,0.024,10.731,0.02
11087527,293.54979,48.68473,15.67,14.87,12.871,0.024,12.807,0.023
9955316,293.56451999999996,46.82338,15.49,14.34,12.174,0.023,12.145,0.021
6783369,293.56764,42.280390000000004,14.8,13.3,10.991,0.022000000000000002,10.922,0.02
10539235,293.57433,47.79564,15.68,14.93,12.948,0.024,12.99,0.023
4270441,293.57649,39.386540000000004,16.05,14.96,12.793,0.027000000000000003,12.736,0.026000000000000002
7368642,293.5807095,42.96979,15.89,14.44,12.188,0.023,12.167,0.022000000000000002
9653430,293.59011,46.370290000000004,15.35,13.74,11.381,0.023,11.344,0.02
7287850,293.59788,42.88071,13.18,12.24,10.15,0.023,10.156,0.02
11193890,293.61766049999994,48.85074,15.9,14.74,12.577,0.024,12.531,0.023
3962433,293.6177295,39.02744000000001,15.97,14.77,12.503,0.024,12.479,0.024
4471741,293.624109,39.51895,15.77,14.75,12.673,0.024,12.641,0.025
7613448,293.6292105,43.25983,15.46,14.6,12.491,0.023,12.526,0.023
8957803,293.63239949999996,45.27323,15.15,14.12,11.958,0.055,11.908,0.052000000000000005
6290789,293.6366205,41.611470000000004,15.11,14.26,12.208,0.024,12.237,0.022000000000000002
4471819,293.64118949999994,39.59067,13.88,12.86,10.783,0.024,10.812,0.021
6290811,293.64148049999994,41.62321,15.66,14.21,11.891,0.024,11.852,0.021
6129451,293.64898949999997,41.45178,15.09,13.69,11.392,0.023,11.351,0.021
5966302,293.66997,41.22382,15.16,14.12,11.948,0.024,11.976,0.021
8435582,293.6712195,44.43759,15.98,14.95,12.831,0.024,12.842,0.025
12065642,293.67947999999996,50.54424,15.89,15.18,13.096,0.025,13.1,0.024
8499971,293.67979949999994,44.52162,14.73,13.7,11.565,0.023,11.618,0.021
3962715,293.6881199999999,39.083659999999995,14.59,13.68,11.625,0.023,11.609,0.021
10145950,293.69011049999995,47.13534,15.83,14.6,12.415,0.023,12.418,0.022000000000000002
4930560,293.69456999999994,40.08003,10.91,10.14,8.125,0.023,8.154,0.02
10979521,293.69744999999995,48.48658,14.0,13.12,10.97,0.023,11.005,0.021
9530886,293.6981295,46.10731,15.79,14.65,12.485,0.023,12.554,0.022000000000000002
5966432,293.70489,41.22061,14.55,13.61,11.523,0.023,11.5,0.021
8500111,293.72531999999995,44.57929,15.84,14.77,12.631,0.026000000000000002,12.666,0.027000000000000003
6048655,293.73062999999996,41.32839,15.52,14.41,12.218,0.024,12.198,0.022000000000000002
9530960,293.73557999999997,46.17264,15.96,15.22,13.191,0.023,13.231,0.025
4569115,293.74145999999996,39.6518,15.66,14.43,12.086,0.023,12.113,0.022000000000000002
6370174,293.74258949999995,41.78978,15.99,14.24,11.898,0.022000000000000002,11.808,0.021
9530980,293.7427995,46.11958,15.16,14.4,12.408,0.024,12.426,0.022000000000000002
7451448,293.74577999999997,43.08508,15.44,14.68,12.642,0.024,12.681,0.023
6869661,293.7502799999999,42.39043,15.85,15.07,13.036,0.024,13.016,0.025
10979653,293.75936999999993,48.43858,15.39,14.69,12.765,0.024,12.797,0.023
6211203,293.7675494999999,41.56317,16.02,14.81,12.67,0.023,12.683,0.023
7534455,293.76958950000005,43.11318,15.29,14.15,12.0,0.023,11.99,0.022000000000000002
10016262,293.78098049999994,46.96099,15.97,15.09,12.99,0.023,13.032,0.023
11141391,293.78153999999995,48.70064,14.06,13.29,11.3,0.023,11.333,0.021
11766827,293.78815949999995,49.99814,15.05,13.86,11.729,0.023,11.649,0.021
7451604,293.7916095,43.05642,13.72,12.65,10.529,0.023,10.586,0.02
9531117,293.7965595,46.14597,15.9,14.85,12.721,0.027000000000000003,12.741,0.026000000000000002
8823902,293.79895949999997,45.013009999999994,15.64,14.2,11.891,0.022000000000000002,11.863,0.021
11088118,293.80930049999995,48.62063,13.6,12.8,10.875,0.032,10.893,0.031
11141462,293.81810999999993,48.70431,15.98,15.11,13.093,0.025,13.153,0.025
4271485,293.8242599999999,39.36506,15.24,14.22,12.055,0.023,12.082,0.022000000000000002
6955274,293.8406895,42.40657,13.96,12.84,10.661,0.022000000000000002,10.612,0.02
3859512,293.8480095,38.914229999999996,14.95,14.13,12.133,0.023,12.162,0.022000000000000002
4931188,293.85808949999995,40.06192,15.7,14.49,12.249,0.024,12.22,0.023
4931205,293.86094999999995,40.01535,15.59,14.77,12.722,0.024,12.771,0.024
8565204,293.86096949999995,44.621759999999995,15.91,14.36,12.064,0.022000000000000002,12.008,0.021
8694451,293.86211999999995,44.82715,15.82,14.94,12.758,0.024,12.82,0.024
11088236,293.86332,48.64566,14.23,13.43,11.424,0.023,11.467,0.021
9715154,293.86952999999994,46.45059000000001,15.34,14.18,11.958,0.021,11.993,0.019
10866057,293.87255999999996,48.204159999999995,15.48,14.58,12.498,0.023,12.55,0.022000000000000002
9347525,293.88615,45.81738,14.65,13.74,11.685,0.023,11.703,0.021
4066245,293.88624,39.14009,15.52,14.79,12.859,0.023,12.875,0.023
8824141,293.8873395,45.03733,15.46,14.52,12.398,0.024,12.391,0.024
9654183,293.89159049999995,46.389379999999996,15.72,14.92,12.949,0.024,12.952,0.024
3244968,293.89357049999995,38.35502,14.71,13.82,11.704,0.023,11.753,0.021
4662431,293.89448999999996,39.73261,16.14,14.79,12.592,0.023,12.597,0.024
8824158,293.89549049999994,45.09865,15.81,14.56,12.382,0.024,12.359,0.023
10924611,293.90899949999994,48.39196,15.97,15.26,13.308,0.023,13.336,0.025
3756669,293.91897,38.86953,15.35,14.46,12.293,0.023,12.347,0.022000000000000002
10670791,293.92934999999994,47.91438,15.59,14.83,12.799,0.023,12.84,0.023
8171863,293.9467995,44.016999999999996,15.61,14.84,12.715,0.024,12.731,0.024
9286118,293.94820949999996,45.77433,15.55,14.66,12.602,0.023,12.596,0.023
11967633,293.9605995,50.30359,12.2,11.48,9.465,0.023,9.49,0.02
10213107,293.96264999999994,47.20982,15.76,14.95,12.887,0.024,12.862,0.023
7207578,293.97517049999993,42.73946,14.95,14.16,12.099,0.024,12.105,0.022000000000000002
8035000,293.97754949999995,43.87493,15.81,14.48,12.188,0.023,12.176,0.023
9654411,293.9856899999999,46.34897,14.21,13.28,11.163,0.023,11.165,0.02
10924778,293.98571999999996,48.3696,15.75,14.99,12.973,0.024,12.968,0.024
10146769,293.99994,47.18492,15.99,15.24,13.227,0.024,13.254,0.023
7041041,294.00059999999996,42.58108,15.77,14.93,12.712,0.022000000000000002,12.754,0.024
3554849,294.00575999999995,38.66471,16.05,14.82,12.605,0.024,12.596,0.024
9347854,294.0057705,45.845659999999995,14.42,13.55,11.465,0.023,11.517,0.021
11767303,294.0105,49.95922,15.97,14.71,12.56,0.023,12.47,0.023
6699367,294.0148095,42.16263,15.77,14.57,12.367,0.023,12.333,0.022000000000000002
4473355,294.0152205,39.53151,15.71,14.68,12.578,0.023,12.549,0.025
3352523,294.01549049999994,38.47161,14.93,14.13,12.047,0.023,12.074,0.021
6371100,294.0198,41.73679,13.82,12.83,10.711,0.022000000000000002,10.779,0.021
11034335,294.02326949999997,48.50219,16.05,14.33,11.984,0.023,11.892,0.021
5967625,294.03427049999993,41.29408,15.96,15.25,13.241,0.025,13.265,0.03
5018976,294.03774,40.17959000000001,14.28,13.59,11.662,0.023,11.69,0.021
7289416,294.03972,42.830659999999995,15.3,13.57,11.202,0.022000000000000002,11.153,0.021
9593572,294.04003049999994,46.25564,15.71,14.72,12.589,0.023,12.593,0.022000000000000002
9347979,294.05123999999995,45.883309999999994,14.26,13.56,11.562,0.022000000000000002,11.582,0.02
4473525,294.0624195,39.53378,15.86,15.25,13.559,0.055999999999999994,13.55,0.057999999999999996
9715686,294.07378049999994,46.40375,15.18,14.12,11.951,0.023,11.943,0.021
11459571,294.07946999999996,49.37218,14.89,13.98,11.928,0.023,11.959,0.021
4272610,294.08264999999994,39.39945,15.98,14.98,12.773,0.024,12.803,0.026000000000000002
8695109,294.09902999999997,44.89284,15.67,14.87,12.813,0.023,12.865,0.024
8759399,294.10272,44.98336,15.55,14.5,12.317,0.023,12.355,0.022000000000000002
8892000,294.13448999999997,45.11359,16.04,14.57,12.263,0.023,12.2,0.022000000000000002
11868469,294.1361205,50.13381,14.52,13.56,11.489,0.023,11.497,0.021
10081040,294.14498999999995,47.074,16.17,14.93,12.705,0.024,12.594,0.023
12017704,294.14717999999993,50.406929999999996,15.91,14.96,12.809,0.024,12.782,0.024
6212599,294.14816999999994,41.545359999999995,16.08,14.78,12.52,0.024,12.546,0.024
7897834,294.16267949999997,43.68208,15.62,14.76,12.657,0.023,12.696,0.022000000000000002
9956856,294.1635,46.89213,14.86,14.07,11.959,0.023,11.981,0.021
3353108,294.16372049999995,38.42329,15.43,14.59,12.489,0.023,12.53,0.023
7125880,294.17338049999995,42.65909,14.74,13.85,11.749,0.023,11.787,0.021
6614383,294.1767195,42.07925,15.78,14.82,12.647,0.024,12.638,0.025
9593950,294.18471,46.24084000000001,14.52,13.76,11.735,0.022000000000000002,11.782,0.021
3757788,294.19910999999996,38.85236,15.98,14.8,12.583,0.025,12.593,0.023
4755441,294.20857049999995,39.89293,15.95,14.39,12.106,0.023,12.006,0.022000000000000002
8104467,294.21068999999994,43.91042,15.51,14.62,12.499,0.023,12.506,0.023
11868600,294.2111895,50.12749,13.86,12.89,10.717,0.022000000000000002,10.743,0.02
10081256,294.21526049999994,47.08949000000001,15.43,14.65,12.581,0.023,12.594,0.023
5541914,294.22286999999994,40.73556,15.65,14.81,12.755,0.035,12.824,0.037000000000000005
6871390,294.22348949999997,42.37997,15.13,13.89,11.692,0.023,11.636,0.02
10803272,294.22497,48.15844,15.57,14.57,12.41,0.023,12.394,0.022000000000000002
11512270,294.23585999999995,49.40885,15.63,14.32,12.067,0.023,12.045,0.021
9160884,294.2432895,45.55105,15.95,14.79,12.591,0.024,12.592,0.023
10213932,294.25167,47.287890000000004,15.41,14.34,12.159,0.023,12.178,0.021
9224514,294.2601899999999,45.69408,15.4,14.34,12.165,0.023,12.113,0.023
11563886,294.26148,49.5354,15.88,15.15,13.119,0.023,13.094,0.024
4474292,294.26243999999997,39.54907,15.71,14.61,12.478,0.024,12.493,0.022000000000000002
11563931,294.28054949999995,49.57224,15.57,15.03,13.057,0.023,12.981,0.023
4067894,294.28228949999993,39.11888,16.25,14.51,12.245,0.022000000000000002,12.173,0.02
10803430,294.283419,48.147079999999995,15.51,14.48,12.314,0.023,12.296,0.022000000000000002
3758197,294.2922,38.80681,15.45,14.4,12.196,0.023,12.181,0.022000000000000002
8172915,294.29260049999993,44.02431,15.89,14.94,12.837,0.024,12.849,0.025
5456998,294.2932095,40.657509999999995,14.48,13.68,11.562,0.024,11.551,0.022000000000000002
3556011,294.2962695,38.662459999999996,15.38,13.84,11.477,0.024,11.435,0.021
9716286,294.30114,46.46519,14.42,13.63,11.607,0.023,11.646,0.02
11818771,294.303639,50.082840000000004,15.1,14.24,12.171,0.023,12.201,0.021
3246721,294.30659999999995,38.34483,14.66,13.65,11.46,0.022000000000000002,11.465,0.02
11717648,294.3111495,49.83824,14.36,13.51,11.449,0.023,11.474,0.021
3965229,294.315819,39.04725,15.66,14.25,12.03,0.024,11.933,0.022000000000000002
9471262,294.32212949999996,46.05668,15.98,14.59,12.312,0.023,12.247,0.021
5196068,294.34052999999994,40.374159999999996,14.14,13.24,11.13,0.023,11.171,0.02
5108451,294.342879,40.29254,15.85,14.53,12.374,0.023,12.249,0.022000000000000002
12116009,294.3445395,50.60155,15.87,14.57,12.327,0.024,12.277,0.021
3556242,294.35496,38.639990000000004,15.54,14.35,12.11,0.023,12.147,0.022000000000000002
5457269,294.35932049999997,40.69081,12.06,11.16,9.02,0.023,9.011,0.02
7830019,294.3621195,43.55707,15.93,14.91,12.789,0.023,12.808,0.024
4273882,294.36224999999996,39.36526,15.94,15.09,13.0,0.024,13.076,0.026000000000000002
9161260,294.36658049999994,45.56736,15.43,14.45,12.28,0.023,12.273,0.022000000000000002
5542488,294.36965999999995,40.76444,15.63,14.67,12.576,0.025,12.623,0.024
6871896,294.37155,42.37912,14.62,13.61,11.435,0.023,11.431,0.021
7967416,294.3826995,43.79915,16.06,14.66,12.41,0.023,12.424,0.023
3861725,294.3836505,38.90372,15.84,14.98,12.913,0.024,12.931,0.026000000000000002
7830098,294.3873195,43.57944000000001,14.19,13.2,11.034,0.022000000000000002,11.074,0.021
6700873,294.3908295,42.11656,14.98,14.03,11.929,0.023,11.947,0.022000000000000002
12116112,294.39283049999995,50.60254000000001,15.89,15.0,12.834,0.023,12.841,0.022000000000000002
9532760,294.40365,46.17133,15.35,14.12,11.959,0.023,11.864,0.021
6530792,294.40418999999997,41.92319000000001,16.31,14.65,12.351,0.023,12.263,0.022000000000000002
8036363,294.415509,43.8213,15.57,14.91,12.989,0.023,13.002,0.025
9776935,294.41557049999994,46.5997,15.67,14.29,12.043,0.023,11.99,0.021
5108769,294.4280399999999,40.24113,15.95,14.83,12.613,0.023,12.555,0.023
11819057,294.42838049999995,50.08869,14.9,13.92,11.799,0.023,11.817,0.022000000000000002
10214481,294.43318949999997,47.232929999999996,15.8,14.9,12.864,0.023,12.921,0.024
9029375,294.438789,45.31787,15.86,15.07,13.011,0.025,13.036,0.025
11564319,294.44299049999995,49.53051,15.47,14.26,12.058,0.023,12.091,0.022000000000000002
7898781,294.44772000000006,43.68607,15.68,14.29,12.004,0.022000000000000002,11.96,0.02
5629017,294.46018949999996,40.83743,14.72,13.82,11.74,0.023,11.791,0.021
10411437,294.46666949999997,47.5018,15.3,14.26,12.155,0.023,12.15,0.021
10018202,294.46788,46.99359000000001,15.03,14.14,11.97,0.023,12.03,0.021
4169930,294.46934999999996,39.243520000000004,15.26,14.41,12.316,0.024,12.333,0.022000000000000002
12164952,294.47411999999997,50.73493,15.08,14.14,12.027,0.023,12.058,0.021
8240872,294.4750305,44.16822,15.17,14.27,12.114,0.024,12.177,0.023
4068727,294.47952,39.19948,15.95,14.75,12.565,0.024,12.574,0.023
11460517,294.49100999999996,49.36349000000001,15.53,14.77,12.73,0.023,12.766,0.024
9410888,294.4984095,45.99183,15.83,14.7,12.469,0.023,12.454,0.023
10082058,294.52675949999997,47.00682000000001,15.79,14.68,12.453,0.024,12.413,0.022000000000000002
8825951,294.53359049999995,45.04098,15.98,14.96,12.819,0.024,12.805,0.024
9533142,294.53974049999994,46.18169,15.67,14.51,12.347,0.023,12.284,0.022000000000000002
6451671,294.57230999999996,41.825559999999996,14.21,13.45,11.454,0.023,11.492,0.021
6451717,294.58824,41.86843,16.03,14.9,12.647,0.023,12.65,0.023
8960906,294.5893395,45.21367,15.79,14.57,12.386,0.023,12.311,0.022000000000000002
10214956,294.59614049999993,47.24752,15.42,14.56,12.498,0.024,12.555,0.023
10346862,294.60044999999997,47.451859999999996,15.62,14.85,12.88,0.024,12.928,0.023
10346931,294.624489,47.47893,15.65,14.6,12.496,0.023,12.518,0.022000000000000002
3456560,294.6329999999999,38.585609999999996,16.0,14.37,12.071,0.022000000000000002,11.996,0.021
9225647,294.6560399999999,45.60836,13.9,13.05,10.959,0.022000000000000002,10.997,0.021
9897922,294.66037049999994,46.75899999999999,15.8,14.91,12.834,0.024,12.86,0.025
12214368,294.66127049999994,50.87808,15.46,14.63,12.593,0.023,12.604,0.023
9472251,294.66623999999996,46.07777,15.31,14.55,12.529,0.023,12.582,0.022000000000000002
4275254,294.66859949999997,39.36072,15.3,14.2,12.005,0.023,12.012,0.021
11869690,294.669699,50.12719,14.16,13.15,11.007,0.023,10.975,0.02
12214389,294.67132949999996,50.81002,15.55,14.58,12.487,0.023,12.444,0.022000000000000002
8961162,294.6741105,45.24058,15.84,14.4,12.128,0.023,12.048,0.022000000000000002
5629759,294.67782900000003,40.81536,14.97,14.2,12.147,0.023,12.201,0.022000000000000002
8174116,294.68025,44.08703,14.86,13.98,11.894,0.023,11.962,0.02
5543652,294.6845505,40.763040000000004,15.5,14.39,12.25,0.023,12.245,0.022000000000000002
3966704,294.68711999999994,39.03946,15.99,14.95,12.844,0.025,12.907,0.025
4275360,294.69154949999995,39.33637,15.6,14.8,12.791,0.024,12.838,0.027000000000000003
11408748,294.6971699999999,49.2774,15.19,14.3,12.105,0.023,12.101,0.021
11196403,294.69917999999996,48.85856,13.88,12.87,10.683,0.023,10.656,0.02
10412044,294.70077,47.56302,15.35,14.0,11.401,0.054000000000000006,11.353,0.05
9898046,294.70829999999995,46.74812,14.84,13.89,11.714,0.023,11.755,0.02
10215254,294.7095705,47.23216,15.78,14.65,12.448,0.024,12.513,0.023
3355476,294.71119049999993,38.407759999999996,14.68,13.89,11.836,0.023,11.867,0.022000000000000002
11869791,294.71119049999993,50.15515,15.23,14.26,12.134,0.023,12.15,0.022000000000000002
10082611,294.719679,47.05063,15.19,14.13,11.889,0.023,11.864,0.021
5715398,294.7203705,40.94089,13.76,12.8,10.645,0.023,10.626,0.02
9838213,294.729429,46.67285,15.09,14.0,11.828,0.027000000000000003,11.845,0.025
7691514,294.72968999999995,43.30743,15.12,14.4,12.438,0.024,12.428,0.023
6531981,294.7314705,41.96953,15.48,14.4,12.271,0.023,12.264,0.021
7968513,294.73344,43.78771,15.69,14.86,12.847,0.023,12.868,0.023
3658781,294.74194049999994,38.796929999999996,16.09,14.79,12.578,0.023,12.587,0.024
8373723,294.74518049999995,44.315529999999995,15.78,14.17,11.881,0.023,11.794,0.021
12018926,294.75463949999994,50.43156,16.18,14.78,12.544,0.023,12.467,0.022000000000000002
8241781,294.75793049999993,44.12874,15.83,14.28,12.032,0.023,11.925,0.021
5543917,294.75799049999995,40.73833,15.96,15.23,13.311,0.023,13.354,0.027000000000000003
4275681,294.76064999999994,39.38482,16.13,14.7,12.435,0.024,12.362,0.022000000000000002
3658853,294.762549,38.73399000000001,14.29,13.42,11.315,0.022000000000000002,11.39,0.02
7538307,294.76615949999996,43.10575,15.25,14.46,12.517,0.023,12.565,0.022000000000000002
10149096,294.79249949999996,47.17796,14.14,13.31,11.26,0.023,11.298,0.02
5285707,294.80156999999997,40.428490000000004,16.19,14.62,12.272,0.022000000000000002,12.193,0.022000000000000002
8961549,294.80303999999995,45.2897,15.89,15.21,13.239,0.025,13.216,0.026000000000000002
3457337,294.80600999999996,38.590559999999996,14.65,13.64,11.483,0.022000000000000002,11.519,0.019
3558162,294.80842049999995,38.63736,15.06,14.03,11.74,0.023,11.757,0.021
3558213,294.81897,38.65552,15.36,14.06,11.797,0.023,11.831,0.022000000000000002
8242064,294.84776999999997,44.19161,16.08,14.62,12.404,0.023,12.309,0.022000000000000002
7900137,294.86501999999996,43.62917,15.34,14.65,12.601,0.024,12.616,0.023
8761563,294.870279,44.97579,15.84,14.95,12.814,0.023,12.876,0.023
11036362,294.88515,48.59467,15.73,14.93,12.848,0.023,12.902,0.023
9030712,294.88593,45.39954,15.78,14.41,12.16,0.023,12.164,0.021
5459288,294.88971,40.69412,15.88,14.91,12.729,0.024,12.752,0.024
11769300,294.89713049999995,49.996359999999996,15.98,14.56,12.248,0.023,12.175,0.021
3760677,294.9151695,38.898509999999995,15.53,14.27,12.04,0.023,11.998,0.023
9472906,294.91553999999996,46.0708,15.39,14.12,11.841,0.023,11.858,0.021
5716073,294.9164099999999,40.928329999999995,14.97,14.15,12.066,0.023,12.1,0.023
11565434,294.92166,49.50281,15.35,14.49,12.473,0.023,12.452,0.022000000000000002
3457861,294.92420999999996,38.50054,15.96,14.98,12.861,0.024,12.936,0.026000000000000002
11036460,294.92538,48.50119,15.91,15.14,13.072,0.024,13.048,0.025
9958806,294.93461999999994,46.81073,15.9,15.1,13.127,0.024,13.164,0.025
3558789,294.93596999999994,38.66511,15.61,14.45,12.233,0.024,12.237,0.022000000000000002
4070633,294.93884999999995,39.1253,15.74,14.8,12.722,0.023,12.731,0.023
7539013,294.95054999999996,43.11997,15.22,14.28,12.234,0.023,12.292,0.022000000000000002
7618308,294.95686049999995,43.28017,15.94,15.45,13.654,0.025,13.549,0.028999999999999998
7900436,294.95899949999995,43.650259999999996,15.8,14.53,12.313,0.023,12.26,0.022000000000000002
11617074,294.96092999999996,49.6166,14.76,13.69,11.6,0.023,11.526,0.02
11356900,294.96185999999994,49.10929,15.97,15.06,12.951,0.023,13.018,0.025
4378621,294.96431999999993,39.46989,15.49,14.13,11.876,0.023,11.871,0.022000000000000002
7456036,294.96555,43.04214,16.04,14.77,12.631,0.023,12.556,0.022000000000000002
9350552,294.96792,45.802009999999996,15.86,15.0,13.053,0.024,13.065,0.025
5459593,294.97497,40.65704,15.25,14.14,11.941,0.022000000000000002,11.946,0.022000000000000002
5286398,294.98359049999993,40.40383,15.65,14.74,12.536,0.023,12.605,0.022000000000000002
8962137,294.98598,45.22314,15.95,14.4,12.154,0.023,12.068,0.021
4758595,294.99528,39.84806,12.36,10.98,8.815,0.023,8.721,0.02
11769500,294.9974295,49.97398,15.9,14.27,11.938,0.022000000000000002,11.864,0.021
11197060,295.00045049999994,48.81884,15.88,15.06,13.06,0.024,13.132,0.025
7692454,295.01243999999997,43.32646,12.9,11.49,9.224,0.022000000000000002,9.152,0.02
11668095,295.02103049999994,49.71533,15.9,14.85,12.692,0.023,12.644,0.022000000000000002
11036694,295.02615,48.58444,15.17,14.43,12.34,0.022000000000000002,12.366,0.022000000000000002
8827428,295.04312999999996,45.07698,16.09,14.94,12.749,0.022000000000000002,12.702,0.022000000000000002
8308866,295.06018049999994,44.29444,14.47,13.5,11.348,0.023,11.341,0.02
11820505,295.06067999999993,50.07228,15.67,14.42,12.243,0.023,12.179,0.021
10019818,295.0690095,46.98819,14.77,13.97,11.875,0.023,11.88,0.022000000000000002
11514135,295.07153999999997,49.427659999999996,14.04,13.14,11.055,0.023,11.087,0.021
9596434,295.07367,46.29353,15.71,14.88,12.786,0.022000000000000002,12.84,0.023
11514174,295.09353,49.43541,15.41,14.41,12.285,0.023,12.322,0.022000000000000002
12314163,295.09507949999994,51.05283,16.12,14.84,12.709,0.023,12.607,0.023
5887519,295.10121,41.10845,15.8,14.82,12.732,0.024,12.79,0.024
9778839,295.12525049999994,46.560109999999995,15.77,15.03,12.952,0.026000000000000002,12.99,0.027000000000000003
9031452,295.12580999999994,45.34277,15.97,14.89,12.688,0.023,12.77,0.023
11036956,295.12813049999994,48.516009999999994,15.92,14.63,12.366,0.025,12.363,0.025
11514272,295.12960949999996,49.42807,15.99,14.78,12.583,0.023,12.535,0.023
8895062,295.13159999999993,45.179159999999996,15.12,14.17,12.004,0.023,12.018,0.021
11668341,295.1358495,49.75496,15.86,15.17,13.19,0.024,13.213,0.024
9596620,295.1503995,46.27324,15.48,14.63,12.413,0.022000000000000002,12.479,0.022000000000000002
5460315,295.16215049999994,40.69023,15.61,14.78,12.728,0.023,12.744,0.025
5887803,295.16635949999994,41.12936,14.8,13.81,11.745,0.023,11.76,0.021
12215430,295.17663,50.87466,15.27,14.34,12.299,0.022000000000000002,12.342,0.022000000000000002
5374713,295.18005,40.599759999999996,15.89,15.17,13.19,0.024,13.226,0.026000000000000002
9098575,295.18343999999996,45.4803,15.95,15.56,13.924,0.025,13.702,0.027000000000000003
11870769,295.18604999999997,50.13303,16.12,14.62,12.392,0.023,12.282,0.021
4575141,295.18643999999995,39.65232,15.14,14.18,12.074,0.024,12.14,0.024
6960413,295.18847999999997,42.47202,15.94,15.02,12.963,0.024,12.973,0.026000000000000002
9412659,295.1895495,45.95337,14.45,13.58,11.509,0.023,11.554,0.021
4277623,295.1901405,39.35673,15.53,13.84,11.507,0.026000000000000002,11.424,0.026000000000000002
11566030,295.19636999999994,49.51316,15.59,14.86,12.808,0.032,12.826,0.033
11091336,295.2125595,48.66789,16.11,14.85,12.591,0.023,12.518,0.022000000000000002
11870826,295.21509,50.13882,15.29,14.34,12.256,0.023,12.336,0.02
12265362,295.2305099999999,50.91765,15.26,14.45,12.435,0.023,12.46,0.023
5717253,295.23421949999994,40.93594,15.84,14.76,12.625,0.023,12.65,0.023
9534999,295.23530999999997,46.151070000000004,15.9,14.68,12.454,0.023,12.456,0.021
7293865,295.23564,42.88689,15.43,14.66,12.593,0.023,12.593,0.022000000000000002
11197580,295.23613049999994,48.80924,14.57,14.2,12.43,0.025,12.241,0.023
5112117,295.24076999999994,40.26497,15.06,14.14,12.049,0.023,12.082,0.022000000000000002
5112157,295.24848,40.26832,15.3,14.31,12.154,0.023,12.236,0.023
4173466,295.26211049999995,39.2787,15.72,14.28,11.97,0.024,11.886,0.021
11820922,295.264059,50.00079,15.7,14.92,12.857,0.023,12.862,0.024
9718972,295.27914,46.40879,15.49,14.36,12.17,0.022000000000000002,12.237,0.021
9412931,295.28450999999995,45.97248,15.98,14.99,12.863,0.024,12.942,0.025
7693403,295.28832,43.32964000000001,15.81,14.86,12.782,0.023,12.851,0.024
9535171,295.28855999999996,46.1218,15.42,14.72,12.718,0.023,12.745,0.023
9473985,295.29413999999997,46.00408,16.19,14.76,12.442,0.023,12.393,0.021
5460828,295.29499949999996,40.68084,14.21,13.52,11.462,0.023,11.472,0.021
4173626,295.29838049999995,39.27701,14.66,13.64,11.475,0.023,11.481,0.02
8107822,295.30144949999993,43.97665,15.74,14.87,12.758,0.023,12.839,0.024
4848778,295.30211999999995,39.95026,14.92,13.84,11.623,0.045,11.584,0.040999999999999995
11514682,295.30224,49.4187,15.87,15.02,12.932,0.024,12.874,0.023
8375488,295.30989,44.31173,15.61,14.42,12.183,0.022000000000000002,12.14,0.021
7970319,295.31311049999994,43.79405,14.63,13.9,11.873,0.023,11.909,0.022000000000000002
6704613,295.31557949999996,42.19835,13.69,12.54,10.29,0.042,10.293,0.043
6704617,295.31597999999997,42.19945,13.71,12.58,10.489,0.049,10.466,0.049
6790075,295.32048,42.26356,15.44,13.8,11.545,0.023,11.436,0.021
12314646,295.3430805,51.074259999999995,14.42,12.85,10.574,0.022000000000000002,10.495,0.019
9839824,295.3449299999999,46.6753,14.97,14.1,12.031,0.023,12.04,0.021
9899765,295.34738999999996,46.77389,15.34,13.95,11.662,0.023,11.561,0.021
11037498,295.35128999999995,48.556940000000004,14.8,13.89,11.727,0.023,11.74,0.021
3969563,295.35326999999995,39.02986,15.25,14.27,12.153,0.022000000000000002,12.225,0.023
9351620,295.35994949999997,45.85414,12.76,11.83,9.718,0.023,9.738,0.02
12265678,295.36963949999995,50.92304,15.87,15.09,13.172,0.023,13.201,0.025
5717765,295.3747395,40.94184,15.95,14.35,12.126,0.022000000000000002,12.033,0.022000000000000002
9959966,295.37883,46.80748,14.71,13.89,11.846,0.023,11.91,0.021
7212779,295.39276049999995,42.72163,15.08,14.12,11.975,0.023,11.938,0.021
9899900,295.4046899999999,46.709509999999995,16.11,14.7,12.481,0.024,12.396,0.023
11770410,295.4085299999999,49.9562,14.99,13.92,11.764,0.023,11.761,0.021
11357898,295.41292949999996,49.17438,15.34,14.58,12.617,0.024,12.613,0.023
9779575,295.41324,46.582879999999996,15.93,15.18,13.218,0.03,13.248,0.031
11720173,295.42175999999995,49.87135,15.25,14.47,12.395,0.025,12.384,0.024
5200500,295.42386,40.31282,15.65,14.56,12.377,0.023,12.35,0.022000000000000002
3763058,295.43150999999995,38.89723,14.41,13.4,11.319,0.023,11.318,0.02
11618198,295.43747999999994,49.64287,16.0,14.75,12.556,0.023,12.554,0.024
9597440,295.44460949999996,46.230270000000004,15.41,14.56,12.482,0.024,12.481,0.022000000000000002
9290256,295.4477805,45.78465,15.46,14.12,11.94,0.023,11.821,0.021
7294746,295.45488,42.87964,15.47,14.53,12.468,0.027000000000000003,12.551,0.027999999999999997
11770517,295.4554499999999,49.95301,15.63,14.32,12.056,0.024,12.049,0.022000000000000002
12314920,295.4594295,51.03884,14.93,14.07,11.889,0.023,11.938,0.02
11410415,295.4662395,49.28289,15.63,14.75,12.608,0.023,12.656,0.023
4669176,295.48458,39.76453,15.33,13.82,11.585,0.023,11.495,0.021
4279048,295.48915049999994,39.364509999999996,15.73,14.64,12.492,0.024,12.499,0.023
5288534,295.49201999999997,40.466029999999996,15.61,14.63,12.45,0.023,12.501,0.024
9474589,295.49751,46.01798,13.79,12.66,10.461,0.023,10.394,0.021
7620399,295.49800949999997,43.24912,15.66,14.76,12.599,0.023,12.6,0.024
9099604,295.5001605,45.45097,15.85,14.96,12.909,0.03,12.916,0.028999999999999998
5461756,295.50140999999996,40.641729999999995,14.05,12.87,10.679,0.024,10.654,0.02
5461759,295.50176999999996,40.68241,15.23,14.23,12.063,0.026000000000000002,12.127,0.024
11198234,295.5056895,48.839059999999996,15.8,15.11,13.153,0.026000000000000002,13.167,0.027999999999999997
8505485,295.52148,44.50079,12.04,11.13,9.043,0.022000000000000002,9.042,0.02
9352119,295.52305049999995,45.85999,15.64,14.94,12.924,0.024,12.927,0.025
7046921,295.52503949999993,42.54268,15.96,14.99,12.863,0.023,12.905,0.025
5547013,295.53393,40.76851,15.92,14.72,12.541,0.023,12.525,0.022000000000000002
9597704,295.53515999999996,46.28281,16.01,14.57,12.311,0.023,12.216,0.021
11462884,295.535649,49.3143,14.77,13.73,11.535,0.022000000000000002,11.548,0.02
11145556,295.54206,48.738409999999995,15.27,14.41,12.304,0.024,12.325,0.023
4381324,295.54371,39.495940000000004,15.93,14.57,12.371,0.023,12.311,0.023
11198379,295.56097049999994,48.8857,15.63,14.66,12.566,0.023,12.638,0.023
9099811,295.56586949999996,45.43208,15.96,15.0,12.798,0.023,12.783,0.022000000000000002
11515276,295.56732,49.46861,16.14,14.94,12.714,0.023,12.653,0.023
11198419,295.57630049999995,48.897859999999994,15.84,14.94,12.817,0.022000000000000002,12.851,0.023
7131359,295.59791999999993,42.61916,13.34,12.18,9.984,0.021,9.976,0.02
11871698,295.6022699999999,50.11748,16.09,14.89,12.692,0.024,12.64,0.023
7541650,295.6117005,43.18099,15.35,14.57,12.57,0.026000000000000002,12.607,0.025
11198525,295.61699999999996,48.86545,15.57,14.68,12.584,0.023,12.584,0.023
11669352,295.62207,49.7512,15.45,14.35,12.217,0.023,12.114,0.022000000000000002
11720679,295.62591,49.88859,16.01,15.01,12.878,0.023,12.844,0.023
12365661,295.63364999999993,51.10734,15.01,14.18,12.207,0.023,12.28,0.021
7131515,295.6383495,42.6477,15.98,14.3,11.928,0.022000000000000002,11.835,0.022000000000000002
4175398,295.6414395,39.23125,13.77,12.69,10.495,0.022000000000000002,10.476,0.02
4669977,295.65319049999994,39.7683,16.02,14.37,12.044,0.024,11.955,0.023
7621019,295.6564395,43.29291,15.88,14.66,12.468,0.023,12.489,0.023
12315367,295.6601099999999,51.03692,15.57,14.69,12.571,0.023,12.567,0.023
12365719,295.6625399999999,51.14322,16.05,14.69,12.461,0.023,12.348,0.022000000000000002
8505930,295.66580999999996,44.59612,15.61,14.4,12.166,0.023,12.14,0.021
11305240,295.67032049999995,49.07034,15.58,14.51,12.328,0.023,12.327,0.022000000000000002
8964399,295.67060999999995,45.26527,16.36,14.69,12.373,0.023,12.304,0.023
4074068,295.68192,39.19827,15.79,14.44,12.183,0.022000000000000002,12.151,0.022000000000000002
11305274,295.68238949999994,49.07992,15.95,14.77,12.59,0.023,12.599,0.023
9414077,295.6883699999999,45.90632,15.91,14.94,12.863,0.028999999999999998,12.922,0.028999999999999998
9414088,295.6906095,45.90742,15.77,14.88,12.764,0.027999999999999997,12.812,0.027999999999999997
9414097,295.69395,45.99442,14.43,13.46,11.341,0.023,11.286,0.02
4175707,295.69882049999995,39.26685,15.17,13.89,11.592,0.023,11.575,0.021
9659036,295.70133,46.375479999999996,15.35,14.28,12.086,0.023,12.107,0.021
4850610,295.7043195,39.97569,15.62,14.7,12.5,0.023,12.488,0.023
7047750,295.715289,42.51791,15.48,14.57,12.464,0.024,12.528,0.024
7047799,295.7295795,42.50867,15.95,15.09,13.021,0.024,13.049,0.027000000000000003
8040551,295.72997999999995,43.87978,12.46,11.57,9.468,0.023,9.5,0.019
5377130,295.73605949999995,40.51143,14.99,14.1,12.0,0.023,12.052,0.023
11305432,295.74483,49.06599,15.91,14.58,12.283,0.023,12.236,0.022000000000000002
6877599,295.7493,42.39744,15.87,14.8,12.597,0.025,12.601,0.024
4480783,295.7564805,39.5082,15.03,14.27,12.295,0.023,12.34,0.022000000000000002
7542314,295.77225,43.17599000000001,15.85,14.82,12.67,0.023,12.648,0.023
12417246,295.78425,51.201879999999996,15.31,14.63,12.633,0.023,12.653,0.023
10610378,295.79023049999995,47.887,15.07,14.46,12.655,0.024,12.638,0.022000000000000002
10545372,295.79512049999994,47.75942,15.1,13.97,11.811,0.024,11.798,0.022000000000000002
9165053,295.7967,45.5867,13.98,12.94,10.804,0.022000000000000002,10.83,0.02
11411316,295.80637949999993,49.2893,15.82,15.06,13.081,0.024,13.114,0.025
9475513,295.80915,46.09509,15.58,14.64,12.531,0.024,12.564,0.022000000000000002
9291325,295.81135049999995,45.74947,14.77,13.63,11.445,0.022000000000000002,11.446,0.021
11515931,295.818339,49.49708,14.75,13.55,11.425,0.023,11.393,0.021
12119180,295.81840049999994,50.60812,16.18,14.76,12.53,0.023,12.437,0.022000000000000002
3765134,295.820679,38.88508,15.69,14.33,12.182,0.023,12.089,0.023
6792288,295.82497049999995,42.26406,15.38,14.12,11.876,0.023,11.882,0.021
9228927,295.82574,45.6839,15.75,15.01,12.978,0.025,13.0,0.024
12216897,295.8297495,50.83296,15.97,15.2,13.116,0.024,13.154,0.024
5202421,295.83639,40.34498,14.55,13.7,11.564,0.022000000000000002,11.587,0.022000000000000002
8571031,295.84984949999995,44.664559999999994,15.43,14.62,12.506,0.023,12.549,0.025
11922402,295.85558999999995,50.28799,15.97,15.14,13.061,0.023,13.029,0.024
8506486,295.85561999999993,44.5677,15.61,14.05,11.741,0.025,11.693,0.024
7214801,295.86121949999995,42.70519,16.02,14.86,12.599,0.023,12.559,0.023
4939621,295.862559,40.02735,15.31,14.45,12.341,0.024,12.299,0.024
4280967,295.8650399999999,39.38413,15.93,14.85,12.644,0.023,12.765,0.026000000000000002
7214825,295.86679949999996,42.7463,16.06,14.93,12.691,0.024,12.65,0.022000000000000002
8109709,295.87327949999997,43.94485,14.49,13.63,11.496,0.023,11.563,0.02
5115335,295.876719,40.21546,14.17,13.34,11.248,0.023,11.227,0.02
8377279,295.8790995,44.32795,16.13,14.66,12.417,0.024,12.328,0.022000000000000002
7377223,295.88290049999995,42.90036,15.53,13.98,11.747,0.023,11.625,0.021
11411584,295.89751049999995,49.22144,15.84,14.88,12.804,0.023,12.814,0.023
10676126,295.90223999999995,47.97082,15.6,14.34,12.077,0.023,11.975,0.021
11093009,295.91399999999993,48.61262,15.2,14.34,12.146,0.028999999999999998,12.148,0.027999999999999997
4383248,295.91702999999995,39.415279999999996,15.45,14.19,11.993,0.023,11.967,0.022000000000000002
11922568,295.91738999999995,50.23754,14.76,13.96,11.855,0.023,11.89,0.021
7695500,295.9231695,43.34002,14.63,13.43,11.192,0.023,11.217,0.021
11872541,295.9317105,50.17377000000001,15.65,14.8,12.68,0.024,12.705,0.023
7543006,295.93242,43.16905,15.58,14.59,12.433,0.023,12.455,0.021
11411689,295.94206949999995,49.23264,15.86,15.1,13.1,0.023,13.066,0.024
4281425,295.95297,39.341609999999996,15.5,14.38,12.217,0.024,12.218,0.022000000000000002
11305996,295.95796949999993,49.04101,14.82,13.96,11.902,0.023,11.922,0.021
3868940,295.96374,38.999520000000004,15.91,14.97,12.865,0.024,12.931,0.026000000000000002
10284971,295.96568999999994,47.323029999999996,15.9,15.27,13.341,0.025,13.309,0.026000000000000002
11411768,295.97137949999995,49.2119,15.9,14.58,12.387,0.023,12.298,0.021
9101205,295.97505,45.44611,14.88,13.81,11.637,0.023,11.642,0.021
5027715,295.98756,40.113620000000004,14.2,12.7,10.438,0.023,10.364,0.02
10219019,295.99746,47.25173,15.96,14.92,12.799,0.023,12.778,0.024
9353679,296.0331,45.80177,15.19,14.41,12.282,0.023,12.278,0.022000000000000002
4482203,296.03671949999995,39.5644,16.16,14.88,12.645,0.023,12.574,0.024
10350965,296.0446304999999,47.45861,14.64,13.66,11.537,0.023,11.541,0.021
7215609,296.04869999999994,42.7637,15.85,14.93,12.765,0.023,12.8,0.023
6220038,296.0588699999999,41.528729999999996,15.74,14.77,12.647,0.023,12.738,0.023
11464263,296.06955,49.344229999999996,13.69,12.84,10.722,0.023,10.752,0.02
7460575,296.074599,43.09594,15.26,14.35,12.268,0.023,12.298,0.023
8377909,296.07773999999995,44.36107,15.66,14.29,12.078,0.023,11.953,0.021
9353824,296.0802495,45.88728,15.73,14.92,12.845,0.023,12.9,0.023
8312120,296.08322999999996,44.254459999999995,15.04,13.51,11.166,0.023,11.144,0.021
7049336,296.08848,42.582370000000004,13.27,12.52,10.477,0.023,10.521,0.02
4384167,296.09223000000003,39.49933,15.58,14.73,12.653,0.023,12.693,0.024
10611342,296.09308949999996,47.87937,15.51,14.07,11.811,0.027999999999999997,11.736,0.027999999999999997
11359630,296.10334049999994,49.14176,15.87,14.97,12.913,0.023,12.899,0.024
12316440,296.11242,51.016909999999996,15.84,14.64,12.418,0.023,12.465,0.022000000000000002
7215890,296.1161804999999,42.74207,14.0,12.81,10.583,0.023,10.567,0.02
7622850,296.11909949999995,43.28216,15.72,14.55,12.415,0.023,12.406,0.023
8701156,296.12096999999994,44.85604,14.28,13.5,11.489,0.023,11.547,0.02
9229798,296.12753999999995,45.620670000000004,15.38,13.7,11.389,0.022000000000000002,11.28,0.021
12071053,296.12871,50.53922,15.82,14.96,12.867,0.024,12.828,0.023
8701179,296.12980949999996,44.89669,15.95,15.0,12.926,0.024,12.962,0.023
7215965,296.1343095,42.77624,16.12,14.73,12.452,0.023,12.386,0.022000000000000002
10285497,296.13701999999995,47.38242,15.49,14.69,12.646,0.024,12.675,0.023
12217622,296.15045999999995,50.82067,15.39,14.28,12.126,0.023,12.084,0.022000000000000002
7378315,296.15844,42.96586,15.93,15.11,13.017,0.024,13.042,0.027000000000000003
11721986,296.1613395,49.88776,15.37,14.56,12.531,0.023,12.539,0.023
12470376,296.1742904999999,51.338879999999996,15.97,14.72,12.446,0.023,12.485,0.023
8572066,296.17841999999996,44.63471,15.68,14.74,12.653,0.023,12.684,0.024
7133807,296.18413949999996,42.63115,15.62,14.61,12.41,0.023,12.397,0.023
5892011,296.18444999999997,41.1544,16.03,15.03,12.921,0.024,12.938,0.025
8507576,296.18798999999996,44.54175,15.72,14.57,12.345,0.024,12.346,0.022000000000000002
11359869,296.19811949999996,49.15874,14.71,13.88,11.845,0.023,11.899,0.022000000000000002
4941223,296.20005,40.03007,15.66,14.24,11.835,0.023,11.784,0.022000000000000002
12316635,296.20027049999993,51.0923,13.57,12.13,9.924,0.023,9.876,0.02
11923223,296.20682999999997,50.21433,15.03,14.31,12.259,0.024,12.275,0.021
11200069,296.21359049999995,48.84193,16.1,14.64,12.309,0.023,12.315,0.022000000000000002
12366989,296.21799,51.12929000000001,16.11,14.69,12.516,0.023,12.393,0.022000000000000002
8110870,296.21957999999995,43.94749,15.46,14.55,12.3,0.022000000000000002,12.377,0.022000000000000002
11147524,296.2260299999999,48.729859999999995,15.68,14.8,12.762,0.023,12.824,0.023
11568545,296.23403999999994,49.530770000000004,15.19,14.22,12.143,0.023,12.203,0.021
9292640,296.23792949999995,45.70592,15.85,15.03,13.041,0.024,13.099,0.027000000000000003
9230137,296.23798949999997,45.69453,15.45,13.64,11.287,0.023,11.221,0.021
7216420,296.240079,42.70554,15.95,15.19,13.135,0.024,13.123,0.027999999999999997
6964982,296.24349,42.46503,16.07,14.8,12.423,0.024,12.463,0.023
7378659,296.24699999999996,42.959070000000004,14.53,13.49,11.326,0.023,11.351,0.021
10872868,296.24713049999997,48.21155,15.41,13.85,11.6,0.023,11.481,0.021
8042251,296.2490399999999,43.88213,11.29,10.39,8.264,0.023,8.302,0.02
4764652,296.26019999999994,39.80003,15.68,14.29,11.985,0.023,11.983,0.021
4672900,296.26107,39.77816,15.22,13.84,11.604,0.023,11.503,0.021
10087130,296.27013,47.02519,13.56,12.52,10.282,0.023,10.264,0.02
7836428,296.28238049999993,43.58845,16.17,14.78,12.472,0.023,12.438,0.022000000000000002
7298163,296.2903605,42.81927,16.15,14.77,12.466,0.023,12.452,0.022000000000000002
10873011,296.296839,48.2074,15.72,14.12,11.829,0.05,11.734,0.047
7973675,296.29852049999994,43.75736,15.33,13.9,11.585,0.023,11.524,0.02
8111203,296.3133105,43.98865,14.18,13.0,10.744,0.023,10.671,0.021
4764938,296.3151795,39.89151,15.55,14.73,12.696,0.024,12.751,0.025
6221223,296.3251995,41.55903,15.36,14.52,12.416,0.023,12.459,0.024
3974804,296.33331,39.0785,15.06,13.56,11.395,0.024,11.299,0.021
4283417,296.34308999999996,39.31912,15.29,14.34,12.242,0.025,12.265,0.026000000000000002
12470795,296.34688049999994,51.3285,15.71,14.76,12.638,0.023,12.59,0.022000000000000002
5636734,296.35373999999996,40.87112,15.01,13.89,11.714,0.023,11.749,0.022000000000000002
10809258,296.35444049999995,48.13339000000001,14.2,13.08,10.877,0.024,10.872,0.021
4673366,296.35517999999996,39.71239,15.95,14.9,12.812,0.023,12.868,0.027000000000000003
4483841,296.35566,39.505559999999996,15.63,14.12,11.821,0.023,11.844,0.021
12071637,296.35771049999994,50.51103,14.44,13.72,11.741,0.023,11.776,0.021
11254493,296.35947,48.95159,15.72,14.62,12.494,0.024,12.476,0.022000000000000002
8378913,296.37023999999997,44.310759999999995,15.86,14.91,12.775,0.023,12.799,0.023
8766172,296.37583049999995,44.99126,16.17,14.57,12.196,0.023,12.14,0.022000000000000002
10482602,296.37657,47.68494000000001,15.63,14.47,12.302,0.023,12.212,0.022000000000000002
8378945,296.37866999999994,44.34621,15.58,14.75,12.671,0.023,12.676,0.024
7836762,296.38318949999996,43.59517,14.31,13.47,11.343,0.023,11.402,0.021
10351951,296.38373999999993,47.43645,15.3,13.88,11.659,0.023,11.576,0.021
4179525,296.3853105,39.218740000000004,14.68,13.44,11.211,0.022000000000000002,11.239,0.021
12218211,296.3918699999999,50.89078,15.92,14.84,12.736,0.024,12.745,0.024
8508291,296.39336999999995,44.57011,14.27,13.54,11.542,0.023,11.569,0.02
11873687,296.39750999999995,50.11911,13.11,12.28,10.225,0.022000000000000002,10.236,0.02
11873696,296.39986049999993,50.19357,14.74,13.31,11.074,0.023,11.055,0.021
12268054,296.40748950000005,50.92496,13.22,12.37,10.37,0.023,10.412,0.02
12418737,296.40773999999993,51.25207,15.93,14.74,12.591,0.023,12.48,0.023
10612424,296.42431949999997,47.81145,13.61,12.22,10.012,0.023,9.907,0.02
10220322,296.42699999999996,47.262159999999994,14.69,13.8,11.705,0.023,11.728,0.021
7379420,296.42915999999997,42.91634000000001,15.48,14.6,12.481,0.023,12.536,0.023
10612448,296.43218999999993,47.81216,12.56,11.5,9.353,0.023,9.313,0.019
8444017,296.44464,44.41605,16.14,14.67,12.29,0.022000000000000002,12.284,0.023
5466017,296.45131949999995,40.69224000000001,15.59,14.68,12.528,0.023,12.606,0.025
4283965,296.45214,39.34231,15.95,14.56,12.278,0.023,12.238,0.024
5722668,296.45600999999994,40.99835,14.25,13.39,11.313,0.023,11.34,0.022000000000000002
7379583,296.45896049999993,42.91822,14.96,14.19,12.157,0.023,12.183,0.023
4581344,296.46366,39.62223,16.11,14.95,12.76,0.024,12.833,0.024
8573021,296.46432,44.61124,15.1,14.04,11.84,0.023,11.815,0.022000000000000002
4078087,296.4669795,39.15798,15.33,14.32,12.127,0.024,12.194,0.022000000000000002
4386313,296.47961999999995,39.4267,15.19,14.15,11.869,0.022000000000000002,11.905,0.022000000000000002
4078175,296.48424,39.19105,12.54,11.51,9.36,0.023,9.396,0.02
12169505,296.48438999999996,50.79911,15.26,14.45,12.441,0.023,12.474,0.022000000000000002
11413094,296.49301049999997,49.27957,15.47,14.55,12.396,0.023,12.454,0.023
10612666,296.49569999999994,47.81393,14.81,14.02,11.956,0.023,11.952,0.021
12120764,296.4960405,50.65422,15.66,14.56,12.388,0.023,12.339,0.022000000000000002
11973236,296.49951,50.33615,15.63,14.74,12.607,0.024,12.638,0.021
7545542,296.51088,43.16231,16.41,14.73,12.384,0.03,12.341,0.027999999999999997
9782740,296.5171095,46.56718,14.9,14.15,12.112,0.023,12.159,0.022000000000000002
10873657,296.51898,48.20706,15.97,15.18,13.179,0.024,13.223,0.025
6301976,296.5210995,41.63348,15.42,14.26,12.101,0.022000000000000002,12.087,0.023
11360739,296.52565949999996,49.141329999999996,15.91,14.6,12.478,0.023,12.358,0.022000000000000002
8444286,296.529459,44.45108,15.72,14.81,12.658,0.023,12.733,0.023
6881138,296.53096049999994,42.34046,15.52,14.61,12.537,0.023,12.551,0.024
12218539,296.54239049999995,50.88912,14.96,13.81,11.698,0.023,11.711,0.021
4484814,296.54301,39.56863,12.77,11.99,9.986,0.022000000000000002,10.009,0.018000000000000002
9843211,296.54384999999996,46.63735,15.82,14.97,12.801,0.023,12.837,0.024
11517805,296.54832,49.41749,16.06,14.6,12.311,0.023,12.255,0.021
5977899,296.56040999999993,41.26473,16.07,14.88,12.672,0.024,12.726,0.026000000000000002
8180253,296.56100999999995,44.02709,15.69,14.77,12.653,0.023,12.718,0.024
11621219,296.5651199999999,49.650859999999994,15.62,14.74,12.669,0.023,12.725,0.023
11517875,296.56823999999995,49.44761,15.79,15.07,13.111,0.023,13.144,0.024
5977935,296.5691999999999,41.27919,15.71,14.41,12.169,0.023,12.19,0.023
6302282,296.5901999999999,41.65849,15.17,14.3,12.223,0.023,12.275,0.023
6141125,296.59928999999994,41.476009999999995,15.67,14.73,12.655,0.026000000000000002,12.699,0.027999999999999997
4078900,296.61479999999995,39.16023,14.47,13.5,11.419,0.022000000000000002,11.389,0.02
7463116,296.61845999999997,43.05852,15.41,14.54,12.427,0.023,12.492,0.024
6141300,296.63920949999994,41.453109999999995,15.71,15.0,13.082,0.025,13.116,0.025
11874266,296.64439049999993,50.136759999999995,15.97,15.16,13.143,0.024,13.183,0.025
9903540,296.6466105,46.784459999999996,13.78,12.99,11.024,0.023,11.024,0.021
4387448,296.6606595,39.40732,15.0,13.93,11.768,0.023,11.758,0.023
9661885,296.6608695,46.35302,15.52,14.58,12.521,0.024,12.576,0.023
7698079,296.66229,43.39853,15.78,14.98,12.973,0.024,13.034,0.027000000000000003
11569616,296.66839049999993,49.5898,15.75,14.96,12.896,0.023,12.919,0.023
10931757,296.66889,48.33021,14.59,13.8,11.721,0.023,11.748,0.02
8767038,296.67118949999997,44.99624,14.43,13.51,11.407,0.023,11.444,0.021
9903613,296.67256949999995,46.70032,14.89,13.83,11.701,0.023,11.719,0.021
4181240,296.69581049999994,39.29598,15.33,13.95,11.675,0.023,11.63,0.021
4181245,296.6964195,39.26209,15.85,14.48,12.261,0.023,12.196,0.024
11672056,296.7041595,49.73894,13.83,12.37,10.051,0.023,10.047,0.02
5894341,296.7106695,41.12743,16.3,14.62,12.313,0.023,12.204,0.022000000000000002
8638911,296.71466999999996,44.71898,16.26,14.74,12.417,0.023,12.35,0.022000000000000002
9662061,296.72116049999994,46.33692,15.19,14.24,12.113,0.023,12.15,0.022000000000000002
6222929,296.72353949999996,41.52019,15.48,14.77,12.775,0.023,12.806,0.026000000000000002
10483810,296.72808,47.68589,15.52,14.32,12.141,0.023,12.111,0.022000000000000002
11773636,296.74183949999997,49.90445,16.02,14.83,12.586,0.024,12.614,0.022000000000000002
12218994,296.74370999999996,50.82405,14.86,13.3,11.093,0.023,11.023,0.02
9963819,296.75406,46.89679,15.95,14.53,12.262,0.023,12.175,0.021
5638632,296.7673395,40.82194000000001,15.03,14.25,12.187,0.022000000000000002,12.206,0.022000000000000002
12121403,296.7737805,50.63367,16.03,14.89,12.655,0.024,12.64,0.024
9903965,296.78831999999994,46.78665,15.73,14.1,11.767,0.023,11.726,0.022000000000000002
11973975,296.7896895,50.39755,14.97,14.14,12.066,0.023,12.094,0.02
8380342,296.7980999999999,44.31874000000001,15.26,14.34,12.182,0.023,12.247,0.022000000000000002
11672332,296.81008950000006,49.7826,15.34,14.47,12.405,0.024,12.401,0.023
7300322,296.81421,42.89805,15.88,14.35,12.068,0.023,11.987,0.022000000000000002
9601420,296.81510999999995,46.2899,15.71,14.97,12.884,0.023,12.923,0.024
7381180,296.8267095,42.94591,15.12,14.43,12.458,0.023,12.48,0.024
6060845,296.8281495,41.390229999999995,15.71,14.49,12.249,0.024,12.265,0.023
7906865,296.83464,43.65103,12.89,12.01,9.857,0.022000000000000002,9.898,0.019
7625890,296.84206049999995,43.243109999999994,15.51,14.47,12.289,0.024,12.364,0.023
5207289,296.85235049999994,40.353559999999995,15.61,14.35,12.171,0.024,12.146,0.023
7300506,296.859429,42.87042,15.16,13.76,11.547,0.023,11.51,0.021
8314902,296.89698,44.23397,15.78,14.89,12.767,0.023,12.747,0.025
7907119,296.90593049999995,43.68253,14.37,13.4,11.184,0.023,11.198,0.02
11518775,296.9065395,49.46536,15.86,14.8,12.533,0.023,12.525,0.022000000000000002
8574569,296.91255,44.68125,16.28,14.63,12.302,0.022000000000000002,12.246,0.022000000000000002
9539841,296.92065,46.12545,15.65,14.87,12.91,0.023,12.963,0.023
9601825,296.93787,46.22434000000001,15.23,14.33,12.253,0.026000000000000002,12.288,0.026000000000000002
7381727,296.9433495,42.94811,15.51,14.57,12.385,0.023,12.469,0.022000000000000002
10288161,296.95104,47.38199,15.09,14.32,12.168,0.024,12.194,0.023
7626388,296.9560995,43.2827,15.96,14.47,12.174,0.023,12.09,0.023
7219652,296.96405999999996,42.70983,14.2,12.99,10.781,0.022000000000000002,10.751,0.021
9601977,296.97784949999993,46.27037,14.81,13.91,11.799,0.023,11.876,0.021
10875065,296.97834,48.20544,15.4,14.57,12.464,0.023,12.513,0.022000000000000002
6224062,296.97834,41.59173,14.57,13.42,11.219,0.023,11.199,0.02
7137132,296.97953999999993,42.68475,15.58,14.48,12.29,0.023,12.251,0.021
6224166,296.9973599999999,41.589040000000004,16.17,14.65,12.356,0.023,12.281,0.023
9663013,297.01226999999994,46.36565,15.29,14.31,12.109,0.03,12.102,0.03
9964637,297.01696949999996,46.86244,16.09,14.97,12.763,0.024,12.712,0.022000000000000002
8249268,297.01888949999994,44.19187,15.19,13.97,11.763,0.024,11.727,0.021
11925220,297.01891049999995,50.207159999999995,15.57,14.79,12.713,0.024,12.751,0.024
9964662,297.02603999999997,46.883,13.57,12.87,10.866,0.023,10.896,0.02
8510500,297.027609,44.5547,15.15,13.97,11.745,0.023,11.684,0.021
9418093,297.03052949999994,45.971959999999996,15.57,14.86,12.879,0.023,12.852,0.025
11774350,297.03481049999994,49.94818,15.83,14.4,12.002,0.023,11.956,0.021
9418133,297.04022999999995,45.9802,15.95,14.6,12.277,0.023,12.251,0.022000000000000002
7547969,297.0415395,43.17112,15.94,14.68,12.449,0.024,12.389,0.025
7382228,297.0510195,42.977709999999995,15.19,13.97,11.842,0.023,11.804,0.022000000000000002
7976273,297.05232,43.760220000000004,15.37,14.19,11.984,0.023,11.975,0.021
4768453,297.05303999999995,39.82177,14.73,13.67,11.584,0.024,11.587,0.022000000000000002
8381383,297.06278999999995,44.33183,14.1,13.05,10.856,0.023,10.85,0.021
5895919,297.06747,41.13742,14.54,13.4,11.233,0.023,11.165,0.021
12122143,297.08376,50.64563,14.6,13.4,11.128,0.023,11.105,0.02
11875358,297.09009,50.13537,15.92,15.07,13.017,0.024,13.023,0.024
6541829,297.0958695,41.9218,15.98,14.91,12.723,0.023,12.706,0.023
9540467,297.0968189999999,46.17131,12.07,10.88,8.703,0.023,8.67,0.019
7220273,297.09704999999997,42.77312,15.78,15.02,12.873,0.023,12.743,0.024
7465605,297.1402994999999,43.07399,13.68,12.65,10.457,0.023,10.461,0.02
6062306,297.14101949999997,41.30459000000001,16.17,14.55,12.229,0.023,12.132,0.023
10680198,297.14373,47.95867,15.83,15.02,12.964,0.023,12.982,0.023
11309213,297.14425049999994,49.05889000000001,16.05,14.91,12.683,0.024,12.667,0.024
6542087,297.1490099999999,41.92252,15.33,14.44,12.303,0.023,12.356,0.022000000000000002
4768944,297.15410999999995,39.83811,15.96,14.38,12.122,0.024,12.0,0.023
7137883,297.1585695,42.63964,15.23,14.33,12.198,0.024,12.282,0.023
10614833,297.1642499999999,47.848459999999996,15.89,14.68,12.448,0.023,12.43,0.023
11974938,297.175869,50.3304,15.11,13.39,10.936,0.023,10.847,0.021
8316096,297.2003399999999,44.21692,14.74,13.99,11.972,0.023,12.003,0.021
7138162,297.22910999999993,42.60481,15.9,15.03,12.886,0.023,12.9,0.023
4946028,297.23077049999995,40.06711,15.04,14.05,11.883,0.023,11.92,0.022000000000000002
7466105,297.2375399999999,43.0418,15.47,14.62,12.418,0.023,12.315,0.021
8316286,297.23981999999995,44.29112,13.82,12.95,10.837,0.023,10.862,0.021
11623002,297.24433949999997,49.69655,14.8,13.88,11.756,0.024,11.77,0.023
4769443,297.2500995,39.849579999999996,15.14,14.3,12.281,0.023,12.348,0.023
8382212,297.26192999999995,44.33896,16.09,14.85,12.55,0.023,12.562,0.024
10615211,297.26923049999994,47.84093,14.51,12.77,10.427,0.022000000000000002,10.356,0.02
11774947,297.27297,49.994609999999994,15.27,14.07,11.823,0.023,11.745,0.021
11519779,297.27742049999995,49.49058,15.94,14.96,12.817,0.024,12.814,0.024
11975232,297.28337999999997,50.38603,15.64,14.77,12.732,0.066,12.779,0.069
7977227,297.28709999999995,43.70552,14.42,13.56,11.372,0.023,11.397,0.021
8447096,297.29690999999997,44.41151,15.89,14.94,12.754,0.024,12.74,0.024
5641252,297.30512999999996,40.80288,15.92,14.87,12.656,0.024,12.642,0.023
11673664,297.3078495,49.71741,15.84,14.76,12.512,0.023,12.548,0.022000000000000002
9603175,297.31267049999997,46.24303,16.31,14.65,12.356,0.023,12.26,0.022000000000000002
10289442,297.31442999999996,47.33868,16.03,14.97,12.807,0.023,12.857,0.023
5812016,297.32635949999997,41.05014,16.11,14.79,12.56,0.024,12.582,0.027000000000000003
5384366,297.3293595,40.53772,15.96,15.04,12.8,0.024,12.825,0.024
10485913,297.33229049999994,47.65275,14.04,12.96,10.806,0.022000000000000002,10.799,0.02
7771108,297.33616049999995,43.49124000000001,14.9,14.12,12.02,0.024,12.068,0.022000000000000002
8382508,297.33869999999996,44.33263,15.36,14.42,12.269,0.024,12.341,0.022000000000000002
10223447,297.34693949999996,47.29674,15.87,14.57,12.377,0.023,12.315,0.022000000000000002
11875934,297.34709999999995,50.17412,15.96,15.16,13.121,0.023,13.132,0.024
7771186,297.35015999999996,43.46225,15.69,14.57,12.383,0.023,12.414,0.023
7302764,297.3567195,42.877109999999995,14.7,13.93,11.866,0.023,11.901,0.021
9419288,297.3685395,45.90845,15.94,14.8,12.599,0.024,12.558,0.022000000000000002
8183385,297.36950999999993,44.08569,12.43,11.58,9.493,0.022000000000000002,9.509,0.021
9905966,297.37138949999996,46.72121,15.3,14.54,12.5,0.026000000000000002,12.545,0.025
7549594,297.37949999999995,43.17171,15.34,14.11,11.868,0.023,11.858,0.022000000000000002
10289679,297.38289,47.39728,15.66,14.42,12.181,0.023,12.146,0.021
10747162,297.39092999999997,48.03928,15.87,15.01,13.003,0.023,12.967,0.026000000000000002
10989051,297.40211999999997,48.41538,16.01,15.09,12.951,0.024,12.982,0.025
4489051,297.40321049999994,39.576879999999996,14.84,13.49,11.225,0.023,11.176,0.02
11043244,297.41463,48.529920000000004,13.31,12.16,9.99,0.023,10.009,0.02
11725249,297.41846999999996,49.86418,14.1,13.26,11.204,0.023,11.235,0.02
8183594,297.42136949999997,44.00154000000001,14.95,13.32,11.011,0.022000000000000002,10.902,0.021
8046690,297.42638999999997,43.82727,15.84,14.63,12.408,0.023,12.357,0.023
10420508,297.43841999999995,47.540240000000004,16.26,14.81,12.604,0.024,12.506,0.023
9419545,297.44501999999994,45.97499000000001,15.35,14.34,12.171,0.023,12.235,0.021
8046796,297.4469399999999,43.86043,15.45,14.59,12.484,0.024,12.505,0.024
10355509,297.45653999999996,47.43812,15.62,14.67,12.588,0.023,12.616,0.023
11876220,297.4569495,50.181999999999995,15.49,14.01,11.817,0.03,11.739,0.03
8046850,297.458559,43.85041,15.96,14.36,12.041,0.023,11.953,0.022000000000000002
4489414,297.4696995,39.5973,14.92,13.62,11.373,0.024,11.37,0.022000000000000002
7840840,297.47090999999995,43.546859999999995,15.74,14.56,12.304,0.024,12.354,0.022000000000000002
5297821,297.47709,40.47364,15.72,14.66,12.476,0.023,12.542,0.024
11415766,297.48485999999997,49.25934,15.09,13.95,11.777,0.023,11.749,0.021
4770707,297.492669,39.86991,14.59,13.15,10.922,0.023,10.815,0.02
5727611,297.49393949999995,40.97336,15.86,14.74,12.513,0.023,12.513,0.024
6385060,297.4939905,41.741209999999995,15.72,14.5,12.255,0.023,12.245,0.021
11623648,297.495369,49.65048,14.48,13.7,11.63,0.023,11.674,0.021
11415793,297.49634999999995,49.24743,14.86,13.88,11.702,0.023,11.759,0.021
10747553,297.49697999999995,48.02734,15.17,14.24,12.137,0.023,12.164,0.023
11043484,297.49899,48.50962,15.97,15.02,12.887,0.023,12.917,0.023
5897952,297.50286,41.1383,14.35,13.29,11.151,0.023,11.183,0.022000000000000002
5210507,297.5092995,40.39931,15.38,14.44,12.269,0.023,12.309,0.025
10747676,297.52474049999995,48.096959999999996,15.46,14.78,12.816,0.026000000000000002,12.836,0.027999999999999997
10876913,297.53140950000005,48.24941,15.3,14.37,12.241,0.023,12.299,0.021
5298120,297.541659,40.458040000000004,15.84,15.09,13.182,0.026000000000000002,13.214,0.027999999999999997
10158021,297.55089,47.18242,15.95,15.03,12.907,0.024,12.943,0.024
10091404,297.5558595,47.07305,15.78,14.78,12.573,0.023,12.574,0.022000000000000002
11363582,297.5609999999999,49.18907,15.96,15.25,13.27,0.024,13.28,0.025
6628656,297.5624399999999,42.02901,15.3,14.11,11.781,0.043,11.785,0.040999999999999995
6543821,297.5682495,41.9487,15.81,15.05,12.966,0.024,12.969,0.027000000000000003
8116101,297.57,43.94601,14.08,13.26,11.171,0.023,11.209,0.02
11775689,297.58159049999995,49.90786,15.87,14.44,12.143,0.022000000000000002,12.103,0.02
6306891,297.58592999999996,41.60927,15.77,14.32,12.048,0.023,11.919,0.021
10158204,297.59371049999993,47.13048,14.79,13.95,11.882,0.023,11.915,0.021
11520648,297.59931,49.40716,15.76,14.99,12.987,0.024,13.043,0.026000000000000002
5211083,297.6273495,40.38666,15.35,14.48,12.318,0.024,12.372,0.023
6385586,297.6332699999999,41.79302,15.29,13.94,11.699,0.022000000000000002,11.653,0.021
10934587,297.6389595,48.33205,15.78,14.53,12.289,0.023,12.219,0.021
10091786,297.6571305,47.093309999999995,16.18,14.89,12.645,0.024,12.586,0.022000000000000002
5471468,297.65853,40.69585,15.33,14.23,11.989,0.023,12.037,0.021
11775907,297.65971949999994,49.99174,15.65,14.53,12.404,0.024,12.345,0.022000000000000002
11572264,297.6700695,49.520759999999996,15.87,15.02,12.97,0.023,13.006,0.023
10813885,297.67379999999997,48.19623,14.99,14.3,12.321,0.023,12.342,0.022000000000000002
9041163,297.67558949999994,45.34215,15.74,14.87,12.727,0.022000000000000002,12.778,0.025
10224611,297.67614,47.2215,13.17,11.57,9.288,0.023,9.198,0.021
5298911,297.68976,40.40522,15.71,14.28,12.104,0.024,11.986,0.022000000000000002
6464396,297.69158999999996,41.864959999999996,15.5,14.54,12.403,0.023,12.436,0.023
9107656,297.69503999999995,45.470040000000004,16.12,14.98,12.74,0.024,12.744,0.024
8903742,297.7072695,45.13066,15.94,15.06,12.987,0.024,13.025,0.027000000000000003
9107723,297.70799999999997,45.47195,16.21,14.6,12.34,0.063,12.223,0.053
5557290,297.72155999999995,40.75995,13.89,13.15,11.131,0.027999999999999997,11.156,0.026000000000000002
5211564,297.72751049999994,40.35339000000001,15.16,13.85,11.6,0.023,11.628,0.022000000000000002
10224804,297.729,47.28022,15.75,14.45,12.197,0.053,12.154,0.051
4771930,297.7290405,39.800059999999995,15.98,15.35,13.534,0.026000000000000002,13.528,0.03
9481758,297.7324605,46.02321,14.88,13.79,11.605,0.023,11.604,0.022000000000000002
5211598,297.7342395,40.357929999999996,15.8,14.82,12.646,0.024,12.71,0.024
11416385,297.7398195,49.28099,15.61,14.74,12.618,0.024,12.661,0.023
9786877,297.74107949999996,46.50695,15.33,14.04,11.811,0.025,11.761,0.025
5123682,297.74593049999993,40.28474,15.88,14.7,12.472,0.024,12.432,0.023
5035870,297.75292949999994,40.14286,15.28,14.38,12.335,0.024,12.342,0.024
4680642,297.75391949999994,39.76009000000001,16.12,14.57,12.294,0.022000000000000002,12.283,0.022000000000000002
7702806,297.75560999999993,43.37605,15.86,15.05,12.966,0.024,13.009,0.025
9665616,297.766599,46.30505,15.68,14.89,12.774,0.023,12.812,0.023
8836388,297.77655,45.08461,15.81,14.38,12.043,0.023,11.977,0.021
5386327,297.7902105,40.53127,15.9,14.67,12.496,0.024,12.463,0.024
9907450,297.80213999999995,46.74053,15.28,13.8,11.56,0.023,11.469,0.021
8771391,297.8024595,44.94965,15.98,14.37,12.098,0.023,11.99,0.022000000000000002
10552016,297.8028195,47.74351,15.93,14.83,12.693,0.023,12.684,0.025
6307686,297.80292,41.6429,14.76,13.86,11.755,0.023,11.8,0.021
9726785,297.80860949999993,46.48242,14.92,13.72,11.481,0.022000000000000002,11.414,0.02
11674867,297.81275999999997,49.75116,13.89,12.43,10.159,0.022000000000000002,10.082,0.02
6715960,297.82671,42.17938,14.96,13.47,11.163,0.024,11.051,0.022000000000000002
7551695,297.83148,43.174459999999996,15.34,14.38,12.192,0.022000000000000002,12.165,0.022000000000000002
4681067,297.83288999999996,39.75455,15.35,14.63,12.483,0.024,12.512,0.025
7385913,297.83408999999995,42.969590000000004,16.16,14.76,12.55,0.024,12.454,0.025
9041966,297.83925,45.37226,15.96,14.27,11.844,0.023,11.781,0.022000000000000002
5472185,297.85016999999993,40.62357,15.75,14.6,12.417,0.023,12.423,0.026000000000000002
7386034,297.85677,42.9323,15.97,15.11,12.928,0.024,12.991,0.031
10617289,297.8577105,47.81081,15.72,14.8,12.71,0.023,12.774,0.023
4949012,297.88131,40.08764,15.62,14.69,12.546,0.024,12.564,0.024
4681294,297.88159949999994,39.75274,14.79,14.04,12.036,0.023,12.086,0.022000000000000002
5124372,297.88228949999996,40.25343,14.89,13.71,11.477,0.023,11.472,0.022000000000000002
6801784,297.88436999999993,42.27828,15.62,14.77,12.651,0.023,12.715,0.025
10682835,297.88908,47.96525,15.97,15.03,12.943,0.023,12.958,0.024
11044576,297.90754949999996,48.55954000000001,15.99,15.13,13.119,0.025,13.123,0.026000000000000002
6065523,297.90921,41.357859999999995,15.86,15.04,12.907,0.025,12.98,0.024
6228107,297.91173,41.56646,15.05,14.35,12.272,0.023,12.279,0.022000000000000002
4861287,297.92049,39.93813,15.04,13.98,11.815,0.023,11.806,0.021
5036804,297.9260699999999,40.19766,15.59,14.82,12.692,0.024,12.734,0.026000000000000002
11152189,297.93569999999994,48.775690000000004,15.9,14.87,12.708,0.023,12.724,0.024
8643682,297.94079999999997,44.71548,15.41,14.58,12.482,0.023,12.533,0.023
7773724,297.94316999999995,43.46526,16.28,14.6,12.334,0.023,12.237,0.022000000000000002
8973305,297.9525494999999,45.26291,15.77,14.83,12.689,0.024,12.768,0.025
4773065,297.96562049999994,39.85469000000001,15.44,14.28,12.053,0.023,12.013,0.023
11044731,297.9674505,48.521390000000004,15.81,14.79,12.654,0.026000000000000002,12.659,0.026000000000000002
9605603,297.97438049999994,46.25004000000001,15.67,14.89,12.839,0.023,12.872,0.024
5212823,297.99893999999995,40.35737,15.12,14.31,12.261,0.043,12.328,0.045
4773250,298.00213949999994,39.87992,15.5,14.01,11.676,0.023,11.573,0.022000000000000002
10749536,298.00332,48.07423,15.62,14.48,12.274,0.023,12.227,0.022000000000000002
5212855,298.00422,40.37929000000001,15.69,14.83,12.654,0.024,12.736,0.025
6147224,298.00501049999997,41.46091,15.12,14.12,11.991,0.023,12.03,0.023
10422607,298.01227049999994,47.59079000000001,13.73,12.82,10.707,0.023,10.725,0.02
6228505,298.0143195,41.57608,15.53,14.78,12.696,0.024,12.741,0.024
9666454,298.01572949999996,46.32004000000001,15.84,14.91,12.78,0.023,12.813,0.024
10749659,298.03779,48.032740000000004,13.8,13.04,11.032,0.022000000000000002,11.04,0.02
9042959,298.0417905,45.324220000000004,15.02,14.38,12.512,0.024,12.506,0.023
6631015,298.04411999999996,42.01168,15.32,14.25,11.994,0.023,12.048,0.021
9605900,298.05178049999995,46.23418,16.06,14.34,11.917,0.023,11.869,0.021
9727761,298.0635299999999,46.44835,15.18,14.29,12.156,0.023,12.17,0.022000000000000002
5125261,298.06777049999994,40.26403,15.56,14.39,12.143,0.023,12.119,0.022000000000000002
6717216,298.08118949999994,42.12487,13.87,12.98,10.852,0.023,10.839,0.02
6717248,298.0866,42.17712,14.69,14.24,12.377,0.025,12.225,0.022000000000000002
11045074,298.09367999999995,48.59234,15.98,15.15,13.018,0.023,13.037,0.023
5900600,298.09475999999995,41.199709999999996,15.4,14.41,12.246,0.023,12.288,0.021
10422930,298.09564049999994,47.526,13.44,12.69,10.667,0.022000000000000002,10.686,0.021
6147712,298.10576999999995,41.42114,15.44,14.56,12.444,0.024,12.52,0.024
9666798,298.10961,46.341409999999996,15.2,14.33,12.254,0.023,12.271,0.022000000000000002
8644565,298.14466949999996,44.70374,15.99,15.0,12.855,0.024,12.907,0.024
6466436,298.1543699999999,41.811809999999994,15.61,14.4,12.156,0.023,12.121,0.024
9848792,298.16279999999995,46.64034,15.68,14.27,12.019,0.023,11.982,0.022000000000000002
6546675,298.16736,41.98411,15.64,14.79,12.601,0.023,12.632,0.023
5125742,298.17861,40.28691,15.79,15.06,13.035,0.027999999999999997,13.065,0.03
5125745,298.17961049999997,40.25853,16.3,14.71,12.404,0.023,12.357,0.022000000000000002
4950433,298.18682999999993,40.01001,14.27,13.41,11.313,0.022000000000000002,11.339,0.021
10618510,298.19792999999993,47.828359999999996,13.27,12.03,9.832,0.023,9.786,0.021
9848932,298.19982,46.61769,15.5,14.01,11.719,0.023,11.657,0.021
6803306,298.20118049999996,42.272459999999995,15.78,14.3,11.934,0.023,11.885,0.022000000000000002
8708957,298.2109395,44.83897,15.73,14.6,12.406,0.024,12.405,0.023
10553513,298.23214950000005,47.72579,16.15,14.63,12.372,0.023,12.303,0.021
10423427,298.23850949999996,47.525890000000004,15.3,14.47,12.424,0.023,12.459,0.023
9173561,298.24765949999994,45.51282,14.82,13.39,11.144,0.023,11.109,0.021
6803555,298.25285999999994,42.21018,16.24,14.76,12.475,0.024,12.484,0.024
10936170,298.25300999999996,48.34369,15.14,14.03,11.847,0.023,11.784,0.022000000000000002
11205518,298.26183,48.889920000000004,15.95,15.02,12.907,0.023,12.986,0.025
5731359,298.26291,40.91916,15.82,14.68,12.424,0.023,12.39,0.023
10160727,298.26721949999995,47.14085,16.01,15.09,12.992,0.024,13.073,0.026000000000000002
9606728,298.27353,46.217459999999996,15.55,14.64,12.464,0.024,12.434,0.023
9606758,298.28114999999997,46.28909,15.17,14.17,12.044,0.023,12.076,0.022000000000000002
10618797,298.28219999999993,47.84577,14.63,13.94,11.993,0.024,12.02,0.021
10816086,298.28688,48.103359999999995,15.84,15.03,12.952,0.024,12.998,0.024
9606822,298.29546,46.27387,15.19,13.96,11.729,0.023,11.702,0.021
10618904,298.30868999999996,47.89897,16.24,14.74,12.437,0.024,12.366,0.023
10618962,298.3296795,47.89825,15.63,14.48,12.27,0.024,12.301,0.023
10553852,298.33484999999996,47.79173,15.75,14.83,12.802,0.024,12.761,0.024
6718482,298.34349,42.17002,15.56,14.52,12.403,0.023,12.385,0.021
10991555,298.35774,48.46633,14.92,13.94,11.777,0.023,11.753,0.021
9044351,298.35928049999995,45.32011,14.98,14.22,12.172,0.023,12.211,0.022000000000000002
6310092,298.36211999999995,41.64582,15.83,14.51,12.27,0.024,12.191,0.024
6310107,298.36418999999995,41.66772,15.16,13.78,11.512,0.022000000000000002,11.44,0.019
6310128,298.36965,41.67408,13.15,12.19,10.009,0.023,10.019,0.02
8906418,298.38293999999996,45.17321,15.97,14.86,12.676,0.023,12.7,0.024
6310265,298.39723949999996,41.65914,16.16,14.6,12.318,0.034,12.231,0.034
8838894,298.40543999999994,45.06214,16.07,14.98,12.752,0.024,12.741,0.024
10293445,298.4236199999999,47.3218,16.1,14.5,12.157,0.023,12.113,0.022000000000000002
6230532,298.4375295,41.54596,15.38,14.55,12.469,0.025,12.535,0.025
10816687,298.4420295,48.14947,15.97,14.99,12.964,0.023,13.017,0.025
8255148,298.44996,44.18656,14.98,13.5,11.228,0.023,11.168,0.021
10554222,298.45043999999996,47.74171,16.03,14.71,12.461,0.023,12.39,0.022000000000000002
5215305,298.4668995,40.36819000000001,13.06,12.27,10.21,0.023,10.262,0.02
4951915,298.48193999999995,40.07878,15.46,14.42,12.25,0.023,12.236,0.022000000000000002
11046072,298.48425,48.54625,15.87,14.99,12.781,0.023,12.809,0.024
6230812,298.49481,41.53691,15.52,14.66,12.547,0.024,12.631,0.026000000000000002
4863874,298.50174,39.97304000000001,15.49,14.12,11.951,0.025,11.871,0.024
10490027,298.5035595,47.638490000000004,15.73,14.75,12.563,0.023,12.59,0.023
8188059,298.5040695,44.0975,15.89,15.04,12.93,0.023,12.953,0.024
6149553,298.5072495,41.47905,16.18,14.6,12.338,0.024,12.205,0.022000000000000002
8839297,298.52196,45.01144,15.69,14.98,12.846,0.023,12.866,0.023
8774246,298.52274,44.92873,15.91,14.19,11.837,0.023,11.792,0.022000000000000002
8255523,298.54258949999996,44.10215,16.02,15.03,12.893,0.024,12.922,0.025
10094872,298.55087999999995,47.09356,15.67,14.73,12.632,0.024,12.624,0.023
10685148,298.56451949999996,47.97044,15.96,14.58,12.285,0.027000000000000003,12.204,0.025
6389733,298.56937049999993,41.72364,15.68,14.04,11.694,0.024,11.608,0.023
10161873,298.57658999999995,47.14089,15.06,14.47,12.473,0.023,12.444,0.022000000000000002
10424656,298.57851,47.510709999999996,15.32,14.25,12.12,0.023,12.146,0.022000000000000002
5818116,298.57896000000005,41.060159999999996,15.73,14.0,11.644,0.023,11.55,0.021
10554775,298.59380999999996,47.71839,15.83,14.99,12.893,0.024,12.922,0.024
10228045,298.59740999999997,47.27223,14.95,14.06,11.938,0.023,11.982,0.021
8839656,298.61594999999994,45.08728,16.18,14.73,12.446,0.024,12.378,0.024
5561452,298.62113999999997,40.7335,16.01,15.13,13.001,0.025,13.043,0.026000000000000002
9111372,298.62167999999997,45.41402,16.12,14.71,12.441,0.023,12.391,0.023
9175009,298.62292949999994,45.524609999999996,14.35,13.21,10.948,0.023,10.921,0.021
5733223,298.6241504999999,40.92809000000001,14.14,13.33,11.237,0.023,11.268,0.022000000000000002
6548898,298.62699,41.98036,15.1,13.48,11.149,0.023,11.054,0.021
8581480,298.6372005,44.67644,15.86,14.35,11.908,0.023,11.868,0.022000000000000002
5987444,298.64443049999994,41.23751,15.72,14.78,12.597,0.023,12.624,0.025
8516922,298.6511699999999,44.52527,15.17,14.14,12.005,0.023,12.044,0.022000000000000002
10359854,298.65533999999997,47.46872000000001,15.78,14.85,12.706,0.024,12.721,0.024
10162201,298.66182,47.10972,15.96,14.76,12.514,0.023,12.498,0.023
5127939,298.66207949999995,40.281009999999995,15.91,15.22,13.163,0.027999999999999997,13.174,0.027999999999999997
8387903,298.68756,44.30211,15.9,14.51,12.314,0.023,12.171,0.023
9238899,298.69031999999993,45.68291,14.89,13.84,11.633,0.023,11.652,0.021
8839947,298.69222049999996,45.02502,15.14,14.02,11.767,0.023,11.766,0.021
6311620,298.6994399999999,41.685140000000004,15.81,14.84,12.638,0.024,12.695,0.026000000000000002
11046698,298.7038695,48.56423,15.75,14.62,12.353,0.023,12.345,0.022000000000000002
10880655,298.70944049999997,48.22466,15.88,14.44,12.165,0.023,12.101,0.022000000000000002
5987757,298.71836999999994,41.20223,15.95,14.86,12.677,0.025,12.696,0.024
5562069,298.73106,40.70511,14.21,12.53,10.109,0.021,10.034,0.019
9301392,298.76228999999995,45.72712,14.89,14.01,11.842,0.022000000000000002,11.859,0.021
10425412,298.77405,47.50843,15.14,13.76,11.544,0.023,11.502,0.02
5041192,298.77607049999995,40.15534,15.62,14.41,12.165,0.025,12.17,0.024
5734009,298.78237949999993,40.92188,14.41,13.49,11.341,0.023,11.409,0.021
8052511,298.79089049999993,43.836690000000004,15.94,14.67,12.384,0.023,12.365,0.024
8256511,298.79472,44.122170000000004,15.92,14.74,12.574,0.023,12.538,0.022000000000000002
9790574,298.79860049999996,46.55672,13.24,12.4,10.326,0.023,10.388,0.02
6720765,298.80304049999995,42.124320000000004,15.36,13.81,11.535,0.023,11.41,0.022000000000000002
8582143,298.80533999999994,44.65148,15.24,14.44,12.372,0.023,12.419,0.022000000000000002
5648509,298.8182895,40.896879999999996,16.07,14.87,12.604,0.023,12.581,0.023
10752773,298.81949999999995,48.00493,15.28,14.33,12.149,0.023,12.161,0.021
10095901,298.82276999999993,47.051829999999995,15.33,14.31,12.088,0.023,12.135,0.021
9112164,298.83394949999996,45.41817,15.24,13.92,11.613,0.033,11.584,0.032
10818065,298.83568949999994,48.135459999999995,15.38,14.64,12.807,0.025,12.79,0.024
5819458,298.8408,41.02784000000001,15.77,14.55,12.332,0.024,12.339,0.023
8189442,298.84164,44.03204,15.23,14.48,12.458,0.024,12.51,0.025
6151139,298.85425949999996,41.45402,14.94,13.81,11.612,0.023,11.593,0.022000000000000002
6550017,298.85692049999994,41.935359999999996,16.2,14.47,12.141,0.032,12.042,0.032
11047115,298.85855999999995,48.52519,15.4,14.64,12.679,0.024,12.688,0.023
9730609,298.85909999999996,46.49991,15.66,14.63,12.384,0.023,12.423,0.022000000000000002
5904275,298.85995949999995,41.19524000000001,15.97,14.31,12.05,0.023,11.964,0.022000000000000002
5562796,298.87208999999996,40.71432,15.04,14.12,11.97,0.022000000000000002,12.021,0.022000000000000002
8582406,298.87886999999995,44.652120000000004,13.35,12.5,10.397,0.022000000000000002,10.408,0.02
7777570,298.88743049999994,43.48987,14.97,13.95,11.801,0.023,11.845,0.022000000000000002
9790889,298.89266999999995,46.59744,15.34,14.2,11.965,0.023,11.967,0.021
10163066,298.90012949999993,47.14648,15.15,14.44,12.476,0.024,12.491,0.023
10753072,298.90012949999993,48.09324,15.69,14.21,11.935,0.023,11.828,0.021
6469920,298.90219949999994,41.84563,15.92,14.69,12.488,0.025,12.508,0.026000000000000002
9301954,298.91435999999993,45.70486,15.67,14.8,12.725,0.024,12.791,0.023
8388857,298.92052049999995,44.36158,15.55,14.2,11.953,0.023,11.935,0.021
8840759,298.9284104999999,45.05625,15.16,14.35,12.271,0.023,12.33,0.023
9239775,298.93505999999996,45.68409000000001,14.9,14.12,12.135,0.023,12.162,0.022000000000000002
10938188,298.9370805,48.33428,14.68,13.21,10.932,0.022000000000000002,10.854,0.02
10491684,298.94300999999996,47.64411,14.41,13.43,11.291,0.023,11.294,0.02
8257134,298.95436049999995,44.13508,15.68,14.35,12.101,0.025,12.047,0.025
6312858,298.95561,41.674459999999996,13.59,12.76,10.716,0.023,10.758,0.02
10426116,298.96622999999994,47.55129,15.97,14.52,12.254,0.022000000000000002,12.172,0.022000000000000002
9112607,298.97638049999995,45.42536,14.27,13.37,11.214,0.022000000000000002,11.257,0.021
8776048,298.98157949999995,44.93898,15.52,14.65,12.569,0.024,12.574,0.024
8323398,298.98578999999995,44.28853,15.13,14.29,12.228,0.027000000000000003,12.274,0.026000000000000002
8053266,298.98697949999996,43.86946,14.33,13.51,11.43,0.023,11.496,0.021
8453940,298.98752999999994,44.48568,15.95,15.09,13.001,0.024,13.037,0.027000000000000003
9176383,299.00953949999996,45.503679999999996,15.83,14.55,12.361,0.022000000000000002,12.351,0.022000000000000002
9046855,299.0158095,45.354729999999996,14.58,13.72,11.633,0.023,11.679,0.022000000000000002
8908779,299.03303999999997,45.17888,15.74,14.67,12.489,0.024,12.544,0.024
5989401,299.04563999999993,41.20876,15.79,14.93,12.886,0.023,12.939,0.025
10686865,299.05144949999993,47.96998,15.26,14.46,12.4,0.023,12.396,0.024
8323645,299.05343999999997,44.24494,15.91,15.03,12.954,0.024,13.041,0.026000000000000002
7708454,299.0579805,43.31771,16.13,14.61,12.323,0.023,12.216,0.022000000000000002
5905382,299.07097949999996,41.14139,15.81,14.32,12.007,0.023,12.004,0.023
5393025,299.09063999999995,40.54154000000001,15.44,14.54,12.398,0.024,12.449,0.023
8454353,299.0995904999999,44.491640000000004,15.13,13.7,11.43,0.023,11.361,0.022000000000000002
10096977,299.1048705,47.06907,16.02,14.66,12.367,0.024,12.356,0.023
9486863,299.10974999999996,46.0272,14.77,13.92,11.814,0.037000000000000005,11.836,0.036000000000000004
8583304,299.11688999999996,44.63169,15.92,15.1,13.02,0.024,13.034,0.027999999999999997
7708789,299.12349,43.35437,12.91,12.03,9.918,0.023,9.909,0.021
10163894,299.1236099999999,47.121959999999994,15.92,14.38,11.97,0.023,11.932,0.021
8190637,299.1266895,44.02685,15.77,14.29,11.964,0.023,11.924,0.021
10296031,299.1287699999999,47.30117,15.36,13.69,11.331,0.023,11.278,0.019
10426705,299.13677999999993,47.58694000000001,14.92,14.0,11.867,0.023,11.922,0.021
6551473,299.14471949999995,41.938790000000004,15.82,14.97,12.855,0.024,12.875,0.027000000000000003
7916294,299.1567495,43.664390000000004,15.52,14.46,12.23,0.023,12.283,0.024
5218947,299.16855,40.30697,14.42,13.65,11.619,0.024,11.662,0.022000000000000002
10361751,299.18514,47.46028,15.71,14.65,12.578,0.023,12.606,0.023
5564492,299.1894795,40.762370000000004,15.83,14.91,12.75,0.024,12.81,0.026000000000000002
8776824,299.19673049999994,44.96333,16.04,14.85,12.612,0.023,12.583,0.026000000000000002
8258140,299.21256,44.12056,15.84,14.76,12.577,0.024,12.627,0.022000000000000002
8191015,299.22670949999997,44.066359999999996,16.05,14.94,12.586,0.024,12.602,0.024
8454832,299.2288395,44.460570000000004,15.9,14.81,12.57,0.023,12.61,0.024
8583756,299.238,44.663129999999995,15.67,14.52,12.223,0.023,12.233,0.024
8712875,299.2549095,44.83387000000001,15.58,14.64,12.445,0.023,12.458,0.025
7985415,299.25782999999996,43.76077,15.67,14.82,12.72,0.024,12.744,0.026000000000000002
8191181,299.2685399999999,44.09008,15.44,14.33,12.189,0.024,12.181,0.021
8258370,299.2781895,44.14765,15.13,14.0,11.793,0.023,11.746,0.021
6153404,299.30240999999995,41.44474,15.67,14.35,12.087,0.024,12.024,0.024
8777235,299.30437049999995,44.91424,15.66,14.79,12.688,0.024,12.759,0.023
10427308,299.30470949999994,47.50099,15.81,14.61,12.385,0.023,12.404,0.021
8777264,299.3107799999999,44.92535,15.06,14.24,12.11,0.023,12.172,0.022000000000000002
8191404,299.32730999999995,44.05173,16.03,14.5,12.237,0.023,12.146,0.022000000000000002
10622558,299.33423999999997,47.868,15.69,14.96,13.023,0.023,13.055,0.024
5990918,299.33743949999996,41.29139,15.35,14.57,12.543,0.024,12.602,0.025
8909853,299.3546099999999,45.12347000000001,14.9,13.64,11.251,0.023,11.119,0.021
8909876,299.3610195,45.12542,15.47,14.04,11.642,0.023,11.496,0.022000000000000002
5565429,299.36647049999993,40.71972,15.46,14.7,12.706,0.025,12.734,0.026000000000000002
10097880,299.37683999999996,47.051809999999996,15.87,14.91,12.772,0.023,12.752,0.024
8455430,299.37931949999995,44.480470000000004,16.05,14.79,12.291,0.022000000000000002,12.349,0.022000000000000002
6072268,299.38909049999995,41.33562,15.88,14.85,12.702,0.023,12.756,0.026000000000000002
7917325,299.39848049999995,43.68975,15.07,13.89,11.744,0.023,11.728,0.02
10427630,299.39983049999995,47.55947000000001,15.43,14.31,12.117,0.023,12.165,0.023
9365185,299.4266999999999,45.86937,14.6,13.64,11.456,0.023,11.483,0.021
5480340,299.45016,40.62103,15.26,14.09,11.825,0.022000000000000002,11.84,0.021
7849441,299.47134,43.55814,14.16,13.14,10.991,0.023,11.048,0.022000000000000002
9048551,299.5048005,45.30167,13.41,12.51,10.418,0.027000000000000003,10.425,0.027000000000000003
9488191,299.5132904999999,46.01709,15.76,14.7,12.454,0.023,12.452,0.023
8584844,299.5162605,44.636109999999995,15.98,14.43,12.221,0.024,12.123,0.024
10165244,299.5257,47.16938,14.91,13.84,11.6,0.023,11.575,0.021
10363074,299.5723005,47.40165,15.53,14.12,11.836,0.022000000000000002,11.783,0.021
9304295,299.60373,45.75421,14.68,13.81,11.686,0.022000000000000002,11.727,0.021
5738138,299.6087295,40.92025,14.61,13.4,11.237,0.023,11.182,0.021
5738209,299.62327949999997,40.94786,15.71,14.77,12.632,0.027000000000000003,12.725,0.027999999999999997
5652704,299.62572,40.86271,16.04,14.98,12.897,0.038,12.956,0.039
5823769,299.6716904999999,41.09487,15.64,14.49,12.239,0.024,12.205,0.023
9366020,299.6741295,45.80965,15.57,14.7,12.819,0.023,12.879,0.026000000000000002
8325962,299.6925405,44.25156,14.98,14.08,11.925,0.044000000000000004,11.962,0.043
8259829,299.69419949999997,44.1602,15.25,13.82,11.445,0.044000000000000004,11.41,0.045
5567165,299.69483999999994,40.72087,14.02,12.68,10.341,0.022000000000000002,10.323,0.02
8714580,299.70615,44.887409999999996,15.84,14.8,12.601,0.034,12.592,0.036000000000000004
5567231,299.7071205,40.727309999999996,15.73,14.99,13.113,0.023,13.151,0.027000000000000003
10098969,299.71106999999995,47.08762,14.97,14.2,12.187,0.023,12.234,0.023
9366149,299.71223999999995,45.80315,14.86,14.01,12.036,0.023,12.09,0.023
8520954,299.7204795,44.546409999999995,14.99,13.79,11.522,0.023,11.525,0.021
10298103,299.72684999999996,47.35137,14.02,12.97,10.804,0.022000000000000002,10.804,0.02
9304752,299.74373999999995,45.72835,14.83,14.02,11.943,0.023,11.992,0.021
9242473,299.75114999999994,45.62233,14.2,13.34,11.165,0.023,11.206,0.021
8456954,299.76642,44.43697,15.45,13.97,11.757,0.022000000000000002,11.677,0.021
8391995,299.7759195,44.3735,15.26,14.49,12.394,0.023,12.406,0.024
8843859,299.81024999999994,45.06189000000001,14.96,14.19,12.117,0.023,12.124,0.021
5397064,299.8398795,40.54661,14.25,12.97,10.776,0.023,10.777,0.021
8843975,299.84399999999994,45.07118,14.43,13.51,11.39,0.023,11.42,0.021
10166321,299.84493,47.14215,14.68,13.77,11.634,0.023,11.693,0.021
7987934,299.8665795,43.71063,15.75,14.28,11.957,0.023,11.964,0.023
8056853,299.8700399999999,43.82638,13.23,12.52,10.528,0.022000000000000002,10.561,0.02
9428095,299.90763,45.93466,16.2,14.55,12.205,0.023,12.13,0.023
5397422,299.9095095,40.53171,14.58,13.54,11.356,0.024,11.34,0.023
9612252,299.92057049999994,46.24908,16.03,15.05,12.924,0.023,12.915,0.024
8844237,299.9218095,45.035740000000004,15.9,15.02,12.968,0.024,13.015,0.027999999999999997
10099790,299.94619049999994,47.05724,15.3,14.1,11.795,0.023,11.758,0.022000000000000002
8521933,299.97855,44.58328,15.25,14.28,12.157,0.023,12.182,0.023
9179906,300.01614,45.52792,16.09,14.43,12.081,0.023,11.982,0.022000000000000002
9180066,300.06049949999993,45.523920000000004,14.77,13.9,11.883,0.022000000000000002,11.937,0.021
8057610,300.06212999999997,43.88979000000001,15.91,14.72,12.466,0.032,12.448,0.025
8912302,300.0664304999999,45.15417,14.27,13.39,11.326,0.022000000000000002,11.364,0.022000000000000002
8912338,300.07756049999995,45.118809999999996,14.63,13.69,11.554,0.022000000000000002,11.653,0.022000000000000002
8844761,300.07841999999994,45.087070000000004,13.41,12.44,10.305,0.023,10.372,0.021
7988823,300.08061,43.78688,15.91,14.57,12.257,0.024,12.269,0.024
9050725,300.08128049999993,45.391420000000004,14.96,13.72,11.47,0.023,11.454,0.022000000000000002
7988894,300.09865949999994,43.79839000000001,16.01,14.94,12.797,0.036000000000000004,12.795,0.038
9116740,300.14935949999995,45.4826,14.53,13.68,11.64,0.031,11.716,0.03
8780274,300.14974049999995,44.95434,15.33,14.14,11.877,0.023,11.935,0.022000000000000002
8458445,300.15344999999996,44.42501,15.35,14.33,12.269,0.027999999999999997,12.329,0.027999999999999997
9306035,300.1560195,45.71814000000001,14.2,13.23,11.106,0.023,11.085,0.02
8458506,300.16965,44.418459999999996,15.61,14.59,12.363,0.024,12.372,0.022000000000000002
8393582,300.1720605,44.39413,14.45,13.43,11.26,0.023,11.248,0.021
8058211,300.2163704999999,43.89709000000001,15.15,14.23,12.056,0.023,12.079,0.023
9306231,300.22324949999995,45.7375,15.85,15.18,13.306,0.025,13.321,0.026000000000000002
9117123,300.24492,45.49804,15.12,14.18,12.035,0.023,12.037,0.023
8716714,300.32285999999993,44.800709999999995,16.07,14.51,12.227,0.023,12.148,0.023
8195281,300.39166049999994,44.03826,15.86,15.08,13.045,0.025,13.096,0.027000000000000003
8781283,300.41135999999995,44.956720000000004,15.78,14.88,12.797,0.024,12.817,0.025
8588590,300.4923495,44.63001,16.09,15.03,12.829,0.024,12.813,0.025
8459765,300.51453,44.45082,15.86,15.06,12.91,0.025,12.945,0.026000000000000002
8781683,300.52208999999993,44.93425,16.26,14.72,12.457,0.023,12.342,0.023
8781683,300.52208999999993,44.93425,16.26,14.72,12.457,0.023,12.342,0.023
8588806,300.54914999999994,44.641420000000004,15.82,14.94,12.824,0.024,12.886,0.025
8913972,300.55489049999994,45.1402,14.66,13.85,11.812,0.023,11.835,0.021
8059595,300.56284049999994,43.86043,15.47,14.54,12.415,0.023,12.514,0.023
8589002,300.59196,44.6857,14.71,13.56,11.254,0.023,11.26,0.02
9118518,300.61379999999997,45.47752,16.14,14.59,12.236,0.023,12.203,0.022000000000000002
8914233,300.63039,45.1341,15.31,14.47,12.421,0.023,12.468,0.023
8460153,300.6378105,44.45496,15.88,14.93,12.817,0.023,12.859,0.025
8524452,300.6477195,44.52878,16.09,14.72,12.37,0.024,12.341,0.023
9118677,300.6608895,45.47144,15.88,14.78,12.567,0.024,12.623,0.022000000000000002
8196449,300.70441049999994,44.01124,14.7,13.12,10.834,0.023,10.75,0.02
8718072,300.7044795,44.84705,14.5,13.56,11.423,0.023,11.48,0.021
8329532,300.7400595,44.23981,13.76,12.84,10.773,0.022000000000000002,10.781,0.018000000000000002
8128926,300.76361999999995,43.99013,13.92,12.99,10.798,0.039,10.846,0.04
8914727,300.76622999999995,45.10171,16.0,14.46,12.212,0.023,12.113,0.021
9182756,300.76964999999996,45.533229999999996,15.73,14.68,12.582,0.023,12.605,0.023
8460811,300.85015949999996,44.45132,14.49,13.55,11.417,0.023,11.461,0.022000000000000002
8197358,300.9317595,44.08879,15.56,14.58,12.48,0.024,12.47,0.023
8525400,300.9440595,44.54523,16.15,14.72,12.429,0.027000000000000003,12.346,0.025
8915398,300.9603000000001,45.10383,15.39,14.62,12.558,0.023,12.602,0.024
8461241,300.99991049999994,44.44038,15.89,14.96,12.665,0.025,12.732,0.024
8719128,301.04274,44.84014000000001,15.75,14.94,12.916,0.024,12.976,0.025
8719129,301.0428299999999,44.88966,15.86,14.35,12.146,0.024,12.028,0.022000000000000002
8265007,301.09247999999997,44.18246,15.55,14.19,11.972,0.024,11.961,0.023
8461492,301.09333949999996,44.48726,15.93,14.87,12.637,0.023,12.603,0.023
9054537,301.13618999999994,45.31731,15.85,14.65,12.353,0.023,12.355,0.022000000000000002
8783787,301.1434904999999,44.95177,14.88,14.07,11.995,0.023,12.035,0.023
8655619,301.1643795,44.74236,15.5,14.07,11.817,0.023,11.714,0.022000000000000002
8265513,301.21619999999996,44.163909999999994,15.55,14.76,12.706,0.027000000000000003,12.738,0.027000000000000003
8655810,301.25136,44.76317,15.01,13.23,10.835,0.023,10.824,0.021
8916493,301.26185999999996,45.1916,15.61,14.12,11.748,0.023,11.721,0.021
8397325,301.3581,44.30451,15.87,14.56,12.263,0.024,12.269,0.023
8656421,301.47026999999997,44.72092,15.51,13.96,11.718,0.023,11.62,0.022000000000000002
8526781,301.49625,44.57524,14.71,13.8,11.591,0.023,11.633,0.021
8398221,301.67245949999995,44.3864,15.93,15.05,12.962,0.023,12.988,0.025


==> Kepler paper accepted/tbl_4.csv <==
radrange,perrange,occ,occ_e1,occ_e2,mh_flag,completeness,equivalent_number_of_stars_searched,KOI_detection_flag
0.5-1.0,0.3-0.5,0.2,0.3,0.2,MP,16.41,357,0
0.5-1.0,0.5-1.0,0.3,0.5,0.2,MP,10.22,222,0
0.5-1.0,1.0-1.9,1.9,1.4,0.9,MP,6.21,135,1
0.5-1.0,1.9-3.8,6.1,3,2.3,MP,3.64,79,1
0.5-1.0,3.8-7.3,13.4,5.7,4.6,MP,1.97,43,1
0.5-1.0,7.3-14.3,9.9,7.4,5.1,MP,0.99,22,1
0.5-1.0,14.3-27.9,7.4,10,5.3,MP,0.46,10,1
0.5-1.0,27.9-54.5,18.5,19,12.1,MP,0.2,4,1
0.5-1.0,54.5-106.2,27.3,27.5,18.7,MP,0.08,2,1
0.5-1.0,106.2-207.2,38.2,32.9,26.3,MP,0.03,1,0
1.0-1.5,0.3-0.5,0.4,0.4,0.3,MP,17.95,390,1
1.0-1.5,0.5-1.0,0.3,0.5,0.2,MP,11.95,260,0
1.0-1.5,1.0-1.9,1.6,1.1,0.8,MP,7.92,172,1
1.0-1.5,1.9-3.8,4.1,2.1,1.6,MP,5.2,113,1
1.0-1.5,3.8-7.3,12.1,4.1,3.5,MP,3.37,73,1
1.0-1.5,7.3-14.3,12.7,5.3,4.3,MP,2.14,47,1
1.0-1.5,14.3-27.9,12.9,6.9,5.3,MP,1.32,29,1
1.0-1.5,27.9-54.5,19.5,10.3,8.1,MP,0.78,17,1
1.0-1.5,54.5-106.2,19.1,13.5,9.8,MP,0.44,10,1
1.0-1.5,106.2-207.2,26.8,19.3,14.6,MP,0.23,5,1
1.5-2.0,0.3-0.5,0.2,0.3,0.1,MP,18.04,392,0
1.5-2.0,0.5-1.0,0.3,0.4,0.2,MP,12.09,262,0
1.5-2.0,1.0-1.9,0.5,0.7,0.4,MP,8.08,176,1
1.5-2.0,1.9-3.8,3.2,1.9,1.4,MP,5.4,117,1
1.5-2.0,3.8-7.3,6.5,3.2,2.4,MP,3.59,78,1
1.5-2.0,7.3-14.3,12,5,4,MP,2.37,52,1
1.5-2.0,14.3-27.9,17.5,7,5.8,MP,1.55,34,1
1.5-2.0,27.9-54.5,21.5,9.3,7.7,MP,1.01,22,1
1.5-2.0,54.5-106.2,21.8,11.7,9.2,MP,0.64,14,1
1.5-2.0,106.2-207.2,7.3,10.8,5.4,MP,0.39,8,0
2.0-2.5,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
2.0-2.5,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
2.0-2.5,1.0-1.9,0.4,0.7,0.3,MP,8.11,176,0
2.0-2.5,1.9-3.8,1.5,1.4,0.9,MP,5.43,118,1
2.0-2.5,3.8-7.3,2.9,2.3,1.5,MP,3.63,79,1
2.0-2.5,7.3-14.3,6.6,3.9,2.9,MP,2.42,53,1
2.0-2.5,14.3-27.9,11.5,6,4.6,MP,1.61,35,1
2.0-2.5,27.9-54.5,5.8,5.9,3.5,MP,1.07,23,1
2.0-2.5,54.5-106.2,4.4,6.8,3.2,MP,0.7,15,0
2.0-2.5,106.2-207.2,6.4,9.7,4.8,MP,0.45,10,0
2.5-3.0,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
2.5-3.0,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
2.5-3.0,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
2.5-3.0,1.9-3.8,0.6,1,0.4,MP,5.44,118,0
2.5-3.0,3.8-7.3,0.9,1.5,0.7,MP,3.64,79,0
2.5-3.0,7.3-14.3,1.4,2.2,1,MP,2.44,53,0
2.5-3.0,14.3-27.9,2.3,3.3,1.6,MP,1.63,35,1
2.5-3.0,27.9-54.5,2.9,4.5,2.1,MP,1.09,24,0
2.5-3.0,54.5-106.2,4.2,6.6,3.1,MP,0.72,16,0
2.5-3.0,106.2-207.2,6.2,9.3,4.6,MP,0.47,10,0
3.0-3.5,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
3.0-3.5,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
3.0-3.5,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
3.0-3.5,1.9-3.8,0.6,1,0.4,MP,5.44,118,0
3.0-3.5,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
3.0-3.5,7.3-14.3,1.3,2.1,1,MP,2.44,53,0
3.0-3.5,14.3-27.9,1.9,3.1,1.5,MP,1.63,36,0
3.0-3.5,27.9-54.5,2.9,4.5,2.1,MP,1.09,24,0
3.0-3.5,54.5-106.2,4.2,6.5,3.1,MP,0.73,16,0
3.0-3.5,106.2-207.2,6.1,9.2,4.5,MP,0.48,10,0
3.5-4.0,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
3.5-4.0,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
3.5-4.0,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
3.5-4.0,1.9-3.8,0.6,1,0.4,MP,5.45,118,0
3.5-4.0,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
3.5-4.0,7.3-14.3,1.3,2.1,1,MP,2.45,53,0
3.5-4.0,14.3-27.9,1.9,3.1,1.5,MP,1.64,36,0
3.5-4.0,27.9-54.5,2.8,4.5,2.1,MP,1.1,24,0
3.5-4.0,54.5-106.2,4.2,6.5,3.1,MP,0.73,16,0
3.5-4.0,106.2-207.2,6,9.1,4.5,MP,0.49,11,0
4.0-4.5,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
4.0-4.5,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
4.0-4.5,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
4.0-4.5,1.9-3.8,0.6,1,0.4,MP,5.45,118,0
4.0-4.5,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
4.0-4.5,7.3-14.3,1.3,2.1,1,MP,2.45,53,0
4.0-4.5,14.3-27.9,1.9,3.1,1.4,MP,1.64,36,0
4.0-4.5,27.9-54.5,2.8,4.5,2.1,MP,1.1,24,0
4.0-4.5,54.5-106.2,4.1,6.4,3.1,MP,0.73,16,0
4.0-4.5,106.2-207.2,6,9.1,4.4,MP,0.49,11,0
4.5-5.0,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
4.5-5.0,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
4.5-5.0,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
4.5-5.0,1.9-3.8,0.6,1,0.4,MP,5.45,118,0
4.5-5.0,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
4.5-5.0,7.3-14.3,1.3,2.1,1,MP,2.45,53,0
4.5-5.0,14.3-27.9,1.9,3.1,1.4,MP,1.64,36,0
4.5-5.0,27.9-54.5,2.8,4.5,2.1,MP,1.1,24,0
4.5-5.0,54.5-106.2,4.1,6.4,3.1,MP,0.74,16,0
4.5-5.0,106.2-207.2,6,9,4.4,MP,0.49,11,0
0.5-1.0,0.3-0.5,0.3,0.5,0.2,MR,17.61,242,0
0.5-1.0,0.5-1.0,1.9,1.3,0.9,MR,10.93,150,1
0.5-1.0,1.0-1.9,1.8,1.8,1.1,MR,6.57,90,1
0.5-1.0,1.9-3.8,8.9,4.5,3.4,MR,3.72,51,1
0.5-1.0,3.8-7.3,15.6,7.8,6.1,MR,1.9,26,1
0.5-1.0,7.3-14.3,20.9,12.4,9.5,MR,0.89,12,1
0.5-1.0,14.3-27.9,45.7,19.3,18.4,MR,0.38,5,1
0.5-1.0,27.9-54.5,43.5,26.1,23.7,MR,0.14,2,1
0.5-1.0,54.5-106.2,35.1,33,24.8,MR,0.05,1,0
0.5-1.0,106.2-207.2,44.7,34.4,30.8,MR,0.01,0,0
1.0-1.5,0.3-0.5,0.3,0.5,0.2,MR,19.14,263,0
1.0-1.5,0.5-1.0,2,1.2,0.9,MR,12.78,175,1
1.0-1.5,1.0-1.9,4.1,2.1,1.6,MR,8.49,117,1
1.0-1.5,1.9-3.8,5,2.9,2.1,MR,5.61,77,1
1.0-1.5,3.8-7.3,9.1,4.6,3.5,MR,3.65,50,1
1.0-1.5,7.3-14.3,5.3,4.8,3,MR,2.33,32,1
1.0-1.5,14.3-27.9,13.2,8.6,6.2,MR,1.43,20,1
1.0-1.5,27.9-54.5,17.1,12.2,8.7,MR,0.83,11,1
1.0-1.5,54.5-106.2,22.7,17.3,12.5,MR,0.44,6,1
1.0-1.5,106.2-207.2,16.9,21.8,12.4,MR,0.21,3,0
1.5-2.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
1.5-2.0,0.5-1.0,0.6,0.8,0.4,MR,12.85,176,1
1.5-2.0,1.0-1.9,0.9,1.2,0.6,MR,8.61,118,1
1.5-2.0,1.9-3.8,3.1,2.4,1.6,MR,5.77,79,1
1.5-2.0,3.8-7.3,9,4.5,3.4,MR,3.85,53,1
1.5-2.0,7.3-14.3,14.3,6.5,5.2,MR,2.56,35,1
1.5-2.0,14.3-27.9,15.6,8.3,6.4,MR,1.69,23,1
1.5-2.0,27.9-54.5,16.4,10.5,7.7,MR,1.1,15,1
1.5-2.0,54.5-106.2,17.8,13.3,9.4,MR,0.7,10,1
1.5-2.0,106.2-207.2,10,14.4,7.4,MR,0.43,6,0
2.0-2.5,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
2.0-2.5,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
2.0-2.5,1.0-1.9,1.3,1.3,0.8,MR,8.62,118,1
2.0-2.5,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
2.0-2.5,3.8-7.3,6.8,4,2.9,MR,3.87,53,1
2.0-2.5,7.3-14.3,17.5,6.9,5.7,MR,2.59,36,1
2.0-2.5,14.3-27.9,13.5,7.8,5.9,MR,1.73,24,1
2.0-2.5,27.9-54.5,16,10.2,7.5,MR,1.15,16,1
2.0-2.5,54.5-106.2,13.9,12,7.9,MR,0.76,10,1
2.0-2.5,106.2-207.2,8.9,12.9,6.6,MR,0.5,7,0
2.5-3.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
2.5-3.0,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
2.5-3.0,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
2.5-3.0,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
2.5-3.0,3.8-7.3,1.4,2.2,1.1,MR,3.88,53,0
2.5-3.0,7.3-14.3,7.7,5.2,3.6,MR,2.6,36,1
2.5-3.0,14.3-27.9,12.5,7.6,5.6,MR,1.74,24,1
2.5-3.0,27.9-54.5,4.5,6.7,3.3,MR,1.17,16,0
2.5-3.0,54.5-106.2,6.2,9.2,4.6,MR,0.78,11,0
2.5-3.0,106.2-207.2,8.6,12.6,6.4,MR,0.51,7,0
3.0-3.5,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
3.0-3.5,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
3.0-3.5,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
3.0-3.5,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
3.0-3.5,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
3.0-3.5,7.3-14.3,2.4,3.4,1.7,MR,2.6,36,1
3.0-3.5,14.3-27.9,6.2,6,3.7,MR,1.74,24,1
3.0-3.5,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
3.0-3.5,54.5-106.2,10.9,11,6.7,MR,0.78,11,1
3.0-3.5,106.2-207.2,8.6,12.5,6.3,MR,0.52,7,0
3.5-4.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
3.5-4.0,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
3.5-4.0,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
3.5-4.0,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
3.5-4.0,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
3.5-4.0,7.3-14.3,2,3.2,1.5,MR,2.6,36,0
3.5-4.0,14.3-27.9,3.6,4.9,2.5,MR,1.74,24,1
3.5-4.0,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
3.5-4.0,54.5-106.2,9.6,10.6,6.2,MR,0.78,11,1
3.5-4.0,106.2-207.2,8.5,12.5,6.3,MR,0.52,7,0
4.0-4.5,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
4.0-4.5,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
4.0-4.5,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
4.0-4.5,1.9-3.8,1.1,1.6,0.8,MR,5.78,79,1
4.0-4.5,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
4.0-4.5,7.3-14.3,2,3.2,1.5,MR,2.6,36,0
4.0-4.5,14.3-27.9,2.9,4.6,2.2,MR,1.74,24,0
4.0-4.5,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
4.0-4.5,54.5-106.2,6,9.1,4.5,MR,0.78,11,0
4.0-4.5,106.2-207.2,8.5,12.5,6.3,MR,0.52,7,0
4.5-5.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
4.5-5.0,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
4.5-5.0,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
4.5-5.0,1.9-3.8,1.5,1.8,1,MR,5.78,79,1
4.5-5.0,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
4.5-5.0,7.3-14.3,2,3.2,1.5,MR,2.6,36,0
4.5-5.0,14.3-27.9,2.9,4.6,2.2,MR,1.74,24,0
4.5-5.0,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
4.5-5.0,54.5-106.2,6,9.1,4.5,MR,0.78,11,0
4.5-5.0,106.2-207.2,8.5,12.5,6.3,MR,0.52,7,0
0.5-1.0,0.3-0.5,0.1,0.2,0.1,ALL,16.41,582,0
0.5-1.0,0.5-1.0,0.8,0.6,0.4,ALL,10.22,362,1
0.5-1.0,1.0-1.9,1.6,1,0.7,ALL,6.21,220,1
0.5-1.0,1.9-3.8,6.7,2.5,2,ALL,3.64,129,1
0.5-1.0,3.8-7.3,13.2,4.4,3.7,ALL,1.97,70,1
0.5-1.0,7.3-14.3,12,6.1,4.7,ALL,0.99,35,1
0.5-1.0,14.3-27.9,17.5,10.2,7.8,ALL,0.46,16,1
0.5-1.0,27.9-54.5,20.9,15.9,11.4,ALL,0.2,7,1
0.5-1.0,54.5-106.2,20,22.9,14,ALL,0.08,3,1
0.5-1.0,106.2-207.2,32.3,31.2,22.5,ALL,0.03,1,0
1.0-1.5,0.3-0.5,0.3,0.3,0.2,ALL,17.95,636,1
1.0-1.5,0.5-1.0,0.8,0.5,0.4,ALL,11.95,424,1
1.0-1.5,1.0-1.9,2.4,1,0.8,ALL,7.92,281,1
1.0-1.5,1.9-3.8,4.3,1.7,1.3,ALL,5.2,184,1
1.0-1.5,3.8-7.3,10.8,3.1,2.6,ALL,3.37,119,1
1.0-1.5,7.3-14.3,9.2,3.7,3,ALL,2.14,76,1
1.0-1.5,14.3-27.9,12.3,5.3,4.2,ALL,1.32,47,1
1.0-1.5,27.9-54.5,17.6,7.8,6.3,ALL,0.78,28,1
1.0-1.5,54.5-106.2,18.5,10.7,8.2,ALL,0.44,16,1
1.0-1.5,106.2-207.2,18.1,14.5,10.1,ALL,0.23,8,1
1.5-2.0,0.3-0.5,0.1,0.2,0.1,ALL,18.04,640,0
1.5-2.0,0.5-1.0,0.3,0.3,0.2,ALL,12.09,428,1
1.5-2.0,1.0-1.9,0.5,0.5,0.3,ALL,8.08,287,1
1.5-2.0,1.9-3.8,2.9,1.4,1.1,ALL,5.4,191,1
1.5-2.0,3.8-7.3,7.3,2.5,2.1,ALL,3.59,127,1
1.5-2.0,7.3-14.3,12.8,3.9,3.4,ALL,2.37,84,1
1.5-2.0,14.3-27.9,16.5,5.4,4.6,ALL,1.55,55,1
1.5-2.0,27.9-54.5,18.9,7,5.9,ALL,1.01,36,1
1.5-2.0,54.5-106.2,18.8,8.9,7.1,ALL,0.64,23,1
1.5-2.0,106.2-207.2,4.8,7.3,3.5,ALL,0.39,14,0
2.0-2.5,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
2.0-2.5,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
2.0-2.5,1.0-1.9,0.5,0.6,0.3,ALL,8.11,288,1
2.0-2.5,1.9-3.8,1,0.9,0.5,ALL,5.43,193,1
2.0-2.5,3.8-7.3,4,2,1.5,ALL,3.63,129,1
2.0-2.5,7.3-14.3,10.6,3.6,3,ALL,2.42,86,1
2.0-2.5,14.3-27.9,11.9,4.7,3.8,ALL,1.61,57,1
2.0-2.5,27.9-54.5,8.9,5.3,3.9,ALL,1.07,38,1
2.0-2.5,54.5-106.2,6.3,5.9,3.7,ALL,0.7,25,1
2.0-2.5,106.2-207.2,4.2,6.5,3.1,ALL,0.45,16,0
2.5-3.0,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
2.5-3.0,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
2.5-3.0,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
2.5-3.0,1.9-3.8,0.4,0.6,0.3,ALL,5.44,193,0
2.5-3.0,3.8-7.3,0.6,0.9,0.4,ALL,3.64,129,0
2.5-3.0,7.3-14.3,3.2,2.3,1.5,ALL,2.44,86,1
2.5-3.0,14.3-27.9,5.4,3.5,2.5,ALL,1.63,58,1
2.5-3.0,27.9-54.5,1.9,3,1.4,ALL,1.09,38,0
2.5-3.0,54.5-106.2,2.7,4.3,2,ALL,0.72,25,0
2.5-3.0,106.2-207.2,4,6.2,3,ALL,0.47,17,0
3.0-3.5,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
3.0-3.5,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
3.0-3.5,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
3.0-3.5,1.9-3.8,0.4,0.6,0.3,ALL,5.44,193,0
3.0-3.5,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
3.0-3.5,7.3-14.3,1.1,1.5,0.8,ALL,2.44,87,1
3.0-3.5,14.3-27.9,2.7,2.6,1.6,ALL,1.63,58,1
3.0-3.5,27.9-54.5,1.8,2.9,1.3,ALL,1.09,39,0
3.0-3.5,54.5-106.2,4.7,5.2,3,ALL,0.73,26,1
3.0-3.5,106.2-207.2,3.9,6.1,2.9,ALL,0.48,17,0
3.5-4.0,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
3.5-4.0,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
3.5-4.0,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
3.5-4.0,1.9-3.8,0.4,0.6,0.3,ALL,5.45,193,0
3.5-4.0,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
3.5-4.0,7.3-14.3,0.8,1.3,0.6,ALL,2.45,87,0
3.5-4.0,14.3-27.9,1.5,2.1,1.1,ALL,1.64,58,1
3.5-4.0,27.9-54.5,1.8,2.9,1.3,ALL,1.1,39,0
3.5-4.0,54.5-106.2,4.2,5,2.8,ALL,0.73,26,1
3.5-4.0,106.2-207.2,3.9,6.1,2.9,ALL,0.49,17,0
4.0-4.5,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
4.0-4.5,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
4.0-4.5,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
4.0-4.5,1.9-3.8,0.5,0.7,0.3,ALL,5.45,193,1
4.0-4.5,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
4.0-4.5,7.3-14.3,0.8,1.3,0.6,ALL,2.45,87,0
4.0-4.5,14.3-27.9,1.2,2,0.9,ALL,1.64,58,0
4.0-4.5,27.9-54.5,1.8,2.9,1.3,ALL,1.1,39,0
4.0-4.5,54.5-106.2,2.7,4.2,2,ALL,0.73,26,0
4.0-4.5,106.2-207.2,3.9,6,2.9,ALL,0.49,17,0
4.5-5.0,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
4.5-5.0,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
4.5-5.0,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
4.5-5.0,1.9-3.8,0.6,0.7,0.4,ALL,5.45,193,1
4.5-5.0,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
4.5-5.0,7.3-14.3,0.8,1.3,0.6,ALL,2.45,87,0
4.5-5.0,14.3-27.9,1.2,2,0.9,ALL,1.64,58,0
4.5-5.0,27.9-54.5,1.8,2.9,1.3,ALL,1.1,39,0
4.5-5.0,54.5-106.2,2.6,4.2,2,ALL,0.74,26,0
4.5-5.0,106.2-207.2,3.9,6,2.9,ALL,0.49,17,0

==> tbl_1.csv <==
kepid,kepler_name,kepoi_name,ra,dec,kic_rmag,kic_zmag,w1mpro,w1mpro_error,w2mpro_error,w2mpro
10118816,,K01085,281.05011,47.188148,15.2930002212524,14.279999732971199,12.164,0.023,0.021,12.103
6921944,Kepler-1105,K02114,281.11176,42.45491,15.135999679565401,14.3149995803833,12.164,0.023,0.022,12.193
7582691,,K04419,281.11646,43.28244,15.163999557495101,14.2880001068115,12.145,0.023,0.022,12.132
6497146,Kepler-438,K03284,281.64581,41.951092,14.609999656677198,13.3929996490479,11.08,0.023,0.02,11.075
7870390,Kepler-83,K00898,282.23251,43.66563,15.763999938964801,14.960000038147,12.88,0.023,0.024,12.890999999999998
8346392,Kepler-777,K01141,282.72406,44.34647,15.9689998626709,15.041999816894501,13.03,0.023,0.024,13.055
7094486,Kepler-1009,K01907,282.8599200000001,42.66576,15.336000442504899,14.395000457763699,12.257,0.023,0.022,12.268
10386984,Kepler-658,K00739,282.9838,47.57859000000001,15.5170001983643,14.626000404357901,12.535,0.023,0.022,12.571
7871954,Kepler-303,K01515,283.13547,43.657051,14.3999996185303,13.583000183105499,11.55,0.023,0.021,11.55
10122538,Kepler-1388,K02926,283.3360600000001,47.174541,16.298999786377,15.388999938964801,13.269,0.023,0.025,13.313
9202151,,K01393,283.55554,45.614262,15.914999961853,14.854999542236301,12.659,0.032,0.031,12.702
9388479,Kepler-732,K00936,283.73203,45.958771,15.3100004196167,13.890000343322802,11.594,0.023,0.021,11.559
10388286,Kepler-617,K00596,283.74069,47.516289,15.003999710083,13.710000038147,11.491,0.023,0.02,11.462
4725681,Kepler-236,K00817,283.86639,39.898079,15.508000373840304,14.418999671936,12.223,0.023,0.022,12.237
11337141,,K01649,284.13287,49.142609,15.0310001373291,13.883000373840304,11.7,0.023,0.021,11.711
9573685,Kepler-1074,K02057,284.47653,46.252579,15.052000045776401,14.0920000076294,11.951,0.023,0.02,11.958
11284772,Kepler-441,K04622,284.56689,49.01255,15.1079998016357,14.296999931335401,12.174,0.022,0.02,12.192
9390653,Kepler-504,K00249,284.92184,45.972401,14.730999946594201,13.3009996414185,10.958,0.032,0.032,10.849
9757613,Kepler-26,K00250,284.94098,46.56654,15.434000015258801,14.6009998321533,12.451,0.022,0.022,12.501
9513168,,K07182,284.95761,46.14381,16.681999206543,15.6319999694824,13.425999999999998,0.024,0.027000000000000003,13.379
11852982,,K00247,284.9986,50.14679,14.2910003662109,13.1680002212524,11.023,0.023,0.021,11.023
5080636,Kepler-974,K01843,285.01309,40.220749,14.677000045776401,13.210000038147,10.94,0.023,0.02,10.912
5601258,,K02191,285.08655,40.898998,15.0170001983643,13.8839998245239,11.663,0.022,0.021,11.694
11853255,Kepler-674,K00778,285.17621,50.149818,15.109999656677198,14.3219995498657,12.354,0.023,0.022,12.390999999999998
6106282,Kepler-440,K04087,285.34995,41.452209,15.16100025177,14.1789999008179,12.023,0.023,0.021,11.996
8351704,Kepler-779,K01146,285.62854,44.31089,15.730999946594201,14.644000053405799,12.478,0.023,0.024,12.478
5688790,Kepler-1439,K03144,285.7398100000001,40.980049,16.4260005950928,14.8579998016357,12.608,0.024,0.023,12.503
9452897,,K03391,285.8438700000001,46.015911,15.8719997406006,15.1920003890991,13.229,0.023,0.027000000000000003,13.225
3426367,Kepler-1308,K02662,285.92889,38.520981,14.8369998931885,13.1890001296997,10.862,0.023,0.02,10.8
4139816,Kepler-235,K00812,286.07913,39.27832,15.977999687194801,15.102999687194801,13.013,0.023,0.026,13.012
11497958,Kepler-296,K01422,286.54001,49.437328,16.0900001525879,14.7259998321533,12.439,0.022,0.022,12.332
2556650,Kepler-1124,K02156,286.59427,37.891258,16.113000869751,14.9079999923706,12.713,0.024,0.024,12.653
11754553,Kepler-52,K00775,286.73804,49.97575,15.067999839782699,14.3050003051758,12.268,0.023,0.022,12.3
2557350,,K06276,286.81915,37.859009,16.0289993286133,14.7740001678467,12.582,0.023,0.023,12.548
8016691,Kepler-1456,K03286,286.94531,43.822769,15.432000160217301,14.652000427246099,12.612,0.023,0.024,12.654000000000002
2973386,,K03034,286.98013,38.165218,15.585000038147,14.628999710083,12.529000000000002,0.023,0.023,12.572
10525027,Kepler-1049,K02006,287.34674,47.772961,14.2209997177124,13.211000442504899,11.095999999999998,0.023,0.02,11.1
10525049,,K04252,287.36404,47.78521,14.0319995880127,12.9160003662109,10.771,0.023,0.02,10.774
10329835,Kepler-1075,K02058,287.50116,47.469269,15.3979997634888,14.444000244140598,12.342,0.025,0.024,12.375
11129738,Kepler-844,K01427,287.85773,48.774109,15.8050003051758,15.0170001983643,12.968,0.024,0.025,12.987
7021681,Kepler-505,K00255,287.8581200000001,42.542629,15.192999839782699,14.1429996490479,11.982,0.022,0.021,12.02
6679295,,K02862,287.9486100000001,42.156139,16.031000137329098,14.8719997406006,12.668,0.025,0.026,12.651
9823519,Kepler-1350,K02793,288.25058,46.679611,16.3889999389648,15.2259998321533,13.042,0.024,0.025,13.0
10591855,Kepler-1367,K02845,288.41653,47.878731,15.595000267028801,14.6890001296997,12.640999999999998,0.023,0.023,12.669
4913852,Kepler-691,K00818,288.81201,40.033401,16.090999603271502,14.7049999237061,12.415,0.023,0.023,12.41
12352520,,K03094,288.87436,51.154121,15.826000213622999,14.7469997406006,12.623,0.023,0.022,12.56
10332883,Kepler-994,K01880,289.07224,47.40707,14.5059995651245,13.4820003509521,11.359000000000002,0.022,0.02,11.356
5353938,,K06568,289.15955,40.51181,15.5290002822876,14.604000091552699,12.531,0.024,0.023,12.523
6435936,Kepler-705,K00854,289.50848,41.812119,16.0930004119873,14.7189998626709,12.435,0.023,0.023,12.41
4917596,Kepler-1032,K01973,289.93085,40.097752,15.706000328064,15.059000015258801,13.163,0.023,0.026,13.151
11187837,,K00252,290.40149,48.82259000000001,15.6960000991821,14.621000289917,12.452,0.022,0.022,12.508
8229458,Kepler-1152,K02238,290.4340200000001,44.107651,14.670999526977502,13.703000068664599,11.582,0.023,0.021,11.594
3642335,Kepler-1410,K03010,290.51019,38.743542,15.7589998245239,14.829000473022498,12.656,0.028,0.031,12.686
6773862,Kepler-988,K01868,290.7084,42.237251,15.248000144958501,14.3149995803833,12.219,0.023,0.022,12.234000000000002
3542117,,K04987,290.72061,38.697578,15.1529998779297,13.788999557495101,11.502,0.044,0.04,11.42
2986833,,K04875,290.78214,38.18779,15.8979997634888,14.7189998626709,12.550999999999998,0.023,0.024,12.58
11348997,Kepler-1089,K02090,291.09274,49.19006,15.7559995651245,14.4709997177124,12.115,0.021,0.022,12.143
5617854,Kepler-901,K01588,291.15295,40.887489,14.670999526977502,13.8819999694824,11.857,0.024,0.023,11.888
2302997,,K07630,291.4549,37.67712,14.708000183105499,13.812000274658198,11.698,0.023,0.021,11.773
3444588,Kepler-787,K01202,291.69247,38.572899,15.83899974823,15.057000160217301,13.081,0.025,0.027000000000000003,13.123
2161536,,K02130,291.7262,37.5289,15.666999816894501,14.777000427246099,12.651,0.024,0.024,12.725
6863158,,K07793,291.85205,42.343361,15.932000160217301,14.8500003814697,12.626,0.023,0.024,12.703
9710326,Kepler-737,K00947,291.86285,46.42926,15.260999679565401,14.109999656677198,11.969,0.023,0.021,11.924
10920281,,K08037,291.94415,48.351791,15.6350002288818,14.460000038147,12.281,0.023,0.022,12.237
10340423,Kepler-225,K00736,292.1939700000001,47.457088,15.934000015258801,15.1730003356934,13.144,0.024,0.025,13.172
5364071,Kepler-49,K00248,292.29459,40.591789,15.263999938964801,14.3420000076294,12.253,0.023,0.023,12.285
4061149,,K01201,292.57703,39.12088,15.741999626159696,14.5609998703003,12.382,0.023,0.024,12.371
1873513,Kepler-1624,K04928,292.57986,37.376411,15.9829998016357,14.4689998626709,12.179,0.022,0.023,12.156
8367644,Kepler-993,K01879,292.61411,44.394661,16.104999542236303,14.871000289917,12.649,0.024,0.024,12.678
8167996,Kepler-327,K01867,292.64236,44.087669,15.0769996643066,14.048999786377001,11.863,0.023,0.022,11.867
11192235,,K02329,292.76993,48.89962,15.7189998626709,14.713000297546401,12.568,0.023,0.023,12.577
5709889,,K02783,293.1709600000001,40.99559,14.690999984741199,13.878999710083,11.795,0.023,0.021,11.848
2861126,,K04957,293.2811,38.082241,15.727999687194801,14.4469995498657,12.215,0.035,0.036000000000000004,12.164
8890150,Kepler-395,K02650,293.51108,45.136589,16.0160007476807,15.038999557495101,12.893,0.024,0.025,12.942
10604335,Kepler-283,K01298,293.61371,47.839001,15.819000244140598,15.045999526977502,13.094,0.024,0.024,13.14
10670119,Kepler-369,K02179,293.67422,47.908459,15.875,14.5380001068115,12.253,0.023,0.021,12.211
12066335,Kepler-231,K00784,293.97336,50.53191,15.383000373840304,14.5920000076294,12.535,0.023,0.023,12.545
12066569,Kepler-1455,K03282,294.08307,50.502769,15.9090003967285,14.9289999008179,12.856,0.024,0.023,12.842
11768142,Kepler-1652,K02626,294.36609,49.915058,16.2180004119873,14.760999679565401,12.498,0.023,0.022,12.383
8631751,,K02453,294.46848,44.75396,15.8500003814697,14.4709997177124,12.298,0.023,0.023,12.161
11718389,,K04444,294.62097,49.89415,15.562999725341802,14.831000328064,12.816,0.023,0.022,12.811
7455287,Kepler-54,K00886,294.77393,43.056301,15.96399974823,14.6999998092651,12.573,0.024,0.023,12.519
11462341,,K02124,295.28854,49.379791,14.2440004348755,13.4930000305176,11.507,0.023,0.021,11.528
11923270,Kepler-676,K00781,296.22195,50.28722,16.1399993896484,14.7950000762939,12.497,0.023,0.023,12.491
5978170,,K03140,296.61725,41.28118900000001,15.565999984741199,14.6949996948242,12.605,0.024,0.023,12.644
8509442,,K02992,296.73724,44.50148,15.9899997711182,15.085000038147,12.99,0.023,0.026,13.018
6382217,Kepler-353,K02036,296.85663,41.758179,15.7740001678467,14.8030004501343,12.661,0.023,0.023,12.755
7907423,Kepler-249,K00899,296.98505,43.65852,15.4449996948242,14.057000160217301,11.817,0.023,0.021,11.795
9419020,,K04808,297.2905,45.955029,15.8979997634888,14.645999908447301,12.408,0.022,0.023,12.446
10812541,,K07375,297.30438,48.19527100000001,14.8909997940063,13.934000015258801,11.822,0.023,0.021,11.816
5384713,,K03444,297.4292,40.561909,13.979000091552699,12.453000068664599,10.154,0.023,0.02,10.09
10813078,,K05831,297.45166,48.15691,15.7600002288818,14.734999656677198,12.579,0.024,0.023,12.555
10027247,Kepler-1229,K02418,297.48669,46.996712,15.612999916076696,14.510999679565401,12.212,0.024,0.022,12.192
9787239,Kepler-32,K00952,297.8424100000001,46.574268,15.9130001068115,14.796999931335401,12.57,0.023,0.024,12.6
10990886,Kepler-568,K00478,298.10571,48.40115,14.4969997406006,13.128999710083,10.835,0.023,0.02,10.822
8120608,Kepler-186,K00571,298.65271,43.955021,14.6789999008179,13.666999816894501,11.502,0.023,0.021,11.49
9427402,,K01397,299.6777,45.97232800000001,15.359999656677198,14.458000183105499,12.336,0.029,0.029,12.352
10166274,Kepler-267,K01078,299.8304100000001,47.157459,15.4940004348755,14.484999656677198,12.35,0.023,0.022,12.367
8845205,Kepler-560,K00463,300.20609,45.018139,14.914999961853,13.4969997406006,11.236,0.023,0.02,11.126


==> tbl_2.csv <==
kic_kepler_id,ra_degree,kic_dec,kic_rmag,kic_zmag,W1mag,e_W1mag,W2mag,e_W2mag
7797376,279.70877999999993,43.53535,15.78,15.14,13.108,0.024,13.106,0.025
7867105,279.99614999999994,43.67716,14.32,13.53,11.488,0.023,11.52,0.021
7867279,280.12046999999995,43.687290000000004,15.39,14.7,12.614,0.023,12.642,0.023
7658133,280.12222049999997,43.35148,15.52,14.8,12.79,0.022000000000000002,12.796,0.023
10382584,280.13213999999994,47.59633,15.85,14.93,12.756,0.023,12.793,0.024
7581219,280.13716049999994,43.21006,15.97,14.68,12.352,0.023,12.331,0.021
10317398,280.232649,47.450959999999995,15.03,14.39,12.458,0.023,12.436,0.022000000000000002
10251684,280.3058894999999,47.39492,15.09,14.36,12.34,0.022000000000000002,12.354,0.022000000000000002
7581487,280.31525999999997,43.22374,15.76,14.62,12.377,0.023,12.357,0.022000000000000002
7867585,280.35846,43.615320000000004,16.01,15.01,12.824,0.023,12.821,0.023
10382952,280.40295,47.57713,15.95,15.03,12.958,0.023,12.929,0.024
7729557,280.4883,43.440709999999996,15.88,14.38,12.026,0.023,11.974,0.022000000000000002
7335104,280.53959999999995,42.99133,15.0,13.93,11.804,0.022000000000000002,11.826,0.021
10252023,280.54483049999993,47.35538,15.29,14.23,12.027,0.023,12.031,0.021
7254671,280.5515595,42.87027,15.92,14.7,12.448,0.023,12.402,0.022000000000000002
7499836,280.60058999999995,43.171279999999996,15.63,14.54,12.385,0.023,12.343,0.023
7254750,280.61298,42.871159999999996,15.71,14.7,12.511,0.024,12.511,0.023
7729744,280.61418,43.42503,15.16,14.51,12.543,0.023,12.556,0.023
10185748,280.6228395,47.288909999999994,15.56,14.18,11.909,0.022000000000000002,11.791,0.021
10317996,280.62568949999996,47.40658,15.99,14.74,12.574,0.023,12.543,0.023
7867964,280.64259,43.6195,15.95,14.74,12.47,0.024,12.418,0.023
7416538,280.65216,43.00011,15.99,15.23,13.231,0.024,13.214,0.025
10185871,280.70117999999997,47.2734,15.95,15.27,13.333,0.024,13.329,0.026000000000000002
10448236,280.70611049999997,47.601459999999996,15.4,14.18,12.018,0.024,11.925,0.022000000000000002
10513641,280.709889,47.70265,15.79,14.98,12.819,0.023,12.841,0.024
7658920,280.71434999999997,43.34425,15.88,15.02,12.855,0.023,12.834,0.024
10578030,280.7193105,47.85846,15.15,14.41,12.444,0.023,12.426,0.022000000000000002
10118339,280.72219049999995,47.14485,15.46,13.92,11.692,0.023,11.611,0.021
7729911,280.73330999999996,43.40509,14.82,14.13,12.147,0.022000000000000002,12.173,0.022000000000000002
8210323,280.7375295,44.19422,14.82,13.61,11.399,0.023,11.392,0.02
7090405,280.73908049999994,42.67172,15.7,14.9,12.797,0.023,12.858,0.024
7500099,280.75243049999995,43.11911,15.95,15.18,13.12,0.024,13.152,0.026000000000000002
7255000,280.76299049999994,42.80038,15.32,13.91,11.696,0.023,11.647,0.022000000000000002
7173174,280.77918,42.70533,15.65,14.77,12.682,0.023,12.712,0.024
10185979,280.7808,47.2619,15.95,14.73,12.5,0.023,12.464,0.022000000000000002
7335603,280.83410999999995,42.96955,14.87,13.72,11.476,0.023,11.487,0.021
7255169,280.86025049999995,42.822359999999996,15.9,14.71,12.535,0.023,12.568,0.023
7659172,280.89409049999995,43.36251,15.83,14.8,12.687,0.023,12.685,0.022000000000000002
10118672,280.94831999999997,47.166109999999996,13.51,12.68,10.614,0.025,10.656,0.023
10118677,280.95269999999994,47.16458,13.63,12.77,10.569,0.023,10.618,0.02
8142993,280.95669,44.04925,15.79,14.75,12.583,0.023,12.605,0.024
7335857,280.98507,42.95098,13.18,12.26,10.154,0.023,10.17,0.02
7582511,280.9922595,43.22452,14.34,13.28,11.132,0.023,11.118,0.021
7335938,281.0240204999999,42.95182,15.89,15.09,13.017,0.023,13.055,0.025
6921817,281.03949,42.4864,14.4,13.1,10.853,0.031,10.82,0.03
8277365,281.0408895,44.27468,15.95,14.88,12.689,0.023,12.651,0.023
6921821,281.04110999999995,42.48507,14.64,12.97,10.695,0.028999999999999998,10.608,0.027000000000000003
8074803,281.05558950000005,43.97253,16.07,14.51,12.119,0.023,12.064,0.022000000000000002
6921852,281.06120999999996,42.407759999999996,15.96,15.12,13.035,0.023,13.035,0.026000000000000002
7659417,281.06191049999995,43.3664,16.14,14.82,12.584,0.023,12.476,0.023
9991488,281.06804999999997,46.97468,14.49,12.87,10.564,0.023,10.455,0.02
10644522,281.09165999999993,47.93691,15.67,14.66,12.522,0.023,12.499,0.022000000000000002
10775543,281.10344999999995,48.15279,14.54,13.69,11.609,0.022000000000000002,11.625,0.02
7799432,281.11415999999997,43.58874,15.86,14.98,12.908,0.023,12.903,0.024
8006143,281.13543,43.806909999999995,15.28,14.4,12.352,0.022000000000000002,12.368,0.022000000000000002
8343785,281.14133999999996,44.39304,15.88,14.85,12.708,0.023,12.705,0.023
6922010,281.1460995,42.42073,15.88,14.56,12.416,0.024,12.323,0.023
10644691,281.18093999999996,47.91917,15.54,14.82,12.786,0.023,12.824,0.024
7730659,281.22500999999994,43.4157,14.59,13.63,11.484,0.023,11.474,0.021
7255821,281.22842999999995,42.89278,14.97,14.2,12.135,0.023,12.162,0.022000000000000002
6922183,281.25109949999995,42.47107000000001,15.2,14.18,12.045,0.023,12.053,0.022000000000000002
6922190,281.25314999999995,42.431979999999996,14.91,14.13,12.174,0.023,12.204,0.023
6750930,281.2609499999999,42.25039,15.62,14.8,12.854,0.023,12.769,0.024
10384198,281.26156949999995,47.54284000000001,14.79,14.02,11.955,0.022000000000000002,11.992,0.021
10318969,281.27131949999995,47.49878,14.93,14.16,12.169,0.023,12.22,0.021
8409260,281.27197049999995,44.47629000000001,15.27,14.33,12.204,0.023,12.212,0.022000000000000002
10644834,281.27563949999995,47.94737,15.58,14.68,12.597,0.023,12.627,0.023
7336414,281.2911899999999,42.93231,15.55,14.5,12.259,0.022000000000000002,12.329,0.022000000000000002
8344026,281.29414049999997,44.38509000000001,14.63,13.66,11.464,0.023,11.382,0.02
10709584,281.30118,48.0425,15.44,14.69,12.721,0.023,12.764,0.023
9812023,281.3076,46.66282,15.74,14.8,12.655,0.023,12.678,0.024
6836624,281.32940999999994,42.33623,15.9,15.13,13.004,0.023,12.986,0.025
8474262,281.3323995,44.56507,14.71,13.65,11.492,0.023,11.481,0.021
7007761,281.34351,42.59362,14.95,14.0,11.895,0.023,11.921,0.022000000000000002
10119326,281.36060999999995,47.122209999999995,15.52,14.18,11.924,0.023,11.887,0.022000000000000002
7730872,281.36414999999994,43.41333,15.65,14.82,12.731,0.023,12.788,0.024
7583116,281.38588949999996,43.29293,14.96,13.69,11.433,0.023,11.403,0.021
6751156,281.38859999999994,42.28798,16.34,14.68,12.351,0.024,12.295,0.022000000000000002
6922454,281.41042049999993,42.40868,15.56,14.7,12.616,0.023,12.629,0.023
7091649,281.42593049999994,42.68672,14.06,12.96,10.795,0.023,10.786,0.021
7174385,281.45691,42.771679999999996,15.35,14.3,12.19,0.023,12.189,0.022000000000000002
6664748,281.46921,42.16135,15.45,14.07,11.849,0.023,11.759,0.021
6836884,281.48055,42.37956,15.24,14.09,11.885,0.023,11.874,0.022000000000000002
9992083,281.51757,46.978559999999995,14.64,13.36,11.066,0.022000000000000002,11.027,0.02
7800087,281.52315,43.53699,14.65,13.33,11.097,0.023,11.023,0.021
7091787,281.52361949999994,42.672109999999996,15.68,14.62,12.508,0.023,12.537,0.023
7008115,281.54290949999995,42.545359999999995,15.7,14.93,12.923,0.024,12.964,0.024
6751411,281.54544,42.21868,13.98,12.98,10.845,0.023,10.854,0.02
10449542,281.54571,47.620259999999995,15.77,15.09,13.021,0.023,13.007,0.024
7660117,281.54860949999994,43.398959999999995,15.77,14.8,12.615,0.023,12.648,0.022000000000000002
10449562,281.5582695,47.6947,15.92,14.28,11.9,0.023,11.832,0.021
8474573,281.56134,44.5411,15.45,14.71,12.706,0.023,12.704,0.024
7501618,281.57131949999996,43.10567,15.07,13.85,11.631,0.023,11.613,0.02
8474661,281.61498,44.56899,15.1,13.98,11.79,0.023,11.797,0.022000000000000002
6751512,281.6206305,42.23552,15.76,15.03,13.028,0.023,13.053,0.026000000000000002
6751520,281.62360049999995,42.28678,15.94,14.93,12.817,0.023,12.88,0.025
10579525,281.6366699999999,47.85875,15.25,14.27,12.106,0.023,12.179,0.022000000000000002
6497141,281.63870999999995,41.94636,14.94,14.0,11.919,0.023,11.943,0.021
10187248,281.64545999999996,47.21744,15.91,14.75,12.564,0.023,12.498,0.024
10579570,281.66692049999995,47.876909999999995,13.77,12.94,10.858,0.022000000000000002,10.877,0.018000000000000002
7731334,281.67025049999995,43.446220000000004,15.91,14.57,12.348,0.023,12.371,0.023
7092051,281.67098999999996,42.60259,16.1,14.92,12.657,0.024,12.669,0.024
6837319,281.70939,42.36999,12.99,12.29,10.339,0.023,10.357,0.02
6579884,281.70971999999995,42.074459999999995,15.39,14.3,12.111,0.023,12.11,0.023
10384891,281.7261899999999,47.54068,15.72,14.58,12.36,0.023,12.304,0.022000000000000002
8278323,281.73731999999995,44.26072,15.49,14.8,13.104,0.024,13.112,0.025
7337164,281.7373395,42.92537,15.31,14.34,12.197,0.023,12.236,0.022000000000000002
9812640,281.7460995,46.63387,15.91,15.11,13.088,0.024,13.1,0.025
9691776,281.7622005,46.46447,15.24,13.86,11.729,0.023,11.574,0.021
9569210,281.76903,46.27977,15.68,14.6,12.428,0.022000000000000002,12.382,0.021
10253829,281.77324949999996,47.31739,16.04,15.02,12.855,0.023,12.914,0.024
8604258,281.81394,44.78598,15.6,14.83,12.825,0.024,12.876,0.025
7502065,281.8146195,43.18087,14.4,13.63,11.595,0.023,11.633,0.021
7583798,281.81646000000006,43.24563,15.77,14.3,12.019,0.023,11.912,0.021
10842489,281.81969999999995,48.25515,15.98,15.16,13.114,0.023,13.089,0.025
10253901,281.82050999999996,47.39421,16.18,14.69,12.39,0.022000000000000002,12.305,0.022000000000000002
8075991,281.8345395,43.94675,15.2,14.19,12.066,0.024,12.056,0.023
8144291,281.83558049999994,44.04932,16.02,14.43,12.128,0.023,12.043,0.022000000000000002
6751891,281.8432305,42.21705,15.45,14.02,11.778,0.023,11.631,0.021
8475062,281.861139,44.59363,15.42,14.54,12.441,0.023,12.459,0.022000000000000002
8007234,281.86255049999994,43.800309999999996,16.22,14.68,12.378,0.023,12.339,0.023
10515276,281.87254949999993,47.773999999999994,15.43,14.18,11.882,0.023,11.85,0.021
8604363,281.87383049999994,44.74811,15.27,14.38,12.222,0.023,12.268,0.022000000000000002
9933305,281.8811895,46.890679999999996,15.8,14.79,12.626,0.024,12.631,0.023
9508099,281.88171,46.124959999999994,15.9,15.21,13.237,0.024,13.238,0.025
10450110,281.8957095,47.61101,15.13,14.3,12.237,0.023,12.256,0.022000000000000002
6665513,281.89849949999996,42.17784,15.69,14.85,12.784,0.023,12.816,0.024
7502227,281.9006205,43.120909999999995,15.36,14.59,12.584,0.023,12.627,0.024
7660647,281.90530049999995,43.35107,15.77,14.95,12.886,0.023,12.899,0.024
8344954,281.90947049999994,44.30289000000001,15.78,15.08,13.185,0.024,13.194,0.026000000000000002
11013072,281.91684,48.550259999999994,16.05,14.53,12.287,0.022000000000000002,12.185,0.022000000000000002
10710753,281.9332994999999,48.05623,15.55,14.55,12.45,0.023,12.439,0.022000000000000002
11013096,281.9362004999999,48.50824,15.14,13.91,11.706,0.023,11.674,0.021
7337588,281.9559495,42.98643,15.62,14.13,11.868,0.023,11.755,0.022000000000000002
11067767,281.96215049999995,48.614959999999996,15.35,14.64,12.605,0.023,12.632,0.023
10580086,281.9654895,47.8019,14.38,13.43,11.337,0.023,11.323,0.021
9446564,281.99219999999997,46.02878,16.11,14.71,12.398,0.023,12.401,0.023
8604575,281.99440949999996,44.70406,15.6,14.76,12.7,0.023,12.66,0.023
9569580,282.01336949999995,46.268229999999996,15.92,15.14,13.037,0.024,13.039,0.024
7731877,282.02013,43.41488,15.89,15.07,13.01,0.024,13.006,0.025
8144575,282.02029049999993,44.03347,15.93,15.2,13.166,0.023,13.189,0.026000000000000002
9933464,282.02135999999996,46.804629999999996,15.84,14.18,11.882,0.023,11.801,0.021
9813003,282.02569049999994,46.62625,15.34,14.36,12.239,0.023,12.195,0.022000000000000002
8604645,282.03441,44.76848,14.93,14.16,12.107,0.023,12.141,0.022000000000000002
9933507,282.0486795,46.87281,15.05,14.15,11.988,0.065,11.983,0.059000000000000004
8212368,282.05303999999995,44.17772,15.11,14.25,12.148,0.023,12.184,0.022000000000000002
7870071,282.05348999999995,43.62149,15.43,14.68,12.636,0.023,12.68,0.023
9692206,282.06822,46.421079999999996,14.98,13.8,11.601,0.022000000000000002,11.554,0.02
10646091,282.07073999999994,47.96751,15.03,14.21,12.137,0.023,12.163,0.023
7584332,282.07409999999993,43.2008,14.67,13.6,11.445,0.023,11.433,0.021
11067941,282.08479049999994,48.6658,15.11,13.57,11.274,0.022000000000000002,11.171,0.02
10842952,282.0857595,48.27297,14.86,14.04,11.777,0.023,11.758,0.021
7731995,282.09176999999994,43.48038,15.48,14.64,12.565,0.023,12.576,0.023
7009163,282.11666999999994,42.53196,15.81,14.84,12.697,0.023,12.711,0.024
10777410,282.1391804999999,48.12677,15.45,13.77,11.447,0.024,11.358,0.021
8212521,282.14719049999997,44.14535,15.37,14.54,12.494,0.023,12.513,0.023
10120460,282.15091049999995,47.1718,15.01,14.35,12.45,0.024,12.457,0.024
6923830,282.1514399999999,42.49453,15.51,14.64,12.568,0.023,12.629,0.023
8345419,282.1524299999999,44.31915,15.53,14.7,12.621,0.024,12.681,0.023
7338033,282.16267949999997,42.94146,14.75,13.58,11.415,0.023,11.339,0.019
10777448,282.16508999999996,48.14868,15.71,14.87,12.794,0.023,12.849,0.023
10055337,282.17407949999995,47.0243,15.05,14.17,12.036,0.023,12.005,0.022000000000000002
7661117,282.177579,43.3988,15.73,14.19,11.892,0.024,11.808,0.022000000000000002
10580447,282.18306,47.8843,15.86,14.94,12.852,0.023,12.859,0.023
8733834,282.20821049999995,44.93698,14.8,13.67,11.535,0.023,11.473,0.021
6099785,282.2204805,41.47493,13.43,12.02,9.789,0.023,9.687,0.02
7732242,282.2276895,43.40467,14.96,13.78,11.544,0.023,11.474,0.021
6923995,282.23034,42.49949,16.01,14.96,12.841,0.023,12.892,0.025
8279135,282.2362094999999,44.21246,15.96,15.2,13.298,0.024,13.318,0.027000000000000003
10959566,282.24766049999994,48.45016,13.33,12.1,9.896,0.023,9.811,0.02
8475689,282.24776999999995,44.55209,15.71,14.91,12.887,0.023,12.939,0.025
7175889,282.26200049999994,42.77228,15.86,15.05,12.974,0.023,12.971,0.025
10450731,282.271779,47.62258,15.44,14.65,12.556,0.024,12.593,0.022000000000000002
9446945,282.27398999999997,46.05423,16.14,14.57,12.299,0.022000000000000002,12.229,0.022000000000000002
7661281,282.27930000000003,43.31758,15.41,14.72,12.701,0.023,12.701,0.023
9813390,282.2870595,46.66762,16.01,15.16,13.106,0.024,13.063,0.024
7093299,282.28981049999993,42.684709999999995,15.84,14.97,12.808,0.024,12.84,0.025
10320552,282.2977395,47.43135,14.43,13.59,11.5,0.023,11.524,0.021
6838434,282.3006899999999,42.37843,15.45,14.35,12.138,0.022000000000000002,12.163,0.022000000000000002
10843322,282.304539,48.219770000000004,15.23,13.77,11.55,0.023,11.428,0.021
8279274,282.32739,44.29526,15.97,14.53,12.293,0.023,12.156,0.023
10515986,282.3303599999999,47.72499000000001,15.93,14.31,12.006,0.024,11.895,0.022000000000000002
7870543,282.33426,43.651379999999996,14.98,14.14,12.057,0.023,12.096,0.022000000000000002
9508744,282.35339999999997,46.198679999999996,15.83,14.61,12.399,0.023,12.37,0.022000000000000002
10450889,282.36314999999996,47.67926,15.53,14.56,12.432,0.023,12.494,0.023
11121713,282.36691950000005,48.75999,15.26,14.53,12.523,0.023,12.54,0.022000000000000002
6752937,282.37269,42.2475,15.31,14.42,12.295,0.023,12.252,0.022000000000000002
8605188,282.37827,44.78999,15.64,14.67,12.522,0.023,12.523,0.023
8076968,282.3885195,43.9478,15.17,14.27,12.161,0.023,12.154,0.022000000000000002
10120920,282.40442999999993,47.15597,16.03,14.76,12.553,0.023,12.454,0.023
10055757,282.40873049999993,47.0973,15.78,14.9,12.768,0.023,12.768,0.023
7732556,282.41153999999995,43.4465,15.92,15.02,12.994,0.023,13.022,0.024
5853070,282.43319999999994,41.15669000000001,15.42,14.01,11.819,0.023,11.738,0.021
10711646,282.43597049999994,48.09775,15.81,15.02,13.039,0.024,12.993,0.024
10843566,282.44511,48.20595,15.13,14.27,12.171,0.022000000000000002,12.189,0.022000000000000002
10121004,282.45338999999996,47.19951,15.28,13.98,11.7,0.023,11.738,0.021
10516213,282.45718049999994,47.7951,15.27,13.86,11.594,0.022000000000000002,11.559,0.019
6181526,282.46033049999994,41.5649,15.06,13.38,11.08,0.023,10.984,0.02
10188654,282.47194949999994,47.27122,14.99,14.08,11.957,0.023,11.961,0.021
7093688,282.49036049999995,42.65834,16.03,14.52,12.168,0.023,12.095,0.023
8476114,282.49730999999997,44.57104,15.6,14.27,12.033,0.023,11.972,0.022000000000000002
8145351,282.4973295,44.05323,15.32,14.63,12.613,0.023,12.64,0.022000000000000002
6753253,282.50007,42.2855,15.81,14.96,12.957,0.023,12.968,0.024
7093721,282.50272049999995,42.61153,13.41,12.27,10.031,0.023,10.012,0.02
6924644,282.53440049999995,42.44085,14.36,13.36,11.287,0.023,11.249,0.02
10255180,282.5420595,47.30814,15.05,14.15,11.965,0.023,12.014,0.022000000000000002
8279651,282.54738,44.2281,15.92,14.9,12.714,0.023,12.714,0.024
5937264,282.54868049999993,41.23937,14.69,13.69,11.535,0.023,11.547,0.021
9631914,282.55952999999994,46.39026,15.17,14.39,12.328,0.023,12.363,0.022000000000000002
6181761,282.56795999999997,41.57073,15.34,13.85,11.632,0.023,11.498,0.021
11068661,282.57291,48.628679999999996,15.52,14.92,12.983,0.023,12.96,0.024
9993806,282.58851,46.95636,15.23,14.33,12.159,0.023,12.168,0.021
9873729,282.59026049999994,46.72661,13.65,12.51,10.317,0.023,10.305,0.02
10711897,282.59042999999997,48.08175,16.01,15.05,12.905,0.023,12.878,0.022000000000000002
8411410,282.5919705,44.492779999999996,15.74,14.95,12.962,0.023,12.988,0.024
10960118,282.59549999999996,48.41174,15.74,14.79,12.579,0.023,12.568,0.022000000000000002
6019999,282.60039,41.39067,16.15,14.67,12.386,0.023,12.287,0.023
7661834,282.60388049999995,43.31773,15.34,14.56,12.526,0.023,12.556,0.022000000000000002
8077356,282.60667049999995,43.93523,15.24,13.64,11.338,0.023,11.269,0.021
10904398,282.60985049999994,48.38275,15.9,15.11,13.073,0.023,13.088,0.023
7801869,282.6423,43.5347,15.4,14.48,12.37,0.023,12.331,0.022000000000000002
5682522,282.64674,40.90233,14.07,13.01,10.817,0.023,10.823,0.02
10712063,282.68240999999995,48.067370000000004,13.86,13.11,11.065,0.023,11.107,0.021
9753740,282.70424999999994,46.50528,14.24,13.18,11.008,0.022000000000000002,11.022,0.02
6263016,282.70954049999995,41.638870000000004,15.44,14.77,12.824,0.023,12.841,0.023
5596422,282.71270999999996,40.8386,15.28,14.19,12.006,0.023,11.953,0.021
6839317,282.7268595,42.38655,15.67,14.7,12.566,0.023,12.57,0.023
6263060,282.73071,41.62869,15.81,14.84,12.683,0.023,12.638,0.024
7504049,282.73096949999996,43.12437,14.95,13.97,11.87,0.023,11.821,0.022000000000000002
6925118,282.74499,42.412209999999995,15.64,14.86,12.785,0.023,12.843,0.024
10321259,282.74842049999995,47.46414,14.95,14.28,12.282,0.023,12.3,0.022000000000000002
8008646,282.75108,43.88559,16.09,14.93,12.713,0.023,12.73,0.024
6420895,282.75233999999995,41.82798,14.18,13.15,11.026,0.023,11.052,0.021
7662118,282.75645,43.34257,15.94,15.12,13.02,0.023,13.051,0.025
9994100,282.76596,46.95136,15.4,14.35,12.263,0.023,12.226,0.022000000000000002
10904621,282.7908705,48.349709999999995,15.94,14.61,12.354,0.022000000000000002,12.304,0.021
8280113,282.79687949999993,44.238820000000004,15.9,14.52,12.107,0.023,12.046,0.021
7504202,282.80375999999995,43.132459999999995,14.92,13.98,11.884,0.023,11.889,0.022000000000000002
7339495,282.81434999999993,42.99725,15.9,15.22,13.248,0.024,13.27,0.026000000000000002
7940020,282.8174505,43.75902,16.15,14.38,11.974,0.023,11.913,0.021
5682876,282.82250999999997,40.96725,15.68,14.76,12.583,0.023,12.619,0.023
7940025,282.82282949999995,43.76507,15.93,15.15,13.104,0.023,13.132,0.024
9136906,282.8314995,45.513690000000004,15.61,14.93,12.931,0.023,12.949,0.025
10255692,282.84297000000004,47.34413,14.76,13.55,11.291,0.023,11.231,0.02
9994237,282.84641999999997,46.91111,15.95,15.13,13.053,0.023,13.053,0.024
10960422,282.84725999999995,48.4188,16.03,15.07,12.863,0.022000000000000002,12.953,0.023
7871438,282.86380049999997,43.67452,14.15,13.01,10.738,0.022000000000000002,10.669,0.019
7871442,282.8673195,43.670629999999996,14.52,13.5,11.304,0.022000000000000002,11.292,0.02
7094512,282.86918999999995,42.63828,15.77,15.0,12.933,0.023,12.919,0.023
10581640,282.87793949999997,47.88217,15.77,14.75,12.601,0.023,12.61,0.022000000000000002
9693387,282.87834,46.46062,15.75,14.7,12.523,0.023,12.518,0.022000000000000002
9509579,282.90455999999995,46.17708,15.77,14.9,12.788,0.023,12.805,0.023
6182512,282.91165049999995,41.50016,14.73,13.94,11.947,0.025,11.97,0.024
6342520,282.94750949999997,41.7155,15.81,14.92,12.822,0.055,12.816,0.055999999999999994
10844329,282.96351,48.269709999999996,15.22,14.38,12.306,0.023,12.332,0.022000000000000002
9934865,282.96907949999996,46.81654,15.93,14.71,12.506,0.023,12.433,0.022000000000000002
10844360,282.9854595,48.29908,15.92,14.55,12.313,0.023,12.221,0.022000000000000002
9632532,282.99921,46.323840000000004,16.01,14.82,12.573,0.023,12.533,0.023
7733540,283.01382,43.483109999999996,15.35,14.16,11.919,0.023,11.888,0.022000000000000002
7177589,283.02865049999997,42.73289000000001,15.73,14.52,12.309,0.023,12.323,0.021
7259477,283.0339395,42.81471,14.85,13.51,11.278,0.023,11.295,0.02
8280599,283.04726999999997,44.26299,15.1,14.22,12.075,0.022000000000000002,12.101,0.022000000000000002
7586129,283.06179,43.264920000000004,15.53,14.71,12.685,0.022000000000000002,12.645,0.023
11069344,283.06509,48.6334,15.55,14.13,11.845,0.023,11.793,0.021
9571216,283.067169,46.258070000000004,15.94,15.32,13.392,0.024,13.386,0.027000000000000003
7662697,283.08298049999996,43.35882,15.61,14.42,12.213,0.022000000000000002,12.176,0.022000000000000002
6421581,283.08621000000005,41.88349,15.62,14.98,13.039,0.033,13.039,0.034
9002074,283.0862295,45.32044000000001,16.23,14.8,12.521,0.028999999999999998,12.456,0.028999999999999998
8933532,283.08691949999996,45.26188,13.8,12.76,10.572,0.023,10.579,0.02
10321766,283.088379,47.47284000000001,15.6,13.94,11.57,0.023,11.475,0.021
9137385,283.1084399999999,45.55643,14.65,13.76,11.59,0.023,11.578,0.021
9693806,283.11699,46.40797,13.24,12.13,9.982,0.023,9.938,0.02
5511366,283.1182799999999,40.7443,14.98,14.31,12.323,0.023,12.333,0.023
5938531,283.12852949999996,41.29056,16.11,14.92,12.697,0.024,12.698,0.023
10387256,283.13238,47.566959999999995,15.61,14.58,12.48,0.023,12.444,0.022000000000000002
6421689,283.1374095,41.86595,16.13,14.88,12.714,0.023,12.66,0.023
7340288,283.149819,42.91985,15.94,14.93,12.742,0.024,12.721,0.024
5597401,283.1510295,40.81424000000001,14.59,13.82,11.777,0.03,11.763,0.028999999999999998
7421761,283.15115999999995,43.02272,15.74,14.92,12.844,0.023,12.89,0.023
7871986,283.15572,43.63558,15.96,15.06,13.02,0.025,13.069,0.027000000000000003
10905105,283.15921949999995,48.35737,15.79,14.5,12.22,0.023,12.179,0.022000000000000002
7340343,283.17542999999995,42.97337,14.82,14.17,12.192,0.023,12.189,0.022000000000000002
5426168,283.17631049999994,40.62892,15.71,14.94,12.968,0.023,12.959,0.025
10960823,283.17658049999994,48.4769,15.88,14.53,12.251,0.023,12.212,0.021
8078599,283.18447949999995,43.96067,15.81,14.98,12.915,0.024,12.964,0.024
5426206,283.1966099999999,40.63175,15.42,14.62,12.531,0.025,12.548,0.025
9071421,283.19690999999995,45.436170000000004,15.99,15.11,12.99,0.024,12.979,0.025
8078638,283.2060495,43.96362,15.44,14.32,12.12,0.023,12.12,0.021
9071446,283.21363949999994,45.46927,14.45,13.52,11.443,0.023,11.461,0.021
8009549,283.22076,43.85603,15.12,13.94,11.701,0.023,11.698,0.02
7802933,283.24508999999995,43.5942,14.62,13.44,11.208,0.023,11.218,0.021
5597604,283.24870949999996,40.875820000000004,12.19,10.93,8.676,0.022000000000000002,8.669,0.021
5340107,283.25525999999996,40.53706,14.57,13.5,11.299,0.023,11.239,0.02
5511702,283.2655095,40.74167,15.16,14.5,12.472,0.023,12.48,0.022000000000000002
6583177,283.26928949999996,42.09368,15.5,14.31,12.094,0.024,12.053,0.023
10713157,283.28341049999995,48.03167,13.43,12.38,10.23,0.022000000000000002,10.227,0.02
11015032,283.28611049999995,48.53533,15.94,14.88,12.724,0.023,12.708,0.022000000000000002
10387538,283.29956999999996,47.574259999999995,15.58,14.93,12.976,0.024,12.989,0.024
7259996,283.3092105,42.84623,15.59,14.48,12.324,0.023,12.385,0.023
8078875,283.31795999999997,43.96402,16.0,14.92,12.795,0.024,12.745,0.023
10905320,283.3299,48.35796,14.28,13.37,11.281,0.022000000000000002,11.272,0.021
10779603,283.33510049999995,48.14687,14.46,13.4,11.238,0.023,11.175,0.02
10387586,283.3374299999999,47.59484000000001,15.37,14.55,12.451,0.023,12.485,0.022000000000000002
9935454,283.34558999999996,46.820859999999996,15.28,14.47,12.425,0.023,12.425,0.022000000000000002
7422278,283.34785049999994,43.064679999999996,14.14,13.16,11.036,0.023,11.046,0.02
9137795,283.34918999999996,45.5156,15.86,15.02,13.005,0.023,12.875,0.025
10713284,283.35152999999997,48.06796,15.74,15.01,13.015,0.022000000000000002,13.047,0.023
5855096,283.38005999999996,41.174859999999995,15.1,14.21,12.106,0.022000000000000002,12.131,0.021
10322287,283.38564,47.435159999999996,12.55,11.52,9.26,0.021,9.315,0.019
6021570,283.38815999999997,41.38409,15.77,14.85,12.764,0.023,12.78,0.024
7734216,283.3913505,43.473079999999996,15.77,14.34,12.031,0.022000000000000002,12.047,0.021
11015175,283.39308,48.570679999999996,15.88,14.24,11.925,0.023,11.834,0.02
8801244,283.4122395,45.01212,14.32,13.23,11.073,0.023,11.049,0.02
9201919,283.42319999999995,45.66408,14.43,13.31,11.141,0.023,11.108,0.021
6102338,283.42398,41.49293,15.71,13.96,11.578,0.022000000000000002,11.488,0.021
9201929,283.42672949999996,45.63863,15.34,14.53,12.496,0.023,12.518,0.023
10387746,283.4309295,47.55888,14.88,13.4,11.152,0.023,11.086,0.02
6668646,283.43365049999994,42.14096,15.36,14.0,11.737,0.022000000000000002,11.676,0.022000000000000002
7422494,283.43515950000005,43.05687,14.44,13.58,11.506,0.023,11.528,0.021
10190314,283.44242999999994,47.24215,14.08,13.18,11.075,0.022000000000000002,11.141,0.02
8866754,283.444779,45.18419,15.41,14.61,12.598,0.023,12.632,0.023
6102385,283.4465399999999,41.47849,15.4,14.65,12.652,0.023,12.657,0.023
5164701,283.45931999999993,40.388729999999995,15.94,14.74,12.455,0.022000000000000002,12.443,0.024
10057537,283.46861999999993,47.05354000000001,15.69,14.02,11.619,0.023,11.581,0.021
7941412,283.47254999999996,43.72193,16.06,14.97,12.769,0.023,12.736,0.023
6183672,283.47760049999994,41.58965,15.73,14.49,12.234,0.023,12.211,0.022000000000000002
10961247,283.48221,48.48191,12.75,11.67,9.508,0.023,9.452,0.02
6021786,283.49203049999994,41.39934,15.26,14.49,12.499,0.023,12.516,0.023
7872663,283.49456999999995,43.61501,15.01,14.27,12.202,0.023,12.191,0.021
7341060,283.4967,42.962920000000004,15.63,14.85,12.806,0.024,12.857,0.025
7422680,283.50861,43.0191,13.44,12.45,10.276,0.023,10.329,0.02
10322554,283.5228599999999,47.44321,15.52,14.29,12.062,0.022000000000000002,12.02,0.021
9326184,283.52398949999997,45.8059,15.46,14.56,12.478,0.023,12.484,0.023
9935739,283.52558999999997,46.883759999999995,15.84,14.14,11.799,0.023,11.729,0.022000000000000002
5077615,283.5295395,40.28651,15.92,15.06,12.916,0.023,12.89,0.025
9138149,283.54557,45.53699,15.38,14.47,12.365,0.023,12.424,0.022000000000000002
11493497,283.54731,49.47234,15.75,14.12,11.887,0.023,11.804,0.021
6183859,283.56138,41.51191,15.89,14.48,12.232,0.023,12.223,0.022000000000000002
11441553,283.5715395,49.30119000000001,15.51,13.95,11.711,0.026000000000000002,11.605,0.024
7422811,283.572,43.08907,15.96,14.6,12.454,0.023,12.335,0.022000000000000002
6669028,283.5724095,42.18643,15.21,14.25,12.157,0.023,12.177,0.022000000000000002
8010330,283.57795949999996,43.80154,15.46,14.45,12.301,0.022000000000000002,12.277,0.022000000000000002
5165017,283.58115,40.30397,14.49,13.53,11.349,0.022000000000000002,11.322,0.021
5077772,283.60515,40.2106,15.39,14.68,12.596,0.024,12.599,0.024
7260604,283.61141999999995,42.88711,15.8,15.13,13.198,0.024,13.212,0.025
6183971,283.61711999999994,41.58705,15.67,14.69,12.589,0.024,12.625,0.024
9138297,283.62257999999997,45.59179,15.32,14.52,12.454,0.022000000000000002,12.491,0.022000000000000002
9815529,283.64252999999997,46.618759999999995,14.97,14.25,12.283,0.023,12.222,0.021
7803692,283.6460804999999,43.5558,15.89,14.89,12.749,0.024,12.73,0.024
5939661,283.64717999999993,41.264340000000004,15.52,14.39,12.196,0.023,12.129,0.023
6184059,283.66097999999994,41.55469,15.65,14.52,12.338,0.024,12.319,0.023
5077889,283.66362,40.2347,16.1,14.56,12.277,0.023,12.15,0.021
11389341,283.66422,49.25971,14.27,13.06,10.811,0.023,10.784,0.02
7872997,283.66670999999997,43.636559999999996,16.03,15.06,12.927,0.024,12.87,0.024
5855703,283.67423999999994,41.18829,15.24,14.53,12.567,0.023,12.568,0.023
9326466,283.6771695,45.82651,15.62,14.61,12.494,0.023,12.448,0.022000000000000002
7873020,283.68128999999993,43.61355,15.69,14.84,12.792,0.024,12.869,0.024
9265122,283.68186,45.73895,15.78,14.39,12.095,0.023,12.036,0.022000000000000002
8736693,283.6880895,44.98081,15.33,14.45,12.304,0.023,12.303,0.022000000000000002
5427241,283.689849,40.61566,15.59,14.61,12.473,0.023,12.516,0.023
7341528,283.70500949999996,42.99638,15.21,14.4,12.303,0.023,12.346,0.022000000000000002
5855808,283.71957,41.13133,14.69,13.41,11.2,0.022000000000000002,11.136,0.02
6584163,283.72259999999994,42.03297,15.82,14.88,12.706,0.024,12.68,0.025
10388283,283.73838,47.58246,15.52,13.83,11.491,0.023,11.383,0.021
9326586,283.74305999999996,45.88024,15.19,14.27,12.164,0.023,12.153,0.022000000000000002
9326593,283.7448705,45.869640000000004,15.94,15.05,12.935,0.023,12.999,0.024
4813925,283.76063999999997,39.96248,16.12,14.86,12.615,0.024,12.622,0.023
7734893,283.76478,43.43797,15.6,14.27,12.027,0.023,12.016,0.022000000000000002
7506298,283.78426949999994,43.18875,15.25,14.17,11.966,0.023,12.025,0.022000000000000002
4725531,283.80771,39.89931,15.87,14.77,12.59,0.023,12.58,0.024
6423086,283.80964049999994,41.80477,15.97,14.87,12.653,0.023,12.701,0.023
5684887,283.82248949999996,40.96921,15.63,14.5,12.306,0.023,12.329,0.022000000000000002
11389563,283.82518949999996,49.29508,15.89,14.61,12.36,0.023,12.303,0.022000000000000002
7804024,283.82991,43.5225,16.05,15.03,12.903,0.023,12.917,0.024
10518575,283.83689999999996,47.74442,15.68,14.93,12.927,0.023,12.928,0.024
10388451,283.8475605,47.51566,16.12,14.91,12.761,0.023,12.68,0.022000000000000002
5253844,283.86106049999995,40.4903,16.32,14.67,12.43,0.023,12.333,0.022000000000000002
8867609,283.8644895,45.15976,15.18,14.22,12.119,0.023,12.105,0.021
5253858,283.864809,40.44642,15.36,14.55,12.45,0.023,12.49,0.022000000000000002
6584500,283.86983999999995,42.03048,15.59,14.23,11.952,0.023,11.931,0.023
8935140,283.88186999999994,45.26314,15.71,14.9,12.851,0.023,12.811,0.024
4725734,283.8882899999999,39.85148,15.98,15.09,13.055,0.024,13.1,0.026000000000000002
5341573,283.8889395,40.53867,15.93,14.89,12.655,0.023,12.659,0.023
4814229,283.89172950000005,39.94316,16.25,14.55,12.131,0.023,12.035,0.022000000000000002
9388780,283.89260999999993,45.98273,16.02,14.86,12.747,0.023,12.639,0.023
11442047,283.8936,49.3686,15.75,14.74,12.559,0.023,12.55,0.022000000000000002
10058367,283.8996105,47.0659,15.93,15.24,13.266,0.023,13.269,0.025
11546374,283.91494049999994,49.54298,15.89,14.61,12.374,0.026000000000000002,12.317,0.026000000000000002
10518758,283.92619949999994,47.75339,15.18,14.14,11.962,0.023,11.939,0.022000000000000002
5341666,283.933029,40.5912,14.89,13.77,11.546,0.023,11.504,0.021
10388604,283.934379,47.57358,16.22,14.75,12.473,0.023,12.41,0.022000000000000002
4814363,283.94698049999994,39.99843,15.48,14.73,12.694,0.023,12.732,0.024
4902806,283.96867949999995,40.08112,14.79,13.43,11.143,0.035,11.067,0.036000000000000004
4725913,283.97308949999996,39.86614,14.53,13.78,11.718,0.022000000000000002,11.732,0.022000000000000002
5165872,283.97612999999996,40.33812,15.25,14.1,11.881,0.024,11.86,0.023
9388939,283.97835,45.96533,15.48,14.83,12.892,0.023,12.879,0.023
4540508,283.98965999999996,39.63191,16.03,14.76,12.461,0.023,12.427,0.023
7664406,283.99219049999994,43.36035,15.87,14.4,12.088,0.022000000000000002,11.994,0.021
5341795,283.99274999999994,40.51913,15.13,13.84,11.575,0.022000000000000002,11.556,0.021
5078666,284.00278949999995,40.26392,15.47,14.7,12.615,0.023,12.632,0.024
5513266,284.03569049999993,40.77912,16.14,15.03,12.936,0.023,12.854,0.024
4633585,284.03931,39.75547,15.27,14.2,12.013,0.023,12.05,0.022000000000000002
8414029,284.04707999999994,44.45621,15.47,14.6,12.432,0.023,12.45,0.023
5856480,284.04979949999995,41.13953,15.25,13.88,11.572,0.024,11.579,0.022000000000000002
10649503,284.05615049999994,47.991209999999995,15.7,14.87,12.737,0.023,12.725,0.023
6927938,284.0564895,42.46587,15.18,14.16,12.012,0.023,12.058,0.022000000000000002
6423563,284.05974,41.88413,15.74,14.84,12.756,0.023,12.811,0.024
6344749,284.06899949999996,41.78307,15.85,14.9,12.831,0.024,12.871,0.025
8737443,284.0744805,44.960879999999996,15.6,14.2,11.936,0.023,11.867,0.021
4443489,284.07491999999996,39.57063,15.46,14.56,12.418,0.024,12.402,0.022000000000000002
4990413,284.08037999999993,40.11508,14.2,13.44,11.387,0.022000000000000002,11.383,0.021
10519040,284.08389,47.78504,15.78,14.58,12.376,0.023,12.313,0.022000000000000002
5254309,284.08628999999996,40.47551,13.65,12.67,10.494,0.022000000000000002,10.522,0.02
9265875,284.09144999999995,45.79983,13.08,12.26,10.204,0.022000000000000002,10.238,0.02
5342009,284.09638049999995,40.529759999999996,15.43,14.21,11.983,0.023,11.975,0.022000000000000002
11124072,284.09768999999994,48.76497,15.65,14.44,12.23,0.023,12.161,0.021
4726192,284.1028605,39.80579,14.77,13.75,11.58,0.023,11.56,0.021
6585067,284.1046304999999,42.03197,14.96,13.59,11.284,0.023,11.238,0.021
8935605,284.10551999999996,45.271159999999995,16.02,14.99,12.842,0.023,12.847,0.023
10454036,284.11555949999996,47.66235,14.35,13.24,11.048,0.023,11.033,0.02
6502294,284.1213599999999,41.91451,15.75,14.44,12.197,0.023,12.189,0.022000000000000002
10323663,284.12429999999995,47.48539,15.48,14.79,12.837,0.023,12.828,0.023
11124116,284.12860049999995,48.76947,14.88,14.01,11.904,0.022000000000000002,11.91,0.021
5428088,284.13647999999995,40.63125,14.94,13.68,11.424,0.022000000000000002,11.373,0.021
8479145,284.14676999999995,44.58583,15.5,14.77,12.734,0.023,12.761,0.023
6103862,284.1570795,41.45943,15.84,14.65,12.509,0.023,12.45,0.023
6928206,284.17544999999996,42.46133,14.48,13.26,10.963,0.022000000000000002,10.95,0.02
5079019,284.18573999999995,40.20593,15.78,14.96,12.963,0.034,12.963,0.036000000000000004
11124203,284.19640949999996,48.76798,14.48,13.08,10.826,0.023,10.756,0.02
5428199,284.19696,40.64125,13.44,12.33,10.101,0.022000000000000002,10.056,0.019
6502475,284.2053,41.903459999999995,15.78,14.85,12.739,0.023,12.746,0.025
6423857,284.20871999999997,41.87477,14.54,13.68,11.568,0.023,11.535,0.021
8673358,284.21491949999995,44.804520000000004,15.92,14.3,11.973,0.023,11.86,0.022000000000000002
5685704,284.21781,40.98972,14.8,13.69,11.474,0.024,11.436,0.021
8479326,284.24483999999995,44.59223,14.65,13.73,11.583,0.023,11.574,0.021
10389143,284.25459,47.521209999999996,15.85,15.03,12.951,0.023,13.008,0.024
11070966,284.25700049999995,48.63275,15.55,14.22,11.995,0.023,11.907,0.021
9073460,284.2742295,45.40606,14.01,13.28,11.31,0.023,11.335,0.02
6345159,284.2781295,41.75558,15.76,14.91,12.787,0.023,12.823,0.024
6670624,284.28313949999995,42.17454,15.62,14.66,12.499,0.023,12.48,0.023
6104110,284.28715049999994,41.46263,15.42,14.07,11.881,0.022000000000000002,11.809,0.021
9573366,284.29566,46.21883,15.7,14.65,12.382,0.023,12.429,0.023
5513769,284.29614,40.71587,15.52,14.3,12.061,0.023,11.996,0.021
6345207,284.30181,41.75942,16.02,15.02,12.886,0.023,12.869,0.025
9203478,284.3031195,45.63283,16.01,15.21,13.214,0.024,13.175,0.025
9073517,284.3043599999999,45.45733,15.97,15.05,12.96,0.023,12.962,0.024
6757167,284.30627999999996,42.2472,14.93,14.04,11.94,0.024,11.965,0.021
5079274,284.30806049999995,40.26127,15.74,15.06,12.911,0.023,12.821,0.025
11071041,284.308569,48.657759999999996,14.91,13.58,11.322,0.023,11.311,0.02
6842741,284.31583049999995,42.30359,15.62,14.8,12.771,0.024,12.795,0.025
8283025,284.31924,44.20745,15.92,14.82,12.669,0.023,12.696,0.022000000000000002
10124435,284.32707,47.15552,16.02,14.99,12.769,0.022000000000000002,12.819,0.024
5685904,284.3404395,40.92708,14.96,14.16,12.087,0.023,12.116,0.021
9004502,284.34118049999995,45.376259999999995,15.7,14.77,12.661,0.023,12.657,0.023
9389594,284.34569999999997,45.98681,15.9,14.66,12.411,0.023,12.361,0.022000000000000002
10059199,284.34727949999996,47.054559999999995,15.84,14.99,12.899,0.023,12.932,0.024
10258346,284.34920999999997,47.31909,15.25,13.98,11.722,0.023,11.667,0.022000000000000002
5771150,284.35222049999993,41.04233,15.23,14.27,12.07,0.023,12.073,0.022000000000000002
5513890,284.36742,40.7456,15.55,14.76,12.739,0.05,12.731,0.047
4991026,284.3736495,40.10253,16.07,14.74,12.492,0.023,12.46,0.022000000000000002
9512137,284.38178999999997,46.187459999999994,15.86,15.04,12.99,0.024,12.999,0.022000000000000002
8803071,284.38475999999997,45.00031,15.36,14.06,11.844,0.023,11.769,0.021
9573527,284.38623,46.26993,15.64,14.86,12.815,0.023,12.824,0.023
10124585,284.39350949999994,47.17403,15.4,14.02,11.85,0.023,11.786,0.021
9512162,284.4012599999999,46.18889,15.11,14.2,12.098,0.024,12.154,0.021
6185594,284.40578999999997,41.50758,15.66,14.9,12.856,0.024,12.866,0.025
11124523,284.41371,48.72283,16.22,14.77,12.518,0.023,12.454,0.023
9450368,284.41467,46.08766,15.92,14.75,12.527,0.023,12.498,0.023
6266567,284.43989999999997,41.683609999999994,15.95,15.06,13.02,0.023,13.013,0.023
5941226,284.44539,41.26647,15.89,14.57,12.285,0.023,12.234,0.023
10059380,284.4457395,47.09683,14.94,14.08,11.994,0.023,12.035,0.021
6585895,284.45619,42.066990000000004,14.72,13.64,11.428,0.023,11.423,0.021
10454713,284.46178949999995,47.66977,14.43,13.74,11.735,0.022000000000000002,11.754,0.021
9327921,284.461959,45.88493,14.99,14.09,11.971,0.023,11.981,0.021
8217154,284.46970049999993,44.11867,15.66,14.6,12.474,0.023,12.446,0.022000000000000002
5079590,284.472069,40.21356,15.39,14.6,12.67,0.023,12.625,0.023
7014297,284.47252949999995,42.56413,15.26,14.23,12.045,0.023,12.063,0.022000000000000002
9512316,284.4797805,46.11459,14.77,14.04,12.049,0.023,12.09,0.021
6503104,284.48347049999995,41.9003,15.72,14.06,11.655,0.022000000000000002,11.563,0.021
6843185,284.49475049999995,42.39953,15.19,14.3,12.216,0.023,12.208,0.022000000000000002
3934090,284.50007999999997,39.08264000000001,15.11,14.03,11.81,0.022000000000000002,11.802,0.021
10324374,284.50360049999995,47.40498,15.77,14.58,12.372,0.023,12.298,0.021
9512360,284.5103699999999,46.13648,16.07,14.95,12.804,0.024,12.761,0.024
5941354,284.51138999999995,41.29616,15.71,14.7,12.52,0.023,12.593,0.023
10389671,284.5366095,47.595859999999995,15.7,14.92,12.852,0.024,12.824,0.024
8217295,284.53736999999995,44.19364,14.76,13.1,10.843,0.023,10.736,0.02
6345700,284.54684999999995,41.79371,15.7,14.88,12.906,0.023,12.971,0.023
9266689,284.54882999999995,45.7884,15.26,14.27,12.113,0.023,12.134,0.022000000000000002
6424516,284.55353999999994,41.81681,15.95,14.54,12.317,0.024,12.28,0.024
4135605,284.556519,39.28169000000001,15.74,14.79,12.617,0.023,12.656,0.023
8283487,284.55921,44.20415,15.84,14.39,12.172,0.023,12.156,0.022000000000000002
4035503,284.5614,39.12323,15.95,15.15,13.132,0.023,13.128,0.026000000000000002
5342922,284.56516949999997,40.58592,15.62,14.76,12.655,0.023,12.714,0.024
8415004,284.56876049999994,44.42439,15.67,14.39,12.13,0.023,12.047,0.022000000000000002
5428929,284.5690095,40.61685,15.9,15.02,12.933,0.024,12.966,0.025
9328136,284.57878049999994,45.87804000000001,15.32,14.35,12.197,0.023,12.205,0.022000000000000002
6185976,284.58308999999997,41.51674000000001,15.16,14.13,11.996,0.023,11.973,0.022000000000000002
5255326,284.58419999999995,40.42962,15.34,14.61,12.609,0.023,12.634,0.024
4991533,284.6063895,40.12485,15.85,14.95,12.905,0.023,12.911,0.024
5255412,284.62521,40.41634000000001,15.25,14.24,12.104,0.023,12.145,0.022000000000000002
5857594,284.63209049999995,41.15641,15.97,15.29,13.339,0.023,13.35,0.026000000000000002
6186082,284.63575949999995,41.56454,15.87,14.57,12.295,0.022000000000000002,12.248,0.021
6345910,284.6469705,41.7907,15.64,14.75,12.704,0.023,12.778,0.023
6186107,284.6475795,41.53107,15.71,14.79,12.676,0.023,12.741,0.023
6671587,284.64787049999995,42.178779999999996,15.68,14.54,12.381,0.023,12.329,0.023
8149401,284.65191,44.08489,15.94,14.96,12.881,0.023,12.901,0.024
11284885,284.65831949999995,49.05712,15.66,14.95,12.933,0.024,12.961,0.025
5429117,284.66677949999996,40.66174,16.11,15.02,12.873,0.024,12.79,0.025
6503533,284.67514049999994,41.91187,15.46,14.64,12.547,0.023,12.571,0.023
11124905,284.68049999999994,48.72455,14.74,13.77,11.655,0.023,11.691,0.021
6024238,284.69080950000006,41.31477,14.14,13.41,11.378,0.023,11.411,0.021
3934593,284.70141,39.01255,16.17,14.92,12.693,0.023,12.635,0.024
6671727,284.71501049999995,42.19808,15.86,14.58,12.322,0.023,12.268,0.022000000000000002
9005213,284.717859,45.38477,15.19,14.55,12.627,0.023,12.631,0.023
7875008,284.71932,43.63395,15.75,14.6,12.374,0.023,12.376,0.022000000000000002
8609534,284.72132999999997,44.73963,14.85,13.98,11.887,0.023,11.852,0.021
10259154,284.73166949999995,47.388329999999996,15.7,14.76,12.598,0.023,12.587,0.023
6503664,284.74063049999995,41.95173,15.85,15.25,13.306,0.024,13.285,0.026000000000000002
8936920,284.74546949999996,45.203759999999996,15.07,14.12,11.941,0.023,11.901,0.021
8415336,284.7531495,44.4602,15.02,13.97,11.81,0.023,11.773,0.021
11700807,284.75422949999995,49.807829999999996,14.94,13.49,11.259,0.022000000000000002,11.168,0.021
8012761,284.75488949999993,43.89765,15.81,15.08,13.124,0.032,13.151,0.034
3727538,284.76898049999994,38.89672,16.06,14.99,12.827,0.023,12.826,0.025
11231665,284.76944999999995,48.954029999999996,14.8,14.1,12.062,0.023,12.092,0.023
8544884,284.7715305,44.64569,16.02,14.71,12.472,0.023,12.423,0.022000000000000002
11802265,284.77753949999993,50.00006,15.21,13.99,11.732,0.023,11.755,0.022000000000000002
11802278,284.7846495,50.028999999999996,14.51,13.33,11.108,0.023,11.082,0.02
6843766,284.78710049999995,42.37175,15.33,14.03,11.786,0.023,11.739,0.021
6758299,284.79438,42.276709999999994,13.92,12.94,10.803,0.023,10.844,0.02
6425024,284.80546949999996,41.89918,15.13,14.42,12.461,0.023,12.484,0.022000000000000002
5941975,284.81415,41.20363,15.91,15.1,12.975,0.034,12.979,0.033
11547632,284.81739,49.53243,15.03,14.23,12.222,0.023,12.269,0.022000000000000002
8350261,284.8260795,44.383179999999996,16.05,15.02,12.903,0.023,12.825,0.023
11495260,284.84625,49.49067,14.37,13.5,11.457,0.023,11.495,0.02
4992056,284.84701049999995,40.126129999999996,16.05,14.36,12.02,0.023,11.916,0.021
8803974,284.85379049999995,45.03799,14.79,13.81,11.688,0.023,11.743,0.021
4345291,284.85906,39.4604,14.84,13.98,11.924,0.023,11.897,0.021
8149782,284.86524,44.03614,15.79,14.83,12.723,0.023,12.676,0.023
11802383,284.8657005,50.038470000000004,15.45,14.63,12.536,0.024,12.539,0.023
8012943,284.8691505,43.86292,15.64,14.14,11.895,0.023,11.792,0.021
11017264,284.88061949999997,48.54959,15.35,14.41,12.343,0.023,12.284,0.022000000000000002
5255954,284.8824495,40.49303,15.12,14.17,12.012,0.023,12.01,0.022000000000000002
6267461,284.8849995,41.6015,14.97,13.99,11.834,0.023,11.869,0.022000000000000002
11650425,284.887029,49.76507,15.81,15.07,13.017,0.024,13.041,0.025
6503950,284.8942695,41.99691,15.95,15.08,12.909,0.023,12.952,0.024
5600825,284.8946295,40.83256,16.05,15.17,13.003,0.023,12.996,0.025
3831534,284.89608,38.90104,16.08,14.39,12.027,0.023,11.962,0.022000000000000002
3727878,284.90062049999995,38.8848,15.65,14.39,12.167,0.034,12.147,0.034
5687033,284.90322,40.97455,15.59,14.66,12.544,0.023,12.603,0.023
9074629,284.90459999999996,45.47275,15.45,14.49,12.376,0.023,12.344,0.022000000000000002
8609873,284.90763,44.74658,13.57,12.68,10.601,0.023,10.612,0.02
8545145,284.90979,44.68267,16.0,15.0,12.892,0.023,12.919,0.024
5080470,284.91708,40.29465,15.86,14.99,12.894,0.023,12.876,0.025
6504035,284.93205,41.90972,15.67,14.55,12.376,0.023,12.423,0.023
8739070,284.94803999999993,44.99832,16.18,14.93,12.769,0.024,12.739,0.024
8081971,284.94862049999995,43.90348,15.43,14.62,12.576,0.023,12.616,0.022000000000000002
6267613,284.96192999999994,41.60281,15.92,15.04,13.024,0.024,13.037,0.025
6105433,284.96219999999994,41.42587,15.89,14.83,12.609,0.023,12.543,0.023
5515000,284.96623049999994,40.717890000000004,15.2,13.91,11.677,0.023,11.613,0.021
9818003,285.0019995,46.64441,14.77,13.72,11.557,0.023,11.545,0.021
5343801,285.0030299999999,40.57468,15.35,14.56,12.468,0.023,12.524,0.023
6504214,285.0059895,41.9725,16.11,14.86,12.615,0.023,12.568,0.024
7875533,285.0160995,43.689029999999995,16.03,15.13,13.075,0.024,13.12,0.025
5858361,285.01641,41.16279,14.49,13.01,10.748,0.022000000000000002,10.68,0.018000000000000002
8350612,285.0249,44.35096,13.24,12.14,9.941,0.023,9.932,0.02
9204748,285.02507999999995,45.65998,14.03,13.08,10.94,0.022000000000000002,10.902,0.021
9574706,285.027969,46.27115,15.78,14.88,12.768,0.023,12.82,0.025
11547920,285.04155,49.50976,14.4,13.53,11.44,0.023,11.462,0.02
8013221,285.0482895,43.8418,13.77,12.38,10.211,0.023,10.141,0.02
8415867,285.05348999999995,44.468059999999994,14.23,13.22,11.074,0.022000000000000002,11.063,0.02
10963429,285.05501999999996,48.40452,15.36,14.03,11.718,0.023,11.677,0.021
3935499,285.05693999999994,39.074490000000004,15.41,14.26,12.021,0.023,11.996,0.022000000000000002
3525783,285.07250999999997,38.67933,15.89,14.92,12.741,0.023,12.713,0.024
4137187,285.07771949999994,39.26104,14.96,13.94,11.82,0.023,11.767,0.022000000000000002
3626713,285.08691,38.71945,15.72,14.74,12.555,0.023,12.533,0.022000000000000002
4242514,285.09193949999997,39.37596,15.89,14.42,12.178,0.028999999999999998,12.061,0.031
11495591,285.09207,49.47189,16.2,14.43,12.144,0.023,12.06,0.021
3424335,285.0979395,38.583729999999996,15.38,14.58,12.523,0.023,12.581,0.023
10847658,285.0985695,48.27428,15.46,14.55,12.357,0.023,12.337,0.022000000000000002
4992637,285.10008,40.16056,14.98,14.2,12.214,0.023,12.259,0.023
9697184,285.11078999999995,46.48117,15.87,14.73,12.509,0.024,12.528,0.024
9267818,285.11538,45.78503,15.26,13.96,11.699,0.023,11.646,0.02
11752232,285.12064949999996,49.95834,15.77,14.76,12.605,0.023,12.58,0.022000000000000002
11701376,285.12248999999997,49.821909999999995,15.88,14.28,11.988,0.023,11.889,0.021
9267857,285.1350195,45.79108,15.47,14.43,12.309,0.023,12.326,0.021
5344105,285.1419195,40.51831,15.67,14.77,12.684,0.023,12.716,0.024
11701420,285.1483995,49.88267000000001,15.42,13.94,11.575,0.022000000000000002,11.544,0.02
6758989,285.15114,42.225159999999995,15.4,14.38,12.241,0.023,12.26,0.022000000000000002
7509281,285.15888000000007,43.161970000000004,16.18,14.73,12.503,0.023,12.43,0.023
9141097,285.16022999999996,45.534,14.21,13.35,11.27,0.022000000000000002,11.34,0.02
9451669,285.164679,46.0541,15.84,14.95,12.821,0.024,12.84,0.024
10651453,285.17393999999996,47.913509999999995,15.03,14.16,12.047,0.022000000000000002,12.015,0.021
3322943,285.17455049999995,38.42776,15.11,14.22,12.123,0.023,12.171,0.022000000000000002
3935803,285.17500049999995,39.053470000000004,15.13,14.34,12.293,0.023,12.299,0.023
5772806,285.18591,41.05356,13.57,12.73,10.662,0.023,10.656,0.021
6504604,285.19993049999994,41.988859999999995,15.92,15.13,13.036,0.023,13.013,0.024
5256645,285.2107095,40.45829000000001,15.29,14.21,12.064,0.023,12.115,0.021
9758034,285.2110799999999,46.51323,15.2,14.33,12.201,0.023,12.26,0.021
6672794,285.2122395,42.128370000000004,15.78,14.92,12.848,0.024,12.914,0.024
6105994,285.21388949999994,41.44996,16.18,14.77,12.485,0.023,12.432,0.022000000000000002
8610359,285.21485999999993,44.74779,14.45,13.71,11.643,0.024,11.675,0.023
9141177,285.21959999999996,45.5838,16.01,15.02,12.872,0.023,12.865,0.025
8610368,285.22249049999994,44.72613,15.77,14.82,12.684,0.023,12.708,0.022000000000000002
9758042,285.2231205,46.56185,14.67,13.6,11.485,0.023,11.407,0.021
3935942,285.2238195,39.03017,15.84,14.3,11.959,0.023,11.893,0.022000000000000002
10521200,285.22506,47.79752,15.77,15.01,13.027,0.023,13.061,0.025
8013517,285.22900949999996,43.854620000000004,15.98,15.06,12.956,0.023,12.95,0.024
4137679,285.23377949999997,39.23785,15.67,14.84,12.763,0.024,12.775,0.025
5687723,285.23726999999997,40.987590000000004,14.92,14.17,12.135,0.023,12.141,0.022000000000000002
4242943,285.2376405,39.31305,14.39,13.44,11.314,0.023,11.284,0.021
8150479,285.2465295,44.00528,16.08,14.46,12.109,0.022000000000000002,12.028,0.021
5344350,285.25377,40.53577,15.94,14.8,12.574,0.023,12.505,0.023
11017875,285.25540049999995,48.53204,15.72,14.57,12.339,0.023,12.269,0.022000000000000002
5942891,285.25568999999996,41.2545,14.57,13.6,11.424,0.023,11.418,0.021
4242987,285.25649999999996,39.389959999999995,15.6,14.72,12.673,0.023,12.7,0.023
7426706,285.25651049999993,43.09364,15.78,14.87,12.778,0.023,12.806,0.023
7509496,285.2596395,43.15145,14.46,13.65,11.599,0.023,11.604,0.021
6504736,285.26285999999993,41.95044,15.67,14.02,11.646,0.022000000000000002,11.568,0.021
4543236,285.2669805,39.63153,15.99,14.58,12.362,0.023,12.265,0.022000000000000002
4543237,285.26709,39.65957,14.61,13.51,11.313,0.023,11.263,0.021
6425928,285.27249900000004,41.85816,14.63,13.48,11.239,0.023,11.181,0.02
9268071,285.27832049999995,45.72654,15.83,15.07,12.989,0.024,13.001,0.025
9141266,285.27882,45.54241,15.17,14.45,12.433,0.024,12.454,0.024
11285727,285.28478999999993,49.00104,15.43,14.24,12.039,0.022000000000000002,11.991,0.021
10716868,285.28528049999994,48.09023,15.58,14.76,12.728,0.023,12.755,0.023
11853404,285.29320949999993,50.14229,15.82,14.94,12.893,0.023,12.919,0.024
3627277,285.2975295,38.72214,15.82,15.05,13.047,0.024,13.06,0.026000000000000002
9818472,285.30098999999996,46.6052,15.73,14.38,12.115,0.023,12.077,0.023
6425989,285.30236999999994,41.86855,15.85,14.58,12.348,0.023,12.32,0.022000000000000002
8218687,285.30919049999994,44.191340000000004,14.22,12.89,10.672,0.023,10.612,0.02
6587755,285.3156105,42.04488,15.59,14.81,12.731,0.023,12.772,0.024
11391702,285.32280000000003,49.25851,15.5,14.57,12.446,0.023,12.467,0.022000000000000002
5168614,285.3336195,40.347770000000004,16.09,14.85,12.565,0.023,12.584,0.022000000000000002
9391356,285.33921,45.93205,14.38,13.54,11.455,0.022000000000000002,11.468,0.02
6587816,285.3407595,42.09272,15.82,15.05,12.992,0.023,13.01,0.024
5430495,285.34385999999995,40.617509999999996,16.1,15.04,12.847,0.023,12.861,0.022000000000000002
9636601,285.3546195,46.39123,16.36,14.59,12.263,0.023,12.185,0.022000000000000002
4543424,285.35525999999993,39.62787,15.05,14.24,12.164,0.023,12.194,0.022000000000000002
5256967,285.36079049999995,40.457159999999995,15.72,14.95,12.967,0.023,12.998,0.025
5344559,285.36851999999993,40.54889,16.18,14.55,12.226,0.023,12.122,0.021
7590933,285.37244999999996,43.23666,15.15,14.09,11.921,0.023,11.864,0.022000000000000002
11903656,285.3782595,50.26117,15.57,14.21,11.975,0.023,11.913,0.021
5168723,285.3789299999999,40.34147,14.98,14.27,12.34,0.023,12.363,0.023
8481304,285.39932999999996,44.52203,13.79,12.93,10.85,0.022000000000000002,10.878,0.019
4243354,285.40000949999995,39.312709999999996,15.43,14.41,12.248,0.023,12.261,0.022000000000000002
9575305,285.4045995,46.2709,15.99,15.06,12.906,0.024,12.873,0.024
6347434,285.4114995,41.71586,16.04,14.97,12.851,0.023,12.83,0.023
11803214,285.42533999999995,50.065059999999995,15.93,15.23,13.228,0.023,13.224,0.025
9697725,285.43082999999996,46.44849,15.91,14.7,12.5,0.023,12.466,0.023
7345195,285.43130999999994,42.90191,15.84,14.67,12.534,0.022000000000000002,12.495,0.023
4728952,285.43438949999995,39.80166,15.4,14.43,12.304,0.023,12.316,0.022000000000000002
11903742,285.43485,50.29854,15.8,15.13,13.138,0.023,13.158,0.024
8351396,285.44519999999994,44.32587,14.37,13.46,11.32,0.023,11.366,0.02
11599929,285.4541804999999,49.62938,15.91,15.15,13.063,0.026000000000000002,13.108,0.028999999999999998
5344752,285.46163999999993,40.57173,14.27,13.49,11.43,0.023,11.488,0.022000000000000002
9141571,285.4642695,45.51141,15.28,13.56,11.171,0.023,11.089,0.021
3627704,285.46797,38.79894,16.08,14.98,12.891,0.025,12.885,0.025
9329586,285.46905000000004,45.82987,15.99,14.87,12.659,0.023,12.667,0.024
9697791,285.47092949999995,46.46498,15.88,15.1,13.045,0.024,13.085,0.026000000000000002
8082910,285.47611049999995,43.940459999999995,14.63,13.43,11.245,0.023,11.22,0.02
11599975,285.4826699999999,49.66348,15.61,14.79,12.706,0.023,12.724,0.024
5516027,285.48604049999994,40.77149,13.95,12.88,10.706,0.023,10.703,0.02
9452233,285.49181999999996,46.00425,16.28,14.65,12.314,0.023,12.245,0.022000000000000002
5859365,285.5059499999999,41.1815,15.82,14.58,12.387,0.023,12.36,0.022000000000000002
8546136,285.5091105,44.675129999999996,15.26,14.03,11.789,0.023,11.752,0.021
4038439,285.515229,39.15937,16.15,14.83,12.607,0.023,12.526,0.023
9818820,285.519009,46.68152,15.95,15.19,13.219,0.024,13.252,0.026000000000000002
7667213,285.5231099999999,43.35468,15.32,14.5,12.452,0.023,12.492,0.022000000000000002
8805111,285.52726049999995,45.03519,13.79,13.04,10.984,0.022000000000000002,11.023,0.02
8151009,285.53042999999997,44.021879999999996,16.04,14.78,12.559,0.023,12.486,0.022000000000000002
4346765,285.53322,39.43359,16.17,14.78,12.523,0.023,12.387,0.022000000000000002
5344895,285.53434949999996,40.556309999999996,11.78,11.07,9.08,0.023,9.101,0.02
3096944,285.53454,38.26985,15.54,14.68,12.609,0.023,12.637,0.024
3323808,285.5439495,38.458909999999996,13.65,12.13,9.831,0.023,9.777,0.021
8416796,285.54532049999995,44.40613,15.72,14.89,12.794,0.023,12.845,0.024
6187942,285.5486805,41.556979999999996,15.4,13.83,11.46,0.023,11.396,0.021
4346809,285.552759,39.49159,15.69,13.88,11.5,0.023,11.424,0.021
9075708,285.56710949999996,45.49305,15.18,14.32,12.232,0.023,12.267,0.023
3216554,285.57304049999993,38.395179999999996,15.42,14.65,12.533,0.023,12.558,0.022000000000000002
11702078,285.57988049999994,49.88149,14.31,13.49,11.52,0.023,11.522,0.021
4636938,285.59229,39.79148,14.68,13.79,11.68,0.023,11.667,0.021
4138564,285.59543999999994,39.260979999999996,15.96,15.2,13.189,0.024,13.221,0.026000000000000002
12052230,285.59650949999997,50.51497,15.89,14.51,12.293,0.023,12.19,0.022000000000000002
6268870,285.60258,41.65804,15.89,15.1,13.028,0.035,13.087,0.035
9637036,285.6034604999999,46.30207,15.09,13.43,11.116,0.023,11.02,0.02
6347864,285.60945,41.712509999999995,14.73,13.7,11.521,0.023,11.534,0.021
11233004,285.6115395,48.96967,14.06,13.08,10.947,0.023,10.939,0.02
3527038,285.61259999999993,38.65318,15.87,14.73,12.581,0.024,12.483,0.023
9514298,285.62489999999997,46.10364000000001,15.91,14.98,12.885,0.024,12.962,0.024
10586604,285.63351,47.85999,16.09,14.88,12.611,0.023,12.579,0.023
3527088,285.634059,38.61449,15.84,14.69,12.561,0.023,12.561,0.023
11702167,285.6355995,49.82274,15.32,13.81,11.538,0.023,11.454,0.02
8740221,285.63585,44.90789,15.83,14.43,12.216,0.023,12.075,0.022000000000000002
3216700,285.64214999999996,38.378809999999994,15.76,14.77,12.596,0.023,12.571,0.022000000000000002
10521966,285.6451995,47.717890000000004,15.37,14.56,12.505,0.023,12.545,0.023
11018537,285.64928999999995,48.518359999999994,15.96,15.11,13.026,0.023,13.042,0.024
11073120,285.65957999999995,48.634159999999994,16.05,14.58,12.31,0.023,12.233,0.022000000000000002
9514377,285.66141,46.16402,16.24,15.12,12.378,0.023,12.378,0.023
9575777,285.66743999999994,46.23973,16.08,14.93,12.795,0.023,12.809,0.024
6268982,285.66767999999996,41.68611,15.59,14.55,12.404,0.023,12.383,0.023
11651634,285.6682095,49.78071,15.9,14.43,12.22,0.023,12.086,0.022000000000000002
11853987,285.67921049999995,50.14092,15.19,14.5,12.609,0.023,12.616,0.022000000000000002
7510447,285.68257049999994,43.10619000000001,12.85,12.1,10.092,0.023,10.08,0.02
8417053,285.68818049999993,44.48355,15.8,14.64,12.479,0.023,12.397,0.021
9075931,285.69259049999994,45.43011,14.63,13.7,11.614,0.023,11.604,0.021
5859744,285.69606000000005,41.19762,15.95,14.97,12.817,0.023,12.79,0.023
8546464,285.70206,44.68699,15.9,15.08,12.961,0.024,12.98,0.025
3628296,285.7075095,38.79343,15.48,14.68,12.701,0.024,12.705,0.024
8219352,285.71857049999994,44.186479999999996,14.93,13.94,11.85,0.023,11.862,0.021
9075982,285.71950949999996,45.42474,14.08,13.26,11.203,0.023,11.206,0.021
3527308,285.7250295,38.68173,15.68,14.54,12.342,0.023,12.305,0.023
10586780,285.72781949999995,47.80729,16.32,14.74,12.448,0.022000000000000002,12.374,0.022000000000000002
7265156,285.72803999999996,42.844879999999996,15.16,14.37,12.35,0.023,12.4,0.023
8611277,285.7280895,44.76664,15.95,15.03,12.925,0.024,12.902,0.025
3425850,285.72856950000005,38.59213,15.96,14.8,12.619,0.024,12.594,0.024
4818089,285.72952949999996,39.98017,15.59,14.3,12.067,0.023,11.991,0.022000000000000002
8938801,285.74289,45.27083,15.81,15.05,13.044,0.024,13.029,0.025
5516671,285.7744095,40.7669,15.7,14.25,11.89,0.023,11.81,0.021
3324375,285.77881949999994,38.412859999999995,15.73,14.86,12.808,0.023,12.866,0.024
11179952,285.7881300000001,48.86161,15.66,14.98,12.991,0.024,12.976,0.025
2831943,285.79000949999994,38.02786,15.49,14.7,12.631,0.024,12.686,0.025
2969839,285.79449,38.19308,16.12,14.89,12.671,0.023,12.662,0.024
2692772,285.79529999999994,37.942370000000004,15.91,14.87,12.719,0.024,12.693,0.025
3730067,285.80782049999993,38.89483,14.65,13.74,11.721,0.023,11.673,0.021
3324454,285.8094899999999,38.43072,15.57,14.94,12.885,0.023,12.866,0.023
2421893,285.81104999999997,37.79476,15.95,15.2,13.227,0.025,13.256,0.027000000000000003
7510767,285.81436949999994,43.15874,14.56,13.55,11.409,0.023,11.427,0.02
8219533,285.8174505,44.15969000000001,15.48,14.72,12.715,0.024,12.751,0.023
7265341,285.81908999999996,42.81009,15.44,14.62,12.599,0.023,12.598,0.024
5944041,285.82789950000006,41.25246,15.22,14.38,12.342,0.023,12.351,0.022000000000000002
4139175,285.83133,39.27548,15.85,15.12,13.132,0.024,13.125,0.025
11854219,285.83991,50.110459999999996,15.43,14.29,12.165,0.023,12.156,0.022000000000000002
9142334,285.8517195,45.51135,13.77,12.67,10.504,0.022000000000000002,10.539,0.02
2282663,285.86593049999993,37.63084,15.89,15.11,13.086,0.024,13.12,0.025
9007577,285.87259049999994,45.3532,15.85,15.03,12.929,0.023,12.976,0.024
6107421,285.87592049999995,41.40885,16.06,14.79,12.61,0.023,12.548,0.022000000000000002
10587070,285.876,47.83119,15.42,13.9,11.631,0.023,11.575,0.021
9269155,285.880299,45.70833,15.09,14.17,12.029,0.023,12.048,0.022000000000000002
2282712,285.88241999999997,37.64113,15.84,14.32,12.068,0.023,11.98,0.022000000000000002
3833890,285.8848499999999,38.98946,15.79,15.02,12.985,0.024,13.01,0.025
3426250,285.88522049999995,38.50147,14.97,14.15,12.101,0.023,12.166,0.021
10909109,285.88914,48.3186,15.13,14.01,11.794,0.023,11.787,0.021
4544639,285.90536999999995,39.631370000000004,16.19,14.71,12.437,0.024,12.335,0.023
4729962,285.9084,39.85838,15.99,14.74,12.535,0.024,12.485,0.024
10909144,285.91132949999997,48.32214000000001,15.98,15.03,12.889,0.023,12.882,0.024
12003924,285.91341,50.48126,15.73,14.93,12.902,0.023,12.879,0.024
7807888,285.91403999999994,43.55376,15.36,14.31,12.18,0.025,12.136,0.024
6026814,285.91638,41.38209000000001,15.85,14.48,12.272,0.023,12.171,0.022000000000000002
11652051,285.93102,49.72074,15.96,14.66,12.412,0.023,12.339,0.022000000000000002
3730371,285.93461999999994,38.85977000000001,15.99,14.58,12.351,0.023,12.304,0.022000000000000002
4244723,285.93546,39.39226,15.78,15.01,12.982,0.023,13.033,0.023
9514852,285.9370305,46.13411,15.49,14.72,12.687,0.023,12.732,0.024
7511147,285.9499995,43.14407,15.46,14.69,12.634,0.024,12.671,0.026000000000000002
10587237,285.95322,47.88332,15.73,14.73,12.634,0.023,12.618,0.023
4139476,285.95414999999997,39.28931,15.62,14.62,12.446,0.023,12.482,0.024
11600744,285.9550395,49.696059999999996,15.68,14.4,12.175,0.023,12.091,0.021
12102104,285.9611699999999,50.65773,14.13,13.23,11.147,0.023,11.153,0.02
9076474,285.97764,45.44995,15.41,14.22,12.036,0.023,12.017,0.021
6846346,285.98758949999996,42.38837,15.24,14.04,11.794,0.023,11.817,0.022000000000000002
12102169,285.99794999999995,50.658970000000004,15.27,14.22,12.045,0.023,12.035,0.022000000000000002
7877270,285.99974999999995,43.62828,15.79,14.87,12.76,0.023,12.802,0.024
9453185,286.00043999999997,46.09773,15.8,15.05,13.045,0.023,13.04,0.024
7592283,286.01075999999995,43.29154000000001,14.93,14.21,12.243,0.023,12.25,0.023
10909367,286.03256999999996,48.32481,14.37,13.26,11.051,0.023,11.0,0.02
11904699,286.03561949999994,50.240520000000004,14.84,13.93,11.861,0.023,11.865,0.021
4818821,286.04768999999993,39.97204,15.93,14.92,12.744,0.023,12.769,0.023
2832741,286.05564,38.017109999999995,15.42,14.76,12.723,0.023,12.721,0.024
9206633,286.058319,45.66193,15.26,14.46,12.364,0.022000000000000002,12.408,0.022000000000000002
4907159,286.0607504999999,40.07644000000001,14.38,13.67,11.654,0.023,11.663,0.021
11702828,286.0671195,49.82924000000001,15.87,14.87,12.715,0.023,12.692,0.023
8676609,286.06721999999996,44.810759999999995,15.31,14.55,12.565,0.025,12.615,0.024
10849430,286.06797000000006,48.22376,15.09,14.2,12.073,0.023,12.091,0.022000000000000002
5774715,286.07554049999993,41.02235,15.95,15.17,12.971,0.036000000000000004,12.984,0.038
11854605,286.0843005,50.142309999999995,15.76,15.07,13.116,0.023,13.142,0.025
7808214,286.0879605,43.555440000000004,15.47,14.72,12.627,0.023,12.646,0.024
4994641,286.09156950000005,40.15866,15.47,14.5,12.378,0.022000000000000002,12.348,0.022000000000000002
9142795,286.0919895,45.547090000000004,14.59,13.88,11.902,0.023,11.924,0.021
6846570,286.09331999999995,42.33635,14.81,13.65,11.389,0.022000000000000002,11.369,0.019
3426852,286.10405999999995,38.520540000000004,15.95,15.12,13.0,0.023,13.07,0.026000000000000002
9008142,286.11019949999996,45.31296,14.99,13.71,11.542,0.022000000000000002,11.408,0.021
3426874,286.11476999999996,38.53998,15.85,14.69,12.494,0.023,12.538,0.023
5082913,286.11650999999995,40.20047,15.86,15.04,12.859,0.023,12.888,0.024
5603441,286.117059,40.84023,15.89,15.18,13.194,0.023,13.212,0.027000000000000003
7184336,286.1315505,42.70182,16.09,14.98,12.752,0.023,12.68,0.025
8547278,286.15040999999997,44.65274,15.13,14.24,12.11,0.023,12.11,0.022000000000000002
3218080,286.17366,38.372479999999996,15.35,14.65,12.688,0.024,12.706,0.024
9142931,286.18228049999993,45.50286,15.77,14.75,12.628,0.023,12.586,0.023
10784717,286.20341999999994,48.12395,15.74,14.9,12.807,0.022000000000000002,12.846,0.023
9008321,286.20459,45.3507,15.83,14.68,12.456,0.023,12.451,0.023
9269688,286.2145695,45.72786,14.92,14.23,12.261,0.023,12.283,0.022000000000000002
3938241,286.22569949999996,39.00437,14.61,13.64,11.485,0.021,11.532,0.019
2555523,286.22768999999994,37.85223,15.49,14.52,12.376,0.023,12.41,0.022000000000000002
10128261,286.22882999999996,47.2,15.99,14.86,12.685,0.023,12.623,0.024
1849513,286.22997,37.3702,15.96,15.06,12.949,0.023,12.966,0.023
11180776,286.2359295,48.82995,14.28,13.3,11.185,0.023,11.189,0.02
3528588,286.24136999999996,38.6162,15.37,14.22,12.019,0.023,11.98,0.022000000000000002
12102573,286.24792949999994,50.61843,11.84,11.09,9.027,0.023,9.006,0.02
9076928,286.24875,45.45653,16.1,14.72,12.489,0.03,12.374,0.03
1849590,286.25289000000004,37.31196,14.53,13.74,11.693,0.023,11.719,0.022000000000000002
4545410,286.25439,39.62223,15.98,15.19,13.122,0.024,13.137,0.025
3218308,286.26032999999995,38.37484,13.85,12.82,10.663,0.022000000000000002,10.708,0.02
11019570,286.27482,48.52858,12.55,11.8,9.795,0.023,9.818,0.021
6589996,286.282269,42.06003,15.86,15.19,13.233,0.034,13.241,0.035
4819423,286.29543,39.92181,15.55,14.77,12.773,0.024,12.736,0.024
11340510,286.2963705,49.142720000000004,15.59,14.65,12.53,0.023,12.567,0.022000000000000002
4907701,286.29689999999994,40.07743,15.01,14.32,12.359,0.023,12.372,0.022000000000000002
10195818,286.30055999999996,47.229009999999995,15.39,14.04,11.861,0.023,11.764,0.021
11393249,286.30107,49.20596,15.6,14.79,12.701,0.024,12.729,0.024
6590048,286.30301999999995,42.03881,15.14,14.3,12.197,0.026000000000000002,12.234,0.026000000000000002
9879930,286.30595999999997,46.79733,15.4,13.83,11.581,0.025,11.494,0.023
9207050,286.31732999999997,45.64606,15.39,14.61,12.555,0.024,12.599,0.024
9269844,286.32409049999995,45.70444000000001,15.38,14.55,12.489,0.022000000000000002,12.478,0.021
10718859,286.33700999999996,48.05707,16.0,14.43,12.117,0.023,12.081,0.021
11340585,286.34153999999995,49.18521,15.91,15.16,13.187,0.023,13.226,0.024
6675318,286.34713049999993,42.114940000000004,15.24,14.39,12.306,0.023,12.279,0.023
11954701,286.34968949999995,50.31803,15.76,15.07,13.055,0.023,13.049,0.025
11127499,286.3531904999999,48.76925,12.78,11.92,9.848,0.023,9.873,0.02
4819564,286.35544049999993,39.91816,14.73,13.79,11.638,0.023,11.613,0.02
12200438,286.36026,50.84233,14.0,13.06,10.957,0.023,10.947,0.02
7592990,286.3626795,43.24619000000001,15.85,14.87,12.643,0.023,12.648,0.024
4731007,286.36551,39.83778,15.85,15.1,13.119,0.024,13.155,0.026000000000000002
8741502,286.36850999999996,44.95666,15.68,14.91,12.903,0.023,12.925,0.025
7184868,286.36880999999994,42.79394,15.93,14.66,12.398,0.024,12.31,0.022000000000000002
8418317,286.37161949999995,44.46757,15.54,14.26,12.045,0.023,11.994,0.022000000000000002
2423549,286.37289,37.71129000000001,15.87,14.79,12.611,0.023,12.644,0.023
8872668,286.37665949999996,45.190509999999996,15.23,14.51,12.545,0.024,12.581,0.023
3835071,286.37922,38.90822,15.6,14.7,12.629,0.023,12.642,0.023
10965610,286.3831305,48.41425,15.65,14.77,12.707,0.023,12.7,0.023
7347292,286.3837395,42.905609999999996,15.86,15.29,13.431,0.024,13.404,0.028999999999999998
5083480,286.38437999999996,40.24865,16.09,14.85,12.683,0.023,12.617,0.023
7018323,286.4043,42.59189,15.46,14.23,11.977,0.023,11.919,0.021
10718967,286.4072699999999,48.046640000000004,15.3,14.56,12.549,0.023,12.58,0.023
1996399,286.40831999999995,37.426759999999994,14.82,13.72,11.548,0.023,11.571,0.02
6590263,286.41034949999994,42.083859999999994,16.13,14.61,12.329,0.023,12.203,0.021
10909963,286.41087,48.32532,15.68,14.88,12.804,0.022000000000000002,12.794,0.023
7668974,286.4351205,43.3485,13.78,12.95,10.905,0.022000000000000002,10.918,0.021
4819766,286.4373195,39.96944000000001,15.82,14.6,12.371,0.023,12.33,0.023
10262367,286.44259049999994,47.350359999999995,14.98,14.14,12.057,0.023,12.072,0.022000000000000002
8741649,286.445949,44.91164000000001,15.73,14.17,11.825,0.023,11.812,0.021
6428426,286.45041,41.87627,14.94,14.18,12.126,0.023,12.15,0.021
2834075,286.4560395,38.04156,15.02,14.11,11.941,0.023,11.977,0.022000000000000002
10063343,286.46034,47.005829999999996,13.23,12.22,10.041,0.022000000000000002,10.005,0.019
11181126,286.46300999999994,48.865790000000004,15.93,14.93,12.788,0.023,12.773,0.024
4908089,286.464549,40.0024,14.59,13.6,11.428,0.027000000000000003,11.435,0.025
3099491,286.46697,38.2066,15.96,14.63,12.405,0.024,12.307,0.022000000000000002
4349043,286.46871000000004,39.43405,14.74,14.05,12.127,0.024,12.117,0.022000000000000002
11905369,286.47214949999994,50.29649000000001,13.75,12.89,10.877,0.023,10.904,0.02
4246113,286.47607049999993,39.35167,15.93,15.32,13.386,0.025,13.366,0.026000000000000002
10850139,286.47769049999994,48.24879,14.22,13.22,11.025,0.039,10.987,0.039
8612667,286.47794999999996,44.78734,15.83,15.14,13.221,0.024,13.244,0.027000000000000003
12102905,286.4833605,50.63378,15.34,14.74,12.832,0.023,12.797,0.024
3099533,286.48366949999996,38.25436,15.68,14.14,11.86,0.023,11.796,0.021
7185180,286.4891099999999,42.76631,15.84,15.23,13.297,0.024,13.215,0.027999999999999997
4995581,286.49172,40.10668,15.97,14.38,12.041,0.023,11.942,0.021
9077376,286.49482049999995,45.47903,14.25,13.12,10.924,0.023,10.942,0.02
7185200,286.49865,42.78539,15.54,14.65,12.511,0.023,12.496,0.023
3938944,286.50441,39.01936,15.74,14.75,12.669,0.023,12.674,0.023
10262494,286.50691049999995,47.35147,16.04,14.79,12.575,0.023,12.543,0.023
8547947,286.51018049999993,44.635220000000004,15.66,14.7,12.531,0.023,12.535,0.023
6675714,286.5126599999999,42.13399999999999,14.67,13.7,11.52,0.023,11.501,0.021
3218997,286.52719949999994,38.3083,16.23,14.73,12.468,0.023,12.368,0.023
8940442,286.53641999999996,45.20113,14.45,13.54,11.422,0.023,11.45,0.021
11446073,286.53661049999994,49.366279999999996,15.62,14.67,12.472,0.023,12.487,0.023
11955005,286.5391305,50.37747,15.5,14.56,12.481,0.023,12.495,0.023
7809108,286.53932999999995,43.51067000000001,14.18,13.29,11.188,0.023,11.164,0.02
3326330,286.5409304999999,38.47098,15.58,14.73,12.699,0.023,12.708,0.023
11653019,286.54174049999995,49.727309999999996,16.1,14.27,11.88,0.023,11.794,0.022000000000000002
9270223,286.54224,45.759840000000004,15.9,14.7,12.445,0.023,12.455,0.023
5171285,286.54431,40.3047,15.29,14.58,12.54,0.023,12.568,0.021
8483285,286.55041049999994,44.50429000000001,15.71,14.92,12.892,0.023,12.912,0.024
10196291,286.55116949999996,47.25359,15.93,15.12,13.05,0.023,13.061,0.025
11340906,286.55818049999993,49.16499,15.54,14.78,12.797,0.024,12.803,0.023
12004872,286.562799,50.4895,14.41,12.92,10.674,0.022000000000000002,10.58,0.019
11601748,286.5725295,49.61094,12.61,11.84,9.827,0.023,9.834,0.02
9077513,286.57302,45.42202,15.59,14.86,12.892,0.024,12.889,0.024
2142372,286.57420949999994,37.517070000000004,15.65,14.49,12.321,0.023,12.283,0.022000000000000002
11446140,286.57541999999995,49.343579999999996,16.22,14.62,12.241,0.023,12.134,0.021
9941061,286.5820695,46.87551,16.01,14.71,12.437,0.023,12.401,0.022000000000000002
3529497,286.58831999999995,38.66794,15.77,15.12,13.224,0.024,13.225,0.027000000000000003
2142451,286.60021049999995,37.5277,15.99,14.44,12.156,0.023,12.108,0.021
6762296,286.60141049999993,42.25569,15.41,14.7,12.691,0.023,12.725,0.025
9760292,286.6017,46.5179,15.56,14.26,12.044,0.023,12.017,0.021
4731525,286.60219049999995,39.882709999999996,14.39,12.78,10.485,0.023,10.37,0.02
2284919,286.60318049999995,37.67131,15.96,14.5,12.198,0.023,12.178,0.022000000000000002
11601794,286.60357949999997,49.65325,15.47,14.22,12.007,0.023,11.952,0.021
7878428,286.60645049999994,43.60664000000001,14.24,13.0,10.718,0.023,10.731,0.02
3099900,286.61359049999993,38.260259999999995,15.85,14.64,12.402,0.023,12.387,0.022000000000000002
2834564,286.62313049999995,38.08034,14.75,13.31,11.05,0.023,10.976,0.02
2834612,286.64011949999997,38.04509,15.68,14.53,12.298,0.023,12.278,0.022000000000000002
4349469,286.6428795,39.463409999999996,15.21,13.87,11.622,0.023,11.578,0.021
11498106,286.6535595,49.46788,15.31,14.1,11.908,0.023,11.848,0.021
12005016,286.66481999999996,50.48001,15.78,14.4,12.215,0.023,12.172,0.022000000000000002
3219400,286.66727999999995,38.39424,15.78,14.88,12.75,0.024,12.792,0.024
7347932,286.66877999999997,42.9634,15.64,14.44,12.288,0.023,12.259,0.023
8940708,286.67175,45.25708,15.39,14.42,12.334,0.023,12.359,0.023
6271033,286.67365049999995,41.65600000000001,15.34,13.77,11.472,0.022000000000000002,11.359,0.02
2972492,286.67747999999995,38.104440000000004,15.66,14.92,13.026,0.024,13.071,0.025
11955208,286.68125999999995,50.335770000000004,15.85,14.49,12.188,0.023,12.119,0.021
2834754,286.68862949999993,38.02107,15.28,14.52,12.486,0.024,12.518,0.023
8153154,286.68871949999993,44.00224,14.77,13.51,11.278,0.023,11.195,0.021
8085076,286.68892049999994,43.90879,15.21,14.02,11.865,0.022000000000000002,11.815,0.022000000000000002
2834778,286.6942005,38.01527,16.02,14.71,12.499,0.023,12.43,0.023
4908565,286.69552049999993,40.04091,15.9,14.99,12.87,0.024,12.857,0.024
2695622,286.69692,37.99515,15.79,14.68,12.49,0.023,12.499,0.023
11498173,286.69894049999994,49.4049,15.35,14.43,12.357,0.023,12.361,0.022000000000000002
6507888,286.70309999999995,41.99742,15.3,14.38,12.209,0.023,12.215,0.023
10850518,286.71263999999996,48.20368,14.39,13.31,11.138,0.023,11.17,0.02
8483557,286.7130195,44.58484,14.91,13.5,11.252,0.023,11.181,0.02
11905729,286.71339,50.2551,14.39,13.65,11.63,0.023,11.644,0.02
6271120,286.72144949999995,41.64452,15.5,14.56,12.431,0.022000000000000002,12.501,0.023
7430058,286.72418999999996,43.07439,15.76,14.82,12.753,0.024,12.779,0.025
11703765,286.72533,49.80283,15.82,14.78,12.705,0.076,12.695,0.066
4639615,286.73289000000005,39.78383,15.39,14.36,12.153,0.023,12.136,0.022000000000000002
8483588,286.73302049999995,44.59677,15.52,14.7,12.68,0.023,12.7,0.023
11653259,286.73393999999996,49.70893,15.87,14.65,12.422,0.023,12.341,0.021
11128024,286.73501999999996,48.79398,15.68,14.78,12.75,0.023,12.687,0.023
11905765,286.7399295,50.2691,15.33,14.37,12.288,0.023,12.214,0.021
11905771,286.74199949999996,50.255140000000004,15.06,14.25,12.194,0.023,12.231,0.021
9009514,286.74385049999995,45.37428,15.62,14.99,13.02,0.024,13.016,0.025
9077823,286.75016999999997,45.44828,15.7,14.91,12.867,0.023,12.918,0.024
10966172,286.75602,48.412929999999996,16.13,14.52,12.254,0.023,12.144,0.021
2424688,286.76574,37.740970000000004,15.81,14.93,12.843,0.023,12.862,0.025
4349785,286.76646,39.44583,15.73,14.66,12.442,0.024,12.406,0.022000000000000002
6190599,286.76723999999996,41.53147,15.57,14.85,12.815,0.023,12.847,0.025
4546642,286.7759205,39.694179999999996,15.82,14.95,12.744,0.023,12.737,0.024
7103120,286.77669,42.69011,15.56,14.7,12.527,0.022000000000000002,12.596,0.023
2835051,286.78348049999994,38.042120000000004,14.68,13.84,11.705,0.022000000000000002,11.761,0.021
8548410,286.78412999999995,44.6258,15.62,14.48,12.286,0.023,12.288,0.022000000000000002
6848229,286.79409,42.382709999999996,15.56,14.88,12.929,0.023,12.931,0.026000000000000002
7878794,286.80602999999996,43.62981,13.45,12.62,10.523,0.023,10.555,0.02
10263037,286.8100695,47.351890000000004,15.31,14.31,12.141,0.023,12.155,0.022000000000000002
10129425,286.81539,47.18824,12.47,11.58,9.513,0.023,9.539,0.02
3327092,286.829619,38.46825,15.68,14.25,12.002,0.023,11.889,0.022000000000000002
2285598,286.83850049999995,37.696690000000004,11.97,11.11,9.016,0.023,9.071,0.02
4820690,286.8390705,39.988279999999996,15.77,15.08,13.15,0.024,13.164,0.027000000000000003
7513242,286.83921,43.133070000000004,16.27,14.82,12.658,0.023,12.554,0.023
8873629,286.84116,45.15617,15.27,14.38,12.344,0.023,12.405,0.022000000000000002
10196885,286.8528495,47.25036,14.96,13.43,11.179,0.023,11.103,0.02
11703956,286.85735999999997,49.80645,14.03,13.27,11.257,0.023,11.296,0.021
2557479,286.86278999999996,37.87704,15.81,15.0,12.962,0.023,13.016,0.025
11905939,286.86803999999995,50.238929999999996,15.51,14.41,12.197,0.023,12.236,0.022000000000000002
6762923,286.87480949999997,42.27019,14.97,14.09,11.98,0.023,11.947,0.021
4639967,286.87541999999996,39.753370000000004,15.61,14.98,13.149,0.024,13.135,0.027000000000000003
9009800,286.8785595,45.34162,15.63,14.81,12.697,0.023,12.683,0.023
3836257,286.87985999999995,38.97094,16.05,14.99,12.904,0.023,12.972,0.025
7809755,286.88626949999997,43.593740000000004,15.84,14.77,12.624,0.024,12.62,0.024
11550689,286.89182999999997,49.58255,14.6,13.8,11.737,0.023,11.774,0.021
2835393,286.8952499999999,38.0887,15.93,14.93,12.783,0.024,12.807,0.024
8085465,286.89789,43.90265,15.87,15.04,12.957,0.023,12.99,0.025
10966394,286.9111095,48.403929999999995,15.3,14.36,12.235,0.023,12.274,0.023
2557669,286.91983049999993,37.87816,14.86,13.68,11.472,0.023,11.455,0.021
4640084,286.9237995,39.7711,15.85,14.85,12.658,0.024,12.681,0.023
3940002,286.92424049999994,39.06455,14.89,14.23,12.336,0.023,12.353,0.022000000000000002
6763067,286.92604049999994,42.23747,15.84,14.7,12.487,0.024,12.425,0.024
11602234,286.9261394999999,49.62186,12.79,11.92,9.845,0.023,9.897,0.02
4732250,286.93579049999994,39.822720000000004,15.92,15.08,12.888,0.024,12.923,0.023
9941632,286.9539795,46.82074,15.05,14.04,11.919,0.022000000000000002,11.977,0.022000000000000002
8016709,286.95610949999997,43.82287,14.85,14.07,12.098,0.023,12.101,0.022000000000000002
9639269,286.96401,46.30409,15.03,14.24,12.184,0.023,12.206,0.022000000000000002
2973361,286.97374950000005,38.11761,15.77,14.44,12.248,0.023,12.155,0.022000000000000002
3100994,286.98626999999993,38.26721,14.42,13.63,11.613,0.023,11.672,0.021
4909253,287.00691,40.03245,15.7,14.83,12.726,0.024,12.782,0.024
8941398,287.0096205,45.237559999999995,15.77,14.74,12.581,0.023,12.552,0.023
6429680,287.0099805,41.85839,15.49,14.33,12.131,0.023,12.184,0.023
11446732,287.01347999999996,49.33763,14.6,13.06,10.756,0.023,10.656,0.02
9941718,287.01441,46.81132,15.78,14.38,12.162,0.023,12.074,0.021
2973500,287.0215695,38.13704,15.62,14.26,12.025,0.023,11.931,0.022000000000000002
10459632,287.0478,47.63085,15.98,14.34,12.043,0.023,11.973,0.021
8016887,287.0491904999999,43.81019000000001,14.8,13.86,11.778,0.023,11.76,0.02
7348886,287.0546595,42.91735,15.93,15.14,13.133,0.023,13.197,0.025
11550910,287.0566304999999,49.53048,15.99,14.86,12.655,0.024,12.593,0.023
11288509,287.05849049999995,49.073370000000004,15.88,14.56,12.294,0.023,12.239,0.022000000000000002
4996874,287.0639295,40.10315,15.17,14.34,12.204,0.022000000000000002,12.256,0.023
11856056,287.07187049999993,50.16279,15.97,14.92,12.782,0.022000000000000002,12.72,0.023
11856076,287.08425,50.18047,13.31,12.39,10.335,0.022000000000000002,10.323,0.02
6508734,287.08438049999995,41.95406,15.84,14.52,12.303,0.023,12.212,0.022000000000000002
4547380,287.090649,39.67051,15.06,14.21,12.109,0.023,12.125,0.022000000000000002
3836862,287.10236999999995,38.9465,15.39,14.65,12.656,0.024,12.686,0.024
12300545,287.10424049999995,51.052009999999996,13.53,12.51,10.333,0.023,10.309,0.02
7349014,287.10591,42.964059999999996,16.04,14.93,12.827,0.023,12.841,0.024
9821545,287.10599999999994,46.69266,15.99,15.17,13.048,0.023,13.101,0.025
7019844,287.10644999999994,42.577690000000004,15.08,14.12,12.022,0.023,11.926,0.022000000000000002
4547416,287.10715949999997,39.698859999999996,14.66,13.81,11.669,0.023,11.724,0.021
6272039,287.11066049999994,41.60969,15.84,14.98,12.889,0.024,12.883,0.025
6029297,287.1149805,41.306709999999995,15.38,14.54,12.395,0.023,12.363,0.023
7879384,287.1163095,43.61985,15.05,14.1,11.954,0.023,11.997,0.021
2558314,287.11814999999996,37.800509999999996,13.71,12.81,10.751,0.022000000000000002,10.761,0.021
3631844,287.122779,38.71264,15.79,14.76,12.614,0.023,12.696,0.023
7430997,287.12451,43.04407,16.04,14.46,12.181,0.023,12.09,0.021
2836098,287.1245895,38.02567,14.52,13.67,11.508,0.023,11.531,0.021
10394504,287.12533949999994,47.523270000000004,15.96,15.04,12.921,0.023,12.977,0.023
9761158,287.12678999999997,46.593090000000004,15.08,14.25,12.207,0.023,12.275,0.022000000000000002
10966772,287.12926049999993,48.4092,15.96,15.08,12.988,0.023,13.015,0.024
11288659,287.14339049999995,49.09643,15.19,14.03,11.848,0.023,11.88,0.022000000000000002
7594800,287.1565695,43.26914,15.83,15.15,13.17,0.024,13.183,0.025
9700650,287.15831999999995,46.4752,13.99,12.75,10.575,0.022000000000000002,10.536,0.02
11446965,287.15854949999994,49.30627,15.86,14.93,12.836,0.023,12.832,0.024
3220742,287.16071999999997,38.31196,15.27,14.39,12.282,0.023,12.346,0.022000000000000002
12349863,287.16142949999994,51.15891,15.4,14.63,12.634,0.023,12.626,0.023
9455181,287.17520999999994,46.05511,15.08,14.14,11.98,0.023,12.052,0.022000000000000002
6191574,287.17699949999997,41.533120000000004,14.4,13.52,11.486,0.023,11.459,0.021
12400394,287.17705049999995,51.211420000000004,15.93,14.85,12.631,0.023,12.65,0.023
11128651,287.17736999999994,48.76204,15.82,15.17,13.297,0.024,13.267,0.026000000000000002
11602629,287.184579,49.60075,15.92,14.25,11.869,0.023,11.785,0.021
11447025,287.1977205,49.37259,16.02,14.98,12.765,0.023,12.787,0.023
6110369,287.20186049999995,41.499109999999995,15.5,14.76,12.782,0.024,12.82,0.023
9455236,287.2038,46.092009999999995,15.33,14.38,12.286,0.023,12.288,0.022000000000000002
4247905,287.20873049999994,39.3675,15.32,14.44,12.412,0.023,12.421,0.023
7670700,287.22532049999995,43.34431,15.52,13.99,11.675,0.023,11.581,0.021
3531176,287.22684,38.64421,15.72,14.32,12.056,0.023,11.966,0.021
10197588,287.23216049999996,47.22866,14.36,13.63,11.564,0.023,11.597,0.021
8288455,287.2330695,44.291270000000004,15.57,14.84,12.82,0.024,12.861,0.024
11075611,287.23906049999994,48.63926,15.55,13.86,11.518,0.023,11.467,0.021
8017291,287.2412295,43.88691,15.65,14.53,12.358,0.023,12.357,0.023
11755212,287.2508699999999,49.989940000000004,15.55,14.31,12.078,0.022000000000000002,12.029,0.022000000000000002
11551186,287.26018049999993,49.52281,15.18,14.24,12.151,0.022000000000000002,12.187,0.022000000000000002
6592335,287.26214999999996,42.032309999999995,16.18,14.62,12.331,0.023,12.21,0.022000000000000002
7268738,287.26798049999996,42.84223,15.76,14.74,12.581,0.023,12.6,0.024
7810551,287.27423999999996,43.558820000000004,14.8,14.03,11.987,0.023,12.042,0.022000000000000002
3328254,287.27618999999993,38.49126,15.72,14.35,12.087,0.023,12.025,0.021
4732983,287.27684999999997,39.88854,15.62,14.74,12.71,0.024,12.741,0.025
4640908,287.29167,39.7643,15.26,14.64,12.731,0.024,12.719,0.024
4733023,287.2968599999999,39.89103,15.65,14.85,12.807,0.023,12.85,0.024
11075709,287.30702999999994,48.61522,16.2,14.6,12.253,0.023,12.212,0.022000000000000002
7810653,287.31593999999996,43.53096,16.21,14.81,12.532,0.023,12.472,0.023
8288632,287.31616949999994,44.23151,15.99,15.16,13.095,0.024,13.075,0.026000000000000002
4142890,287.32228949999995,39.28148,14.11,12.38,10.084,0.023,9.996,0.02
7020381,287.32542,42.55383,15.91,14.99,12.772,0.023,12.775,0.024
8288674,287.33928,44.26491,15.77,14.72,12.522,0.023,12.572,0.024
8288684,287.34264,44.25284,15.6,14.74,12.67,0.023,12.719,0.024
7104554,287.35381049999995,42.69103,15.27,14.44,12.245,0.07200000000000001,12.3,0.07200000000000001
12350136,287.35873949999996,51.15832,14.63,13.83,11.771,0.023,11.832,0.021
8086398,287.35947,43.99367,15.82,14.55,12.371,0.023,12.331,0.022000000000000002
11235820,287.3665305,48.99183,15.51,14.82,12.806,0.023,12.822,0.024
3837507,287.3673495,38.98496,14.96,13.7,11.491,0.023,11.455,0.021
10065092,287.36964,47.06832,15.98,15.03,12.899,0.024,12.879,0.024
10197875,287.37086999999997,47.27384,15.86,14.73,12.503,0.024,12.486,0.023
8154485,287.37237,44.01114000000001,14.32,13.49,11.454,0.023,11.521,0.021
9701012,287.37535049999997,46.4641,14.58,13.82,11.786,0.023,11.795,0.022000000000000002
7514582,287.37598950000006,43.11761,15.32,14.42,12.374,0.024,12.431,0.026000000000000002
4641097,287.37735,39.72585,16.07,14.65,12.352,0.023,12.305,0.023
7671030,287.3806394999999,43.31228,16.03,14.37,12.005,0.023,11.923,0.022000000000000002
4043389,287.38211999999993,39.18098,11.69,10.11,7.885,0.026000000000000002,7.809,0.02
7741801,287.38313999999997,43.49129,15.63,14.42,12.221,0.023,12.269,0.021
10197916,287.3883495,47.264379999999996,15.16,14.03,11.856,0.023,11.829,0.021
10197929,287.39449950000005,47.24743,15.26,14.53,12.444,0.023,12.486,0.023
3430287,287.3947395,38.55771,14.51,13.79,11.882,0.023,11.873,0.022000000000000002
10130595,287.40187949999995,47.13541,15.17,13.87,11.657,0.023,11.626,0.021
10329669,287.40326999999996,47.4088,15.2,14.44,12.409,0.023,12.432,0.022000000000000002
8222467,287.4052095,44.18944000000001,14.93,14.09,12.042,0.023,12.087,0.021
4351367,287.41935,39.40444,15.73,14.84,12.756,0.023,12.747,0.024
3328643,287.41949999999997,38.4478,15.63,14.65,12.545,0.024,12.507,0.023
6272732,287.4207104999999,41.62437,15.23,14.27,12.145,0.024,12.196,0.023
7104739,287.42302049999995,42.6942,15.83,14.57,12.347,0.023,12.244,0.022000000000000002
11129075,287.42404049999993,48.71995,14.91,13.89,11.72,0.023,11.703,0.021
11075917,287.4277200000001,48.66001,15.94,14.79,12.555,0.023,12.574,0.023
6351754,287.42821949999995,41.75085,15.19,14.56,12.591,0.024,12.583,0.023
10130646,287.4295199999999,47.12761,14.06,12.81,10.691,0.023,10.603,0.02
12251612,287.43529049999995,50.97071,15.81,14.99,12.942,0.023,12.907,0.024
4548162,287.43542999999994,39.69299,15.71,14.88,12.767,0.024,12.8,0.026000000000000002
10525199,287.4404595,47.72849,16.1,14.99,12.746,0.023,12.739,0.022000000000000002
2837126,287.4480795,38.05792,13.74,12.9,10.825,0.023,10.813,0.02
11602988,287.4527100000001,49.66728,15.35,14.6,12.545,0.022000000000000002,12.587,0.024
3221541,287.4566895,38.37119000000001,14.43,13.72,11.711,0.022000000000000002,11.745,0.022000000000000002
11235958,287.45734949999996,48.99648,14.89,13.98,11.861,0.023,11.864,0.021
11551482,287.463129,49.55346,15.42,14.57,12.465,0.023,12.467,0.022000000000000002
11551500,287.47434,49.54616,16.14,14.99,12.772,0.023,12.769,0.024
6192309,287.47616999999997,41.535059999999994,15.86,14.45,12.227,0.023,12.152,0.022000000000000002
12201933,287.47999949999996,50.81603,15.38,14.21,12.025,0.022000000000000002,11.962,0.02
3941415,287.48783999999995,39.06216,14.77,13.85,11.67,0.023,11.721,0.021
10395165,287.48878949999994,47.501329999999996,14.21,13.44,11.445,0.023,11.487,0.021
9395205,287.50658999999996,45.95303,14.71,13.65,11.455,0.023,11.447,0.02
7742097,287.512209,43.487320000000004,15.89,14.95,12.816,0.023,12.84,0.023
9455756,287.51241,46.05516,13.49,12.62,10.548,0.023,10.538,0.02
7880206,287.51894999999996,43.68828,15.82,14.77,12.625,0.024,12.581,0.024
6351958,287.52994049999995,41.786809999999996,15.84,15.07,13.055,0.024,13.052,0.025
4248763,287.53504949999996,39.31531,13.1,12.15,10.005,0.023,9.988,0.02
12400940,287.55121949999995,51.27465,15.23,14.39,12.335,0.023,12.372,0.022000000000000002
10395312,287.56281,47.57863,16.09,14.75,12.491,0.023,12.459,0.022000000000000002
6936046,287.5671,42.44347,15.12,14.0,11.834,0.024,11.831,0.023
8086858,287.58536999999995,43.92827,15.47,14.64,12.607,0.023,12.596,0.023
9942695,287.59178999999995,46.8844,15.62,14.39,12.19,0.022000000000000002,12.119,0.022000000000000002
8086878,287.59837049999993,43.99942,14.91,13.76,11.557,0.023,11.501,0.022000000000000002
11395206,287.60350049999994,49.20452,13.77,12.42,10.177,0.023,10.086,0.02
3102749,287.61004949999995,38.248509999999996,14.33,13.42,11.329,0.022000000000000002,11.358,0.02
3102763,287.61542999999995,38.22607,16.07,14.65,12.422,0.023,12.362,0.023
3532233,287.61871949999994,38.67502,15.71,15.0,13.089,0.025,13.124,0.027000000000000003
12006322,287.62341,50.49061,14.99,14.17,12.177,0.023,12.218,0.021
11236224,287.6379195,48.95169,15.81,14.98,12.935,0.023,12.964,0.024
9517693,287.64522,46.16454,15.5,14.7,12.697,0.023,12.622,0.022000000000000002
4143733,287.6469,39.21441,15.11,14.28,12.256,0.023,12.291,0.023
3430981,287.6543595,38.58142,13.41,12.68,10.678,0.023,10.691,0.02
6678515,287.65896,42.18864,14.86,13.92,11.828,0.023,11.837,0.022000000000000002
6764930,287.65961999999996,42.22945,15.57,14.82,12.835,0.023,12.86,0.025
7880466,287.65963949999997,43.66211,15.32,14.37,12.235,0.023,12.235,0.023
3838294,287.66844,38.91823,15.38,13.93,11.63,0.022000000000000002,11.632,0.022000000000000002
5435923,287.66947949999997,40.684290000000004,15.69,14.2,11.898,0.022000000000000002,11.794,0.021
7269729,287.66994,42.81639000000001,15.93,14.75,12.498,0.023,12.485,0.023
7811438,287.67087,43.59004,16.14,14.73,12.469,0.023,12.382,0.022000000000000002
12055234,287.67151049999995,50.50297,15.85,14.94,12.803,0.023,12.8,0.023
10590402,287.67283949999995,47.87684,14.15,13.43,11.411,0.023,11.433,0.021
8018208,287.67371999999995,43.85407,15.38,14.54,12.508,0.023,12.514,0.023
11289422,287.67564,49.00579000000001,14.62,13.64,11.529,0.023,11.561,0.021
6431171,287.68096949999995,41.89267,15.8,14.98,12.896,0.024,12.919,0.025
11447756,287.68188,49.31864,15.95,15.57,13.825,0.025,13.582,0.028999999999999998
12055255,287.6871,50.53774,15.89,15.01,12.875,0.027999999999999997,12.909,0.028999999999999998
12153006,287.69826,50.7066,14.24,13.33,11.226,0.023,11.177,0.021
10065745,287.70222000000007,47.07848,16.1,14.54,12.294,0.023,12.16,0.022000000000000002
5693289,287.70277949999996,40.96071,15.2,13.92,11.661,0.023,11.641,0.021
8155169,287.7033105,44.045809999999996,16.19,14.76,12.483,0.023,12.395,0.023
9882247,287.70589049999995,46.79266,15.33,14.59,12.592,0.023,12.579,0.023
5607395,287.706309,40.88593,15.68,14.64,12.419,0.023,12.371,0.022000000000000002
5693298,287.70680999999996,40.910509999999995,15.88,14.87,12.712,0.023,12.689,0.023
11447799,287.7092595,49.34689,13.09,12.41,10.394,0.023,10.405,0.02
9272197,287.7107595,45.72065,16.01,15.16,13.062,0.024,13.082,0.025
12251954,287.7119505,50.91788,15.39,14.59,12.483,0.023,12.547,0.022000000000000002
6352355,287.71213049999994,41.745459999999994,15.76,14.63,12.438,0.023,12.379,0.022000000000000002
8223070,287.72446949999994,44.178779999999996,15.33,14.59,12.578,0.023,12.614,0.023
12006467,287.73276,50.48911,15.81,14.98,12.938,0.023,12.973,0.024
10590538,287.74426049999994,47.89976,15.37,14.48,12.379,0.026000000000000002,12.382,0.026000000000000002
8018340,287.746269,43.87232,16.05,15.05,12.902,0.024,12.879,0.024
8355631,287.7464295,44.351620000000004,15.57,14.86,12.866,0.024,12.887,0.026000000000000002
7515543,287.7539895,43.11394,15.04,13.91,11.743,0.023,11.733,0.022000000000000002
7949566,287.76142049999993,43.76746,15.94,15.21,13.197,0.024,13.223,0.027000000000000003
7188183,287.76520049999993,42.77959,15.56,14.68,12.554,0.023,12.624,0.023
12252040,287.76664949999997,50.983309999999996,15.87,14.7,12.478,0.023,12.382,0.022000000000000002
9640579,287.77682999999996,46.35607,15.18,14.03,11.908,0.023,11.841,0.021
5262561,287.78392949999994,40.41587,15.63,14.18,11.813,0.023,11.757,0.022000000000000002
12454007,287.78422049999995,51.33045,14.93,13.71,11.463,0.022000000000000002,11.429,0.02
8087274,287.79253049999994,43.94576,15.64,14.76,12.665,0.022000000000000002,12.647,0.023
7105730,287.80102049999994,42.607929999999996,15.18,14.4,12.328,0.023,12.378,0.023
7949663,287.8030395,43.73976,15.97,14.89,12.708,0.023,12.708,0.025
7596346,287.81023949999997,43.28403,14.27,13.52,11.499,0.023,11.53,0.021
3431453,287.81696999999997,38.56679000000001,14.74,14.02,12.051,0.023,12.082,0.022000000000000002
12055458,287.82235949999995,50.56541,14.97,13.99,11.842,0.024,11.869,0.021
9517997,287.82905999999997,46.10797,15.9,15.19,13.186,0.023,13.219,0.027000000000000003
5778943,287.83825949999994,41.03774,14.56,13.79,11.755,0.023,11.766,0.021
3329865,287.846799,38.48135,12.75,11.82,9.763,0.022000000000000002,9.795,0.02
10525990,287.85195,47.74192,14.45,13.4,11.267,0.023,11.261,0.02
11342883,287.85913049999994,49.12119000000001,13.33,12.64,10.658,0.023,10.651,0.02
12350839,287.87131049999994,51.18508,16.02,14.56,12.299,0.023,12.227,0.021
10395858,287.87320049999994,47.54937,14.33,13.42,11.32,0.023,11.341,0.021
9011963,287.87358,45.310959999999994,15.52,14.7,12.623,0.023,12.648,0.023
4044678,287.87960999999996,39.19988,15.4,14.21,12.041,0.023,12.021,0.022000000000000002
3329985,287.88784949999996,38.49255,16.21,14.62,12.378,0.024,12.253,0.023
3431662,287.88803999999993,38.55677,15.87,15.18,13.235,0.025,13.209,0.028999999999999998
5262820,287.88917999999995,40.44331,14.75,13.82,11.635,0.023,11.728,0.021
7949846,287.88933,43.77035,13.64,12.2,9.955,0.022000000000000002,9.879,0.02
3532922,287.89117049999993,38.63979000000001,16.08,14.4,12.056,0.023,11.969,0.022000000000000002
4249749,287.90233049999995,39.397690000000004,14.6,13.85,11.867,0.023,11.878,0.023
7880980,287.90326049999993,43.62336,15.61,14.77,12.668,0.023,12.728,0.025
9579672,287.90851949999995,46.26628,14.56,13.13,10.868,0.023,10.845,0.02
12153351,287.91544049999993,50.7709,15.72,14.87,12.712,0.023,12.753,0.023
7021842,287.91878999999994,42.57435,15.75,14.99,13.028,0.023,13.061,0.025
4249808,287.9265405,39.39343,14.58,13.83,11.813,0.03,11.848,0.03
10656438,287.92890900000003,47.97932,15.95,15.24,13.242,0.024,13.266,0.027000000000000003
9518185,287.93397,46.17055,15.83,15.07,13.053,0.023,13.097,0.026000000000000002
5087108,287.93477999999993,40.2343,15.77,14.6,12.414,0.023,12.434,0.023
11448151,287.94026999999994,49.39112,15.74,14.75,12.605,0.022000000000000002,12.581,0.022000000000000002
12350962,287.94336,51.176520000000004,15.45,14.28,12.068,0.023,12.014,0.022000000000000002
12104915,287.9455395,50.68605,15.74,14.8,12.647,0.023,12.643,0.023
9882703,287.94926999999996,46.78239,14.53,13.75,11.763,0.023,11.785,0.021
9080014,287.95063049999993,45.45352000000001,15.59,14.82,12.826,0.023,12.817,0.023
8356004,287.95066949999995,44.35159,15.06,14.12,11.954,0.023,12.017,0.021
5608021,287.95693049999994,40.83659,15.81,14.39,12.149,0.023,12.07,0.021
3533109,287.96183999999994,38.60103,14.98,14.17,12.119,0.023,12.18,0.023
7021960,287.9678399999999,42.56044,15.63,14.84,12.818,0.023,12.864,0.025
10396034,287.9683095,47.51055,14.81,13.9,11.853,0.023,11.894,0.022000000000000002
9518295,287.99959049999995,46.121829999999996,13.29,12.02,9.837,0.023,9.817,0.021
12006927,288.00410999999997,50.49029,14.71,13.81,11.69,0.023,11.681,0.02
10526289,288.01043999999996,47.77402,15.1,14.4,12.461,0.023,12.476,0.022000000000000002
9209982,288.01133999999996,45.673759999999994,13.4,12.68,10.662,0.023,10.69,0.021
9702112,288.02664,46.40325,15.94,14.69,12.479,0.023,12.421,0.022000000000000002
12055805,288.03010049999995,50.57215,15.02,13.6,11.328,0.023,11.235,0.02
8223666,288.03108,44.19032,15.64,14.83,12.705,0.023,12.75,0.024
5694104,288.03114,40.93101,15.39,14.61,12.556,0.024,12.595,0.023
11343182,288.03119999999996,49.11512000000001,15.5,14.78,12.804,0.023,12.842,0.024
7106306,288.03397049999995,42.66731,14.6,13.69,11.599,0.059000000000000004,11.632,0.055
9012329,288.03610949999995,45.36206,14.36,13.49,11.366,0.022000000000000002,11.414,0.021
5865193,288.0410895,41.1439,13.98,13.16,11.114,0.023,11.164,0.02
5694127,288.04128,40.98457,15.0,14.12,12.024,0.023,11.991,0.022000000000000002
4144893,288.04525049999995,39.20305,14.28,13.55,11.601,0.023,11.611,0.021
5522034,288.04544999999996,40.72722,15.33,13.87,11.636,0.023,11.513,0.021
10526369,288.04795949999993,47.705259999999996,15.92,14.89,12.711,0.023,12.755,0.024
5350780,288.0514905,40.516659999999995,16.04,14.51,12.214,0.023,12.109,0.022000000000000002
10396202,288.05283,47.578509999999994,14.76,14.03,12.032,0.023,12.043,0.022000000000000002
12552869,288.05600999999996,51.5278,16.04,14.9,12.674,0.023,12.654,0.022000000000000002
3634308,288.0600195,38.72053,15.86,14.85,12.697,0.024,12.706,0.025
9396164,288.07063949999997,45.90574,15.13,13.87,11.651,0.023,11.623,0.022000000000000002
12007066,288.0836999999999,50.449329999999996,16.08,14.59,12.355,0.024,12.233,0.022000000000000002
6851483,288.08863049999997,42.36461,13.1,12.36,10.312,0.023,10.336,0.02
3634402,288.09063,38.75886,15.78,14.05,11.673,0.023,11.627,0.022000000000000002
3432286,288.09299999999996,38.586079999999995,15.87,14.86,12.715,0.024,12.748,0.025
3533437,288.094659,38.63154,15.87,14.84,12.673,0.024,12.713,0.024
5608384,288.097089,40.831509999999994,14.93,14.17,12.091,0.023,12.075,0.022000000000000002
7516478,288.11191049999996,43.18096,15.09,14.09,12.005,0.023,11.993,0.021
6432245,288.11382,41.822959999999995,13.79,12.98,10.911,0.022000000000000002,10.915,0.021
6937405,288.11724,42.45426,16.07,14.85,12.722,0.022000000000000002,12.711,0.023
7812368,288.122439,43.51084,15.84,14.51,12.344,0.022000000000000002,12.249,0.022000000000000002
7270844,288.1306199999999,42.83975,15.94,14.84,12.719,0.023,12.697,0.024
12202958,288.1406505,50.8658,15.8,14.86,12.75,0.023,12.781,0.023
8223880,288.14102999999994,44.11303,14.09,13.2,11.174,0.032,11.191,0.03
9456920,288.15127049999995,46.059059999999995,13.46,12.39,10.248,0.023,10.213,0.02
7022432,288.15630000000004,42.5019,16.28,14.53,12.197,0.023,12.131,0.022000000000000002
12504861,288.16906049999994,51.4386,15.04,14.25,12.208,0.023,12.196,0.021
7950450,288.17055,43.74149,15.17,14.1,11.942,0.023,11.93,0.022000000000000002
5522339,288.1777305,40.76357,14.54,13.84,11.83,0.023,11.855,0.022000000000000002
5779809,288.17883,41.03884,15.27,14.56,12.512,0.024,12.532,0.023
9080444,288.1863,45.437670000000004,14.91,14.03,11.964,0.023,11.932,0.022000000000000002
10461831,288.1904399999999,47.672259999999994,15.84,14.1,11.694,0.023,11.612,0.021
3736208,288.19257,38.86427,14.44,13.59,11.52,0.023,11.558,0.021
7812517,288.1954695,43.571870000000004,15.88,15.11,13.095,0.023,13.119,0.026000000000000002
6432467,288.20524049999995,41.87495,15.32,14.43,12.307,0.023,12.326,0.022000000000000002
12007318,288.20646,50.4326,15.92,15.11,13.033,0.023,13.048,0.024
12203082,288.21299999999997,50.80017,15.35,14.25,12.073,0.023,12.028,0.022000000000000002
12252762,288.2167799999999,50.98348,15.42,14.03,11.781,0.023,11.671,0.021
7022598,288.22195949999997,42.5785,15.06,13.73,11.466,0.023,11.458,0.021
5263722,288.2339999999999,40.48723,15.97,15.13,13.123,0.027000000000000003,13.101,0.03
5437354,288.23774999999995,40.67022,15.42,14.31,12.087,0.023,12.081,0.022000000000000002
6937713,288.24011999999993,42.46051,15.38,14.49,12.379,0.023,12.412,0.023
10591522,288.2418794999999,47.817640000000004,15.45,14.28,12.103,0.023,12.041,0.022000000000000002
9457083,288.24694949999997,46.015390000000004,15.82,15.1,13.077,0.023,13.11,0.025
3839850,288.25208999999995,38.98545,15.65,14.69,12.634,0.023,12.649,0.024
12553184,288.25703999999996,51.56909,14.19,13.34,11.255,0.023,11.253,0.021
11237304,288.2612595,48.99883,15.85,14.61,12.439,0.023,12.389,0.023
10199556,288.26144999999997,47.26052,15.28,14.44,12.308,0.023,12.347,0.022000000000000002
9334481,288.26793,45.812670000000004,15.82,15.02,12.944,0.024,13.003,0.025
12203198,288.2770605,50.85088,14.43,13.36,11.18,0.023,11.194,0.02
5263823,288.27816,40.43112,16.0,14.94,12.764,0.023,12.75,0.024
10526849,288.27903,47.77309,14.41,13.66,11.678,0.022000000000000002,11.719,0.021
7516880,288.27913049999995,43.16367,15.16,14.35,12.336,0.023,12.343,0.023
12505044,288.27935999999994,51.40059,16.05,14.95,12.713,0.023,12.768,0.022000000000000002
6937828,288.2796495,42.45561,15.05,14.11,11.995,0.023,11.947,0.021
5437459,288.28458,40.63836,15.27,14.27,12.072,0.024,12.033,0.022000000000000002
5780123,288.29667,41.0434,16.0,15.14,13.079,0.024,13.056,0.025
6937870,288.29794949999996,42.43841,14.29,13.45,11.422,0.023,11.446,0.021
9883323,288.31741049999994,46.79018,15.46,14.69,12.674,0.023,12.731,0.024
3534089,288.31904999999995,38.67391,15.74,14.19,11.829,0.023,11.753,0.021
7812797,288.32083049999994,43.58726,15.67,14.86,12.843,0.024,12.888,0.025
12007544,288.32188949999994,50.48953,15.92,14.66,12.435,0.023,12.381,0.022000000000000002
6766663,288.3329895,42.29495,13.9,12.9,10.762,0.023,10.782,0.02
7743830,288.33374999999995,43.44173,15.42,14.27,12.074,0.023,12.039,0.022000000000000002
9080730,288.33950999999996,45.458,13.1,12.22,10.155,0.022000000000000002,10.189,0.019
12553312,288.3475199999999,51.56641,15.55,14.79,12.745,0.023,12.76,0.023
4735754,288.36496049999994,39.82932,14.41,13.23,11.042,0.023,11.02,0.02
5264059,288.36938999999995,40.425059999999995,15.53,14.81,12.868,0.023,12.888,0.025
11858066,288.37445999999994,50.19882,14.37,13.33,11.188,0.023,11.175,0.021
6938077,288.38057999999995,42.47408,15.03,14.02,11.816,0.023,11.89,0.021
7517147,288.38397,43.113620000000004,15.89,15.03,13.024,0.024,13.109,0.025
9146935,288.3906,45.58936,15.77,14.6,12.418,0.023,12.357,0.023
8680857,288.39070949999996,44.82725,14.76,13.92,11.95,0.023,11.907,0.021
4735815,288.39118049999996,39.87289000000001,15.98,14.74,12.425,0.06,12.373,0.054000000000000006
10853806,288.3922005,48.21625,14.97,13.98,11.868,0.024,11.868,0.022000000000000002
10331532,288.39651,47.4305,16.01,14.94,12.796,0.022000000000000002,12.785,0.023
3331515,288.39849,38.48073,15.31,14.48,12.475,0.023,12.514,0.024
12007684,288.39948,50.46013,15.97,14.35,12.09,0.023,12.028,0.021
6680567,288.40098,42.177659999999996,15.77,15.05,13.048,0.028999999999999998,13.046,0.031
7743987,288.40396949999996,43.4537,15.0,14.28,12.287,0.023,12.297,0.022000000000000002
9080851,288.40570949999994,45.492490000000004,16.04,15.05,12.917,0.024,12.96,0.026000000000000002
10199844,288.40799999999996,47.29005,15.64,14.64,12.448,0.023,12.493,0.022000000000000002
12505250,288.41249999999997,51.43015,16.12,14.6,12.317,0.022000000000000002,12.229,0.022000000000000002
3331574,288.4195605,38.48672,13.48,12.36,10.194,0.022000000000000002,10.204,0.02
12203450,288.42008999999996,50.84517,14.12,13.23,11.121,0.023,11.12,0.021
5780503,288.43012049999993,41.05399,15.34,14.69,12.832,0.023,12.837,0.025
12105694,288.43609949999995,50.67948,15.87,14.83,12.589,0.023,12.562,0.022000000000000002
5523045,288.4471695,40.73462,15.74,14.91,12.887,0.025,12.955,0.025
7107430,288.4476795,42.61515,13.21,12.41,10.359,0.023,10.382,0.021
6032373,288.45399,41.37083,15.67,14.72,12.618,0.023,12.594,0.022000000000000002
10266175,288.458109,47.37388,15.88,14.13,11.727,0.023,11.68,0.021
7744122,288.4585695,43.48735,15.22,14.2,12.084,0.024,12.073,0.024
7951063,288.460449,43.770720000000004,14.77,13.7,11.521,0.022000000000000002,11.504,0.021
11655859,288.4641,49.70508,15.25,14.09,11.868,0.023,11.872,0.021
9580671,288.46441949999996,46.208690000000004,14.77,13.94,11.919,0.023,11.982,0.021
4736011,288.46925999999996,39.81597,15.54,14.87,13.057,0.023,13.031,0.026000000000000002
5950024,288.46970999999996,41.21345,14.34,13.36,11.244,0.022000000000000002,11.267,0.02
7673428,288.4817100000001,43.32498,16.07,14.75,12.497,0.022000000000000002,12.418,0.022000000000000002
6032448,288.48675,41.300059999999995,15.59,14.82,12.764,0.023,12.759,0.024
10723056,288.48725999999994,48.04629,15.75,15.07,13.043,0.024,13.065,0.027000000000000003
9273533,288.4893599999999,45.71471,16.07,14.98,12.808,0.023,12.737,0.023
9273533,288.4893599999999,45.71471,16.07,14.98,12.808,0.023,12.737,0.023
4824868,288.50194049999993,39.92453,15.98,15.12,13.053,0.024,13.054,0.026000000000000002
7882229,288.5352899999999,43.634190000000004,15.63,14.81,12.723,0.024,12.764,0.023
9580814,288.5425305,46.245509999999996,14.44,13.79,11.815,0.023,11.826,0.021
4644174,288.54436949999996,39.79933,14.58,13.56,11.484,0.023,11.49,0.021
9824038,288.54774,46.64094,15.24,14.39,12.318,0.023,12.353,0.023
9335072,288.55794,45.8053,15.36,14.06,11.861,0.023,11.825,0.021
6852702,288.55835999999994,42.39345,15.32,14.62,12.605,0.024,12.629,0.023
11958136,288.56375999999995,50.31048,15.97,15.33,13.408,0.024,13.408,0.026000000000000002
6032666,288.57185999999996,41.304790000000004,16.1,14.92,12.653,0.022000000000000002,12.702,0.023
10657825,288.5719995,47.98512,16.29,14.69,12.345,0.023,12.262,0.022000000000000002
5950287,288.5732205,41.26863,15.56,14.82,12.806,0.024,12.815,0.025
10200187,288.57649949999995,47.2783,16.16,14.74,12.49,0.023,12.376,0.022000000000000002
9642006,288.58874999999995,46.37281,15.12,14.49,12.628,0.024,12.625,0.024
12643996,288.590109,51.72987,16.06,14.66,12.492,0.023,12.405,0.022000000000000002
9580910,288.5951505,46.21846,15.65,14.86,12.836,0.023,12.868,0.024
12056765,288.59765999999996,50.54239000000001,14.74,13.89,11.798,0.022000000000000002,11.852,0.021
11656160,288.60179999999997,49.77014000000001,14.67,13.81,11.736,0.023,11.81,0.021
6767424,288.61325999999997,42.21076,15.7,14.43,12.215,0.023,12.128,0.022000000000000002
9335198,288.62980949999996,45.86453,15.81,14.61,12.441,0.022000000000000002,12.392,0.022000000000000002
9457789,288.63187949999997,46.04128,15.41,14.73,12.801,0.023,12.791,0.025
8745800,288.63498,44.96329,14.82,14.05,12.026,0.023,12.07,0.022000000000000002
10789552,288.64189049999993,48.12137,15.92,14.94,12.787,0.023,12.701,0.022000000000000002
5000970,288.6455595,40.15583,14.77,13.29,11.131,0.023,11.013,0.02
7882472,288.65189999999996,43.607079999999996,15.99,15.0,12.882,0.024,12.841,0.024
6032907,288.65306999999996,41.392179999999996,15.35,14.38,12.24,0.023,12.246,0.022000000000000002
7190458,288.65470049999993,42.78532,15.28,14.17,11.93,0.022000000000000002,11.932,0.021
7813530,288.66220949999996,43.55516,15.49,14.56,12.437,0.023,12.365,0.023
5950533,288.6635999999999,41.22426,14.51,13.06,10.767,0.023,10.742,0.02
4736554,288.6640905,39.82561,15.02,14.06,11.987,0.023,12.011,0.022000000000000002
7272220,288.66673950000006,42.85311,15.11,14.04,11.889,0.023,11.895,0.021
9763786,288.6715500000001,46.56962,16.31,14.66,12.345,0.022000000000000002,12.289,0.021
4551390,288.67279949999994,39.600770000000004,15.65,14.77,12.664,0.022000000000000002,12.691,0.024
4551429,288.69063000000006,39.66132,14.81,13.37,11.084,0.022000000000000002,11.071,0.02
5950611,288.69368999999995,41.29848,15.55,14.36,12.11,0.023,12.108,0.022000000000000002
5695850,288.70033049999995,40.91728,15.82,14.88,12.766,0.024,12.728,0.024
8681494,288.702639,44.81706,15.54,14.66,12.62,0.023,12.631,0.024
10266687,288.70655999999997,47.31426,15.12,14.32,12.262,0.023,12.285,0.023
10592495,288.71016,47.80319,15.21,14.38,12.283,0.023,12.287,0.021
8552180,288.71834999999993,44.68952,15.77,14.89,12.794,0.023,12.817,0.024
12599416,288.71884049999994,51.68677,15.85,14.51,12.252,0.023,12.236,0.022000000000000002
8681527,288.72074999999995,44.858309999999996,15.81,14.78,12.641,0.024,12.591,0.024
7272373,288.72382949999997,42.80726,15.38,14.1,11.887,0.023,11.824,0.022000000000000002
10200508,288.74341949999996,47.24274000000001,15.69,14.98,12.996,0.024,13.024,0.024
6853239,288.75043949999997,42.34895,14.62,13.85,11.805,0.023,11.834,0.021
4355120,288.7513095,39.49623,14.72,13.32,11.102,0.023,11.073,0.021
11656398,288.75233999999995,49.7119,13.63,12.65,10.521,0.022000000000000002,10.483,0.02
12688834,288.753969,51.80387,16.11,14.83,12.531,0.023,12.483,0.022000000000000002
10969563,288.75437999999997,48.46867,15.4,14.61,12.55,0.023,12.547,0.023
5950779,288.7585305,41.2577,16.03,14.48,12.212,0.023,12.12,0.022000000000000002
5265188,288.76216049999994,40.451209999999996,14.8,13.91,11.818,0.023,11.898,0.021
11858760,288.76807049999996,50.15922,13.54,12.77,10.748,0.023,10.791,0.02
12203990,288.7757895,50.85469000000001,15.23,14.3,12.182,0.023,12.164,0.021
8681636,288.7799895,44.86464,15.03,14.29,12.323,0.023,12.361,0.023
11605209,288.78779999999995,49.63981,16.02,14.84,12.642,0.023,12.611,0.023
10789884,288.79188,48.12513,15.57,14.52,12.336,0.023,12.322,0.023
7272575,288.79669049999995,42.82127,14.63,13.58,11.45,0.023,11.481,0.021
10789903,288.79810949999995,48.17762000000001,15.66,14.56,12.397,0.023,12.36,0.022000000000000002
10266895,288.7984395,47.31218,15.84,14.57,12.368,0.025,12.286,0.024
10397669,288.8007795,47.57884,13.8,12.98,10.932,0.023,10.936,0.02
5610323,288.80096999999995,40.880140000000004,16.01,14.94,12.835,0.024,12.741,0.025
10527947,288.8172599999999,47.749559999999995,15.11,13.9,11.768,0.022000000000000002,11.72,0.022000000000000002
9944770,288.82131,46.864709999999995,16.12,14.97,12.766,0.023,12.773,0.025
6768036,288.83179049999995,42.256159999999994,14.3,12.83,10.619,0.022000000000000002,10.55,0.021
4913910,288.83327999999995,40.06729,15.21,14.36,12.352,0.031,12.351,0.031
5177193,288.84907949999996,40.304,16.01,15.02,12.858,0.024,12.889,0.026000000000000002
11553806,288.85648949999995,49.509370000000004,14.95,13.45,11.174,0.023,11.115,0.02
5696316,288.86191950000006,40.96991,15.92,14.21,11.805,0.022000000000000002,11.74,0.02
11808734,288.86855999999995,50.02707,15.53,14.23,11.95,0.023,11.896,0.021
4737129,288.87048,39.81651,15.97,14.71,12.479,0.023,12.473,0.023
8487692,288.87798,44.54023,14.69,13.29,11.0,0.023,11.003,0.02
12599700,288.88504049999995,51.604279999999996,15.91,14.74,12.521,0.023,12.441,0.022000000000000002
5951140,288.88847999999996,41.24674,14.56,13.18,10.905,0.024,10.874,0.021
5353137,288.89192999999995,40.563140000000004,15.53,14.19,11.939,0.022000000000000002,11.885,0.02
6768217,288.8968005,42.279920000000004,14.8,13.45,11.231,0.023,11.207,0.021
8423213,288.90229049999994,44.4622,15.83,15.02,12.999,0.024,13.046,0.026000000000000002
9397642,288.9041595,45.919979999999995,15.58,14.73,12.686,0.023,12.744,0.024
12154913,288.90663,50.70473,15.79,14.41,12.167,0.023,12.069,0.021
8746355,288.91117949999995,44.952220000000004,14.2,13.22,11.06,0.023,11.079,0.02
5353192,288.91517999999996,40.58273,15.24,14.4,12.277,0.023,12.327,0.022000000000000002
9397683,288.92681999999996,45.99273,15.89,15.01,12.953,0.023,12.931,0.025
9397687,288.928929,45.996520000000004,15.21,14.38,12.348,0.022000000000000002,12.289,0.022000000000000002
10914307,288.93564,48.31195,14.71,13.47,11.23,0.022000000000000002,11.186,0.02
10463353,288.93610049999995,47.61068,15.55,14.87,12.8,0.024,12.781,0.024
7435721,288.94976999999994,43.09406,15.65,14.82,12.75,0.024,12.805,0.025
10854980,288.9523605,48.25307,15.8,14.97,12.9,0.023,12.901,0.024
7191311,288.96037049999995,42.785,14.65,13.44,11.259,0.022000000000000002,11.191,0.02
5353335,288.9614399999999,40.53702,16.09,15.05,12.807,0.024,12.781,0.024
5524498,288.96149999999994,40.77471,15.89,14.97,12.853,0.033,12.869,0.032
8423344,288.96823049999995,44.44834,15.68,14.48,12.212,0.025,12.244,0.024
8423373,288.97870049999995,44.49335,14.94,13.4,11.134,0.023,11.059,0.02
12254051,288.98000999999994,50.92387,15.61,14.46,12.264,0.023,12.304,0.022000000000000002
9335898,288.98405999999994,45.82483,15.4,14.72,12.785,0.024,12.797,0.024
9945070,288.98446949999993,46.86495,14.29,13.53,11.497,0.023,11.528,0.021
9274466,288.99202049999997,45.73918,15.95,14.79,12.646,0.024,12.692,0.024
9764341,288.99337049999997,46.594590000000004,15.92,14.91,12.79,0.024,12.821,0.025
5439422,288.997059,40.633520000000004,15.88,15.15,13.137,0.024,13.178,0.025
10658777,288.9982395,47.905429999999996,13.81,13.09,11.11,0.023,11.114,0.021
12155069,288.99872999999997,50.79217,15.72,15.26,13.306,0.023,13.085,0.023
5439433,289.00133999999997,40.67874000000001,15.96,15.06,13.032,0.023,13.112,0.027000000000000003
12456050,289.00177049999996,51.3916,15.05,14.31,12.331,0.022000000000000002,12.352,0.021
4147960,289.00300949999996,39.22994,15.52,14.64,12.61,0.023,12.577,0.023
9945137,289.01811,46.810959999999994,15.83,15.05,13.012,0.024,13.019,0.025
11450068,289.01834999999994,49.31012,14.91,13.97,11.828,0.023,11.861,0.021
5867742,289.02521999999993,41.17822,16.04,14.59,12.329,0.023,12.264,0.022000000000000002
5867759,289.03168049999994,41.128209999999996,15.76,14.9,12.822,0.024,12.845,0.024
11502075,289.03232999999994,49.47961,14.2,13.42,11.407,0.023,11.451,0.021
12644711,289.0329195,51.79501,15.2,14.47,12.446,0.023,12.465,0.022000000000000002
12644712,289.03346999999997,51.772890000000004,15.9,14.87,12.712,0.023,12.697,0.023
4552478,289.03504949999996,39.6412,15.06,14.15,12.072,0.023,12.089,0.022000000000000002
10267392,289.04128949999995,47.325359999999996,16.01,15.13,12.988,0.024,13.021,0.025
4826493,289.04375999999996,39.97289,15.85,15.1,13.073,0.023,13.097,0.027000000000000003
12599998,289.047039,51.68258,15.36,14.5,12.472,0.023,12.463,0.022000000000000002
6276637,289.04828999999995,41.68038,15.74,14.86,12.647,0.023,12.577,0.023
5611092,289.0485195,40.82375,15.14,14.17,12.056,0.023,12.055,0.021
4645733,289.05088049999995,39.773309999999995,15.96,14.84,12.717,0.024,12.697,0.024
10332839,289.05199949999997,47.46382,16.16,14.88,12.65,0.023,12.588,0.023
12456136,289.0536105,51.3198,15.64,14.08,11.79,0.022000000000000002,11.724,0.021
4148125,289.05386999999996,39.23815,14.03,12.99,10.882,0.023,10.911,0.021
8552910,289.05989999999997,44.64824,15.52,14.83,12.776,0.023,12.78,0.023
8811972,289.06213949999994,45.0368,16.12,14.92,12.738,0.023,12.679,0.024
11450155,289.06605,49.37925,15.55,14.9,12.804,0.023,12.738,0.023
5266117,289.06980000000004,40.42544,15.54,14.6,12.492,0.023,12.471,0.023
10724336,289.0718595,48.01882,16.06,14.4,12.079,0.022000000000000002,11.987,0.021
11707694,289.0755104999999,49.82546,15.66,14.79,12.582,0.023,12.631,0.023
8423600,289.078179,44.41592,15.79,14.86,12.724,0.023,12.712,0.023
6276707,289.0800494999999,41.62785,15.57,14.81,12.815,0.023,12.854,0.025
6276708,289.0801995,41.697829999999996,15.32,14.42,12.303,0.023,12.322,0.023
8682243,289.08471,44.82104,15.84,14.82,12.743,0.023,12.712,0.023
6940035,289.08680999999996,42.47168,15.48,14.61,12.568,0.023,12.6,0.024
4253385,289.08957,39.306940000000004,15.45,14.07,11.867,0.023,11.826,0.022000000000000002
4148277,289.09599,39.24433,15.56,14.79,12.783,0.023,12.765,0.024
12204572,289.10497949999996,50.82947,14.86,13.72,11.545,0.023,11.493,0.021
6115083,289.10671949999994,41.44801,16.08,14.97,12.858,0.024,12.818,0.026000000000000002
8158164,289.11057,44.06953,15.39,14.42,12.321,0.023,12.348,0.023
10528584,289.1234895,47.773540000000004,15.86,15.15,13.139,0.024,13.154,0.026000000000000002
10267577,289.12427999999994,47.32245,15.46,14.35,12.146,0.028999999999999998,12.082,0.027000000000000003
11758356,289.12764,49.90864000000001,15.8,15.0,12.883,0.023,12.883,0.024
10267590,289.13013,47.35792,15.52,14.43,12.19,0.023,12.171,0.022000000000000002
5439836,289.13606999999996,40.61262,15.58,14.15,11.907,0.022000000000000002,11.773,0.021
12009004,289.1437095,50.4976,15.9,15.11,13.078,0.024,13.113,0.025
10790693,289.1614395,48.16069,15.87,14.93,12.744,0.023,12.782,0.023
10463840,289.17143999999996,47.66942,14.58,13.76,11.6,0.023,11.637,0.022000000000000002
12204700,289.171659,50.80218,15.18,14.13,11.988,0.022000000000000002,11.987,0.021
8292445,289.17951,44.242129999999996,16.16,14.92,12.734,0.024,12.7,0.023
12506604,289.18383,51.48353,14.82,13.92,11.81,0.022000000000000002,11.814,0.021
12456401,289.19390999999996,51.3527,15.31,14.0,11.715,0.023,11.694,0.021
4356597,289.19514,39.43154000000001,15.15,14.28,12.167,0.023,12.194,0.022000000000000002
8553229,289.20346049999995,44.62025,12.87,12.11,10.054,0.023,10.075,0.02
5354075,289.2046199999999,40.58685,16.0,14.83,12.679,0.024,12.579,0.024
8292510,289.21076999999997,44.29141,15.39,13.9,11.6,0.023,11.564,0.021
10790812,289.21343999999993,48.17901,15.91,14.81,12.589,0.023,12.54,0.023
5266549,289.21477949999996,40.42734,15.89,14.74,12.544,0.023,12.488,0.023
4253804,289.21748999999994,39.38926,15.37,14.65,12.7,0.023,12.737,0.025
10134498,289.22199,47.10579,15.72,14.88,12.835,0.023,12.865,0.024
10790838,289.22350049999994,48.10325,16.16,14.8,12.469,0.023,12.421,0.022000000000000002
10659317,289.22414999999995,47.9683,15.94,15.1,12.986,0.024,12.968,0.024
10593680,289.23384,47.831179999999996,15.69,14.98,12.984,0.025,13.013,0.025
7273833,289.2359295,42.84483,15.28,14.34,12.247,0.023,12.294,0.023
9825237,289.23639,46.64403,15.85,14.55,12.315,0.023,12.3,0.023
4827161,289.24513949999994,39.956959999999995,15.32,13.9,11.605,0.023,11.529,0.021
9520539,289.25299049999995,46.188520000000004,15.48,14.39,12.239,0.023,12.262,0.022000000000000002
9520546,289.25600999999995,46.1554,15.86,14.82,12.729,0.023,12.675,0.023
6034587,289.25699999999995,41.356559999999995,15.88,14.47,12.224,0.023,12.138,0.022000000000000002
10068906,289.25725049999994,47.02772,15.31,14.41,12.301,0.037000000000000005,12.353,0.038
4827244,289.2729705,39.973009999999995,15.82,15.07,13.121,0.025,13.149,0.026000000000000002
4646464,289.2740895,39.75019,15.68,15.03,13.096,0.025,13.105,0.027000000000000003
12204886,289.27881,50.825520000000004,15.24,14.31,12.204,0.023,12.177,0.021
7192199,289.27891049999994,42.73046,15.79,14.92,12.867,0.023,12.875,0.025
5952378,289.28104949999994,41.23854,15.81,14.81,12.614,0.023,12.694,0.024
5697553,289.2831704999999,40.94344,15.04,13.97,11.86,0.022000000000000002,11.775,0.021
5952385,289.28376,41.20867,15.76,15.13,13.196,0.024,13.192,0.027000000000000003
6940654,289.29286949999994,42.48212,15.48,14.12,11.908,0.023,11.833,0.022000000000000002
11859659,289.29883049999995,50.16919,14.88,13.88,11.755,0.022000000000000002,11.754,0.021
10398659,289.302039,47.54781,16.07,14.62,12.321,0.023,12.26,0.021
12254596,289.31005949999997,50.945190000000004,13.43,12.39,10.179,0.023,10.191,0.02
8292758,289.31664,44.2435,15.15,14.16,11.927,0.023,11.938,0.022000000000000002
11502677,289.31683949999996,49.47249,15.47,14.66,12.679,0.023,12.706,0.023
11910010,289.31737949999996,50.21804,14.64,13.92,11.93,0.022000000000000002,11.891,0.021
4254223,289.33577999999994,39.33181,14.74,13.81,11.728,0.022000000000000002,11.76,0.021
3946894,289.340829,39.03383,14.56,13.29,11.007,0.023,10.985,0.021
8878988,289.3517895,45.151959999999995,15.84,15.05,13.073,0.024,13.089,0.025
4915573,289.35367049999996,40.07719,15.47,14.7,12.656,0.023,12.712,0.025
10659585,289.35469049999995,47.94192,15.69,14.59,12.342,0.023,12.385,0.021
10268064,289.35819,47.3914,15.04,14.28,12.286,0.022000000000000002,12.309,0.022000000000000002
9945771,289.36143,46.89236,14.9,13.79,11.554,0.023,11.516,0.021
4254317,289.36184999999995,39.35524,14.89,14.01,11.998,0.023,12.003,0.022000000000000002
8226440,289.37055,44.162620000000004,15.61,14.18,11.933,0.023,11.879,0.022000000000000002
8488816,289.37869049999995,44.583729999999996,15.59,14.69,12.654,0.023,12.65,0.023
12107317,289.37878049999995,50.65058,15.73,14.93,12.856,0.023,12.894,0.024
11554731,289.3824105,49.51442,13.81,13.03,10.957,0.023,11.008,0.02
7025956,289.39338,42.54987,14.56,13.8,11.791,0.023,11.764,0.022000000000000002
7110077,289.39856999999995,42.693690000000004,15.81,14.46,12.167,0.023,12.163,0.022000000000000002
12506985,289.40233049999995,51.4854,14.96,13.88,11.717,0.023,11.677,0.02
11708334,289.4053905,49.88752,15.95,14.97,12.802,0.023,12.826,0.024
4915749,289.4069895,40.06724000000001,14.88,13.97,11.831,0.023,11.838,0.022000000000000002
12456781,289.40949,51.30932,15.66,14.61,12.421,0.038,12.442,0.039
12689927,289.4118404999999,51.82852000000001,14.64,13.27,11.014,0.023,10.923,0.02
12304013,289.41778949999997,51.0047,15.46,13.98,11.606,0.023,11.533,0.021
11859900,289.42867049999995,50.15489,14.71,13.86,11.802,0.023,11.81,0.021
12689979,289.43505,51.86143,15.73,14.66,12.479,0.023,12.467,0.022000000000000002
12254821,289.44396,50.92909,11.83,10.98,8.825,0.023,8.844,0.02
12600640,289.4563905,51.65755,15.27,14.09,11.939,0.023,11.897,0.02
11809760,289.46057999999994,50.07696,15.71,14.8,12.697,0.024,12.665,0.024
5526021,289.46133,40.71432,15.79,14.67,12.502,0.023,12.539,0.022000000000000002
11657655,289.46599949999995,49.78516,15.9,15.09,12.926,0.023,12.948,0.023
4357520,289.47343049999995,39.43528,15.23,13.94,11.798,0.022000000000000002,11.751,0.021
9015667,289.47406049999995,45.36783,14.85,14.04,11.978,0.023,12.006,0.022000000000000002
8090928,289.4927595,43.93078,15.56,13.9,11.574,0.032,11.478,0.031
8293258,289.49933999999996,44.25373,15.28,14.03,11.79,0.023,11.762,0.022000000000000002
5953138,289.50251999999995,41.23976,15.26,13.79,11.53,0.023,11.462,0.021
11606492,289.50327,49.68882,15.46,14.67,12.577,0.023,12.602,0.022000000000000002
12735339,289.5058995,51.98922,15.76,15.0,12.982,0.024,13.027,0.025
7884347,289.50609,43.60868,15.03,13.7,11.465,0.023,11.384,0.021
8424687,289.51928999999996,44.49935,15.82,14.7,12.545,0.024,12.549,0.023
11657761,289.52044049999995,49.78565,15.87,14.41,12.132,0.023,12.062,0.022000000000000002
11959784,289.52050049999997,50.35119,16.26,14.52,12.141,0.022000000000000002,12.045,0.022000000000000002
11132999,289.5226904999999,48.76396,15.56,14.76,12.704,0.023,12.762,0.023
9582653,289.53560999999996,46.26394000000001,15.0,14.2,12.166,0.023,12.214,0.021
5179375,289.53612,40.30637,15.48,14.66,12.586,0.022000000000000002,12.599,0.023
9015810,289.53771,45.38134,15.71,14.43,12.229,0.023,12.182,0.022000000000000002
8946785,289.54120049999995,45.24708,15.27,14.24,12.082,0.023,12.098,0.022000000000000002
5869314,289.5466799999999,41.18012,14.65,13.73,11.644,0.022000000000000002,11.683,0.021
4647381,289.55513999999994,39.72569,15.83,14.84,12.707,0.024,12.741,0.025
8879475,289.55638049999993,45.14139,15.31,14.49,12.441,0.023,12.468,0.022000000000000002
10135207,289.5584895,47.12961,14.93,14.11,12.106,0.023,12.165,0.022000000000000002
8293417,289.55954999999994,44.21026,16.09,14.88,12.696,0.023,12.642,0.023
10529541,289.56793049999993,47.760979999999996,14.44,13.49,11.357,0.023,11.375,0.021
8489251,289.57024049999995,44.54733,16.0,14.99,12.886,0.024,12.846,0.024
5783802,289.570479,41.08334,15.73,14.22,11.92,0.023,11.813,0.022000000000000002
8226949,289.5733695,44.159209999999995,15.38,14.65,12.687,0.023,12.722,0.024
8747795,289.57559999999995,44.978809999999996,16.0,14.24,11.867,0.023,11.785,0.021
6035535,289.57649999999995,41.34849000000001,15.57,14.79,12.828,0.024,12.764,0.025
4554367,289.58907,39.61675,15.03,14.16,12.067,0.023,12.099,0.023
5612776,289.5939795,40.82206,15.73,14.58,12.413,0.024,12.339,0.023
8946916,289.5992505,45.26297,15.26,14.31,12.199,0.023,12.209,0.023
4357990,289.60153949999994,39.40829,15.37,14.67,12.711,0.023,12.719,0.024
8554218,289.62077999999997,44.61998,16.0,14.82,12.555,0.023,12.591,0.023
11860280,289.64560049999994,50.19757,13.09,12.08,9.94,0.023,9.936,0.02
4255219,289.6467795,39.38242,14.43,13.49,11.386,0.023,11.456,0.021
8747972,289.65229049999994,44.97835,15.75,14.79,12.659,0.023,12.712,0.023
8813205,289.655379,45.031259999999996,13.53,12.67,10.583,0.023,10.637,0.02
12645687,289.65903,51.77346,15.59,14.68,12.582,0.023,12.645,0.022000000000000002
8425062,289.66288949999995,44.44428,14.95,13.91,11.788,0.023,11.723,0.021
9083354,289.66733999999997,45.45633,15.98,14.95,12.775,0.024,12.719,0.023
10529777,289.67613,47.727959999999996,15.7,14.9,12.812,0.023,12.84,0.024
3228485,289.67986949999994,38.35105,15.23,14.5,12.468,0.024,12.488,0.023
12353932,289.6891799999999,51.18638,14.26,13.49,11.473,0.023,11.52,0.021
12353946,289.69631999999996,51.18613,15.1,14.04,11.894,0.023,11.895,0.021
8425175,289.69809,44.49799,15.79,15.11,13.202,0.025,13.16,0.026000000000000002
11606875,289.69881,49.69423,15.77,15.04,13.048,0.024,13.057,0.024
11860374,289.6999799999999,50.171479999999995,15.97,15.31,13.309,0.024,13.296,0.025
9644066,289.70140949999995,46.330009999999994,15.64,14.8,12.745,0.024,12.759,0.024
8683640,289.70915999999994,44.85122,15.77,14.6,12.406,0.022000000000000002,12.406,0.022000000000000002
7816137,289.72452,43.55382,15.01,14.3,12.343,0.023,12.369,0.023
9583019,289.72639949999996,46.25523,15.3,14.56,12.607,0.023,12.641,0.023
9946427,289.72817999999995,46.845240000000004,16.04,14.99,12.855,0.023,12.846,0.023
8748150,289.73239049999995,44.915820000000004,15.84,14.86,12.767,0.023,12.709,0.025
4739885,289.73594999999995,39.8019,15.95,15.05,13.007,0.025,13.023,0.025
12601149,289.74004049999996,51.60621,15.68,14.83,12.72,0.023,12.738,0.023
9885985,289.74028949999996,46.76977,15.1,14.05,11.879,0.024,11.813,0.023
3109825,289.74575999999996,38.20657,14.31,13.15,10.95,0.023,10.913,0.02
8619216,289.75059,44.71217,15.8,14.84,12.69,0.023,12.674,0.022000000000000002
12354053,289.76386949999994,51.13408,15.7,14.34,12.106,0.027000000000000003,12.074,0.026000000000000002
8947255,289.76758049999995,45.26363,15.55,14.0,11.706,0.023,11.613,0.021
8294051,289.77271949999994,44.2296,15.87,14.97,12.829,0.023,12.816,0.024
3109945,289.78085999999996,38.22814,16.25,14.69,12.399,0.023,12.317,0.022000000000000002
4740044,289.78478999999993,39.8422,15.96,15.05,12.978,0.024,13.011,0.025
5954017,289.78665,41.22906,15.84,14.97,12.905,0.024,12.973,0.027000000000000003
12834073,289.79351999999994,52.12004,15.9,15.09,13.012,0.023,13.046,0.024
5699171,289.7950995,40.926140000000004,15.88,14.94,12.827,0.024,12.732,0.024
4917139,289.795779,40.03941,15.78,14.84,12.686,0.03,12.68,0.03
7816331,289.797489,43.52648,15.42,14.37,12.232,0.023,12.233,0.022000000000000002
8022889,289.80314999999996,43.80084,15.08,13.92,11.654,0.023,11.672,0.021
2982913,289.8108,38.1708,14.56,13.69,11.6,0.023,11.641,0.021
8683882,289.814739,44.86634,15.8,15.01,12.987,0.024,13.019,0.026000000000000002
4648234,289.8148499999999,39.73195,14.11,12.94,10.811,0.023,10.805,0.02
7676737,289.82368949999994,43.35123,13.3,12.49,10.397,0.023,10.432,0.02
7816419,289.82614049999995,43.59168,13.03,12.15,10.1,0.023,10.112,0.02
7676756,289.8301394999999,43.325070000000004,14.93,13.53,11.242,0.023,11.148,0.021
11860602,289.83337049999994,50.101859999999995,14.87,14.09,12.002,0.023,12.041,0.021
7747368,289.83655949999996,43.48588,15.16,14.29,12.201,0.023,12.188,0.023
5527266,289.8418605,40.764070000000004,15.81,15.29,13.616,0.024,13.131,0.027000000000000003
9644345,289.84456049999994,46.35229,15.7,14.94,12.957,0.023,13.008,0.024
5527289,289.84702949999996,40.77706,16.01,14.98,12.897,0.023,12.935,0.026000000000000002
11810501,289.85578949999996,50.00581,15.96,14.97,12.819,0.023,12.806,0.022000000000000002
7521445,289.85638049999994,43.19806,16.09,14.42,12.115,0.023,12.016,0.023
6279144,289.85974049999993,41.64116,15.77,14.96,12.89,0.024,12.876,0.026000000000000002
10070247,289.86418949999995,47.08102,15.58,14.83,12.719,0.023,12.664,0.023
5180528,289.87562999999994,40.383070000000004,15.69,14.24,12.08,0.023,11.974,0.023
8947492,289.8780405,45.298790000000004,15.58,14.81,12.808,0.023,12.826,0.024
5268696,289.8806295,40.44338,15.01,13.56,11.326,0.023,11.201,0.021
9583357,289.88179949999994,46.21898,14.72,13.84,11.793,0.023,11.789,0.021
12205972,289.88969999999995,50.80968,15.76,15.07,13.096,0.023,13.082,0.024
7676949,289.89534,43.3469,16.08,14.73,12.343,0.022000000000000002,12.346,0.022000000000000002
11555805,289.8992295,49.58984,14.97,14.11,12.04,0.023,12.06,0.022000000000000002
4555523,289.89975,39.65188,15.93,15.07,13.037,0.024,13.105,0.027000000000000003
11960496,289.90471949999994,50.30178,15.04,13.97,11.75,0.023,11.775,0.022000000000000002
9946811,289.90477949999996,46.85872,16.06,14.88,12.699,0.023,12.703,0.023
9521795,289.91662949999994,46.17368,15.89,14.79,12.696,0.023,12.645,0.023
12507882,289.92094949999995,51.43592,15.1,14.18,12.034,0.023,12.01,0.022000000000000002
12834254,289.92114,52.12443,15.78,14.98,12.901,0.023,12.929,0.023
11810628,289.92193949999995,50.062329999999996,15.8,15.0,12.898,0.033,12.905,0.035
12834265,289.9247595,52.14777,15.41,14.64,12.613,0.023,12.606,0.022000000000000002
3539331,289.93507049999994,38.64043,14.62,13.85,11.875,0.023,11.84,0.022000000000000002
10269397,289.9351199999999,47.31541,16.29,14.65,12.288,0.022000000000000002,12.187,0.02
11133900,289.9357395,48.753170000000004,15.22,14.47,12.33,0.023,12.336,0.021
5954552,289.94221949999996,41.243790000000004,14.91,13.91,11.802,0.023,11.82,0.021
5870587,289.94327999999996,41.19598,15.35,14.44,12.408,0.024,12.439,0.024
6117713,289.9521105,41.40414000000001,14.53,13.55,11.445,0.025,11.449,0.023
3110684,289.9674404999999,38.25493,15.88,15.05,13.043,0.024,13.103,0.026000000000000002
11911230,289.9741604999999,50.23191,15.63,14.85,12.732,0.025,12.786,0.024
6117832,289.98924,41.43674,15.98,14.85,12.701,0.024,12.632,0.024
11810753,289.98974999999996,50.05426,16.21,14.7,12.428,0.025,12.325,0.024
9644681,289.99153049999995,46.35367,16.21,14.51,12.162,0.023,12.094,0.021
6036812,289.99445999999995,41.3464,15.3,14.63,12.685,0.024,12.7,0.024
9826728,289.99583999999993,46.677409999999995,15.03,13.46,11.177,0.023,11.056,0.021
7601970,289.99985999999996,43.206109999999995,16.04,15.13,13.06,0.024,13.038,0.024
3640527,290.0000505,38.743990000000004,15.4,13.72,11.408,0.024,11.309,0.021
10972148,290.00911949999994,48.404090000000004,15.9,15.1,13.066,0.024,13.095,0.025
6279639,290.01421949999997,41.66402,15.17,14.13,11.992,0.023,11.91,0.022000000000000002
10269616,290.01723,47.38108,15.77,14.02,11.642,0.023,11.591,0.021
12108431,290.01883949999996,50.6556,15.67,14.91,12.825,0.023,12.854,0.023
7438997,290.02266,43.08441,15.44,14.49,12.369,0.023,12.239,0.022000000000000002
7521962,290.03005950000005,43.19919,14.69,13.93,11.936,0.023,11.954,0.022000000000000002
5699890,290.03165999999993,40.98809,15.01,14.24,12.203,0.023,12.226,0.023
6358735,290.03503049999995,41.76461,15.31,13.92,11.702,0.023,11.62,0.021
11187207,290.03689049999997,48.83716,15.26,13.91,11.755,0.022000000000000002,11.675,0.021
11760021,290.0407799999999,49.90468,16.15,14.62,12.258,0.022000000000000002,12.167,0.021
10203345,290.04217049999994,47.24697000000001,16.0,15.08,12.931,0.023,12.993,0.024
5699934,290.04622049999995,40.97844,15.44,14.57,12.426,0.023,12.428,0.023
11026183,290.04666,48.57776,15.8,14.9,12.779,0.023,12.793,0.024
12934814,290.04765,52.362809999999996,16.25,14.66,12.315,0.023,12.207,0.021
3640704,290.04945,38.76919,15.94,15.03,12.839,0.024,12.832,0.025
11293747,290.05769999999995,49.00794000000001,15.69,14.97,12.968,0.024,12.98,0.023
5699984,290.05918049999997,40.922059999999995,15.97,15.29,13.327,0.024,13.333,0.028999999999999998
3539770,290.06057999999996,38.644009999999994,15.46,14.39,12.223,0.024,12.181,0.022000000000000002
5005406,290.06226,40.114020000000004,15.47,14.34,12.141,0.023,12.16,0.023
2435893,290.06390999999996,37.79116,15.33,14.27,12.153,0.023,12.2,0.022000000000000002
3438817,290.07611999999995,38.50707,14.16,12.98,10.792,0.023,10.824,0.02
12157004,290.0768895,50.76733,15.43,14.25,12.085,0.023,12.014,0.022000000000000002
12405321,290.07956999999993,51.27259,15.79,14.45,12.294,0.023,12.221,0.021
4918154,290.0930804999999,40.01315,15.74,14.69,12.45,0.023,12.481,0.023
9644914,290.10183,46.39569,16.12,14.41,12.131,0.022000000000000002,12.035,0.021
12646518,290.11623,51.79733,13.27,12.51,10.509,0.022000000000000002,10.559,0.02
11240969,290.12082,48.96177,15.6,14.23,12.084,0.022000000000000002,11.941,0.02
9084383,290.12570999999997,45.47983,14.53,13.67,11.656,0.022000000000000002,11.689,0.021
5785688,290.12811,41.03595,15.88,14.94,12.845,0.033,12.901,0.034
10857583,290.1292095,48.20848,15.2,13.98,11.725,0.022000000000000002,11.723,0.021
4918333,290.13255,40.09173,13.81,12.57,10.337,0.022000000000000002,10.31,0.02
9827048,290.13374999999996,46.62211,14.51,13.62,11.513,0.023,11.56,0.021
12256096,290.13799049999994,50.98653,16.07,14.95,12.762,0.023,12.729,0.022000000000000002
12601861,290.1388095,51.600120000000004,15.68,14.6,12.405,0.023,12.361,0.022000000000000002
9150451,290.14021949999994,45.54481,14.99,14.12,12.085,0.023,12.164,0.021
12256112,290.1466605,50.90341,15.59,14.82,12.791,0.023,12.81,0.023
12157134,290.149119,50.71194000000001,16.21,14.61,12.38,0.023,12.254,0.022000000000000002
6600771,290.15059949999994,42.06154,15.73,14.57,12.355,0.023,12.329,0.021
11960971,290.15106,50.306909999999995,16.07,14.59,12.391,0.023,12.315,0.023
5785806,290.1618195,41.02905,15.71,14.68,12.56,0.024,12.557,0.024
6517103,290.17094999999995,41.95379000000001,14.01,13.27,11.29,0.023,11.303,0.021
12256187,290.18005949999997,50.915259999999996,14.9,14.18,12.182,0.023,12.202,0.022000000000000002
11241091,290.18258999999995,48.94517000000001,12.07,11.22,9.156,0.022000000000000002,9.186,0.02
4741455,290.18267999999995,39.847809999999996,15.23,14.18,12.039,0.023,12.022,0.022000000000000002
7677767,290.18471999999997,43.39143,12.65,11.28,8.984,0.022000000000000002,8.954,0.02
5093980,290.1873195,40.252759999999995,15.87,14.84,12.63,0.023,12.62,0.023
7817489,290.18896049999995,43.506840000000004,15.7,14.28,12.084,0.022000000000000002,11.96,0.02
12601939,290.19754049999995,51.65385,15.99,15.03,12.837,0.023,12.802,0.023
8881126,290.20124999999996,45.132690000000004,15.87,14.74,12.593,0.023,12.578,0.025
8426468,290.2074705,44.4422,15.94,14.84,12.726,0.025,12.664,0.027000000000000003
11961075,290.21200949999997,50.30539,15.26,13.55,11.199,0.026000000000000002,11.108,0.024
8685007,290.225019,44.855740000000004,14.7,13.35,11.168,0.023,11.034,0.02
11241179,290.2332104999999,48.93936,15.95,14.97,12.869,0.023,12.851,0.023
12556374,290.23449,51.56667,15.72,14.73,12.62,0.023,12.607,0.022000000000000002
8881243,290.2381199999999,45.19432000000001,15.64,14.49,12.301,0.023,12.296,0.023
5614968,290.23907999999994,40.80975,15.15,14.42,12.473,0.023,12.483,0.023
8228868,290.2400399999999,44.14346,15.49,14.45,12.285,0.023,12.284,0.023
3540472,290.24735999999996,38.66206,15.07,13.9,11.704,0.023,11.694,0.022000000000000002
5357504,290.25421049999994,40.56943,14.81,13.85,11.75,0.024,11.759,0.022000000000000002
2570277,290.26010999999994,37.80069,15.72,14.51,12.296,0.024,12.316,0.025
8295380,290.26074,44.24915,15.38,14.43,12.32,0.023,12.343,0.022000000000000002
4830721,290.26946999999996,39.93372,15.01,14.25,12.299,0.023,12.349,0.022000000000000002
12458323,290.2702905,51.33552,14.7,13.79,11.643,0.023,11.662,0.02
7357788,290.28199049999995,42.96431,15.77,14.8,12.676,0.023,12.713,0.024
6280503,290.285109,41.64793,15.07,13.95,11.752,0.023,11.718,0.022000000000000002
11026645,290.28677999999996,48.511379999999996,15.95,15.02,12.924,0.023,12.968,0.024
9706591,290.28707999999995,46.45194,15.78,14.99,12.942,0.023,12.965,0.025
4650035,290.29359,39.77606,15.66,14.86,12.962,0.025,12.916,0.025
5094433,290.30409,40.24973,15.63,14.99,13.088,0.024,13.091,0.027000000000000003
8814872,290.3077305,45.01141,15.83,15.06,13.008,0.025,13.053,0.025
8491142,290.31224999999995,44.51684,14.56,13.72,11.684,0.022000000000000002,11.715,0.021
9150879,290.31248999999997,45.59982,15.12,14.19,12.052,0.022000000000000002,12.091,0.022000000000000002
5094486,290.31796949999995,40.250170000000004,14.63,13.89,11.908,0.023,11.939,0.022000000000000002
8749608,290.3225895,44.91304,15.39,14.52,12.428,0.023,12.441,0.022000000000000002
6200401,290.3247599999999,41.51174,16.03,14.44,12.156,0.023,12.062,0.022000000000000002
8161585,290.32933950000006,44.04402,15.38,14.6,12.544,0.024,12.555,0.024
11710147,290.33124,49.87474,14.75,14.02,11.978,0.023,12.002,0.022000000000000002
4742000,290.3315204999999,39.81639000000001,15.04,14.29,12.305,0.023,12.325,0.023
12108985,290.33646,50.67057,14.81,14.04,11.935,0.024,11.959,0.021
8491221,290.33817,44.54274,15.39,14.7,12.753,0.023,12.771,0.022000000000000002
3439791,290.34184049999993,38.547779999999996,15.52,14.45,12.302,0.024,12.276,0.023
5529047,290.34321,40.7989,15.35,14.43,12.281,0.024,12.293,0.023
2570846,290.3433705,37.84152,15.51,14.38,12.197,0.023,12.191,0.023
12405814,290.35084049999995,51.26864000000001,15.73,14.72,12.596,0.024,12.57,0.023
5786510,290.35281,41.02323,15.06,14.15,12.043,0.023,12.052,0.022000000000000002
5443858,290.35852049999994,40.65183,15.91,15.06,13.033,0.024,13.103,0.026000000000000002
6200529,290.35947,41.55205,15.81,15.07,13.068,0.023,13.082,0.026000000000000002
11081359,290.37713999999994,48.65948,14.91,13.77,11.557,0.023,11.532,0.021
8556201,290.3808495,44.692609999999995,15.51,14.87,12.947,0.023,12.943,0.025
9706804,290.38153049999994,46.46583,15.48,14.33,12.166,0.023,12.156,0.022000000000000002
8749769,290.382819,44.98654000000001,15.8,14.31,12.042,0.024,11.929,0.022000000000000002
12256580,290.38784999999996,50.91213,15.98,14.75,12.504,0.023,12.461,0.022000000000000002
8161771,290.38837049999995,44.09424,14.78,13.79,11.636,0.023,11.699,0.022000000000000002
11081377,290.38845,48.6144,13.37,12.39,10.242,0.023,10.258,0.02
8295781,290.39164049999994,44.20666,15.1,13.98,11.797,0.023,11.762,0.022000000000000002
9018044,290.3961495,45.35113,14.86,14.04,11.968,0.023,11.956,0.022000000000000002
6119211,290.39680949999996,41.49909,15.15,14.09,11.968,0.023,12.006,0.022000000000000002
8556261,290.40216,44.62534,15.45,14.29,12.056,0.023,12.079,0.021
2985277,290.40375,38.117459999999994,15.82,15.05,13.121,0.025,13.142,0.026000000000000002
10793757,290.40612,48.186820000000004,15.1,13.61,11.308,0.026000000000000002,11.283,0.025
9085112,290.41093049999995,45.43578,15.35,14.45,12.352,0.023,12.335,0.021
9767253,290.42184,46.52486,15.84,15.01,12.921,0.024,12.951,0.024
2985366,290.42796,38.17751,13.49,12.68,10.62,0.023,10.623,0.02
3231403,290.43174,38.303329999999995,16.0,14.85,12.649,0.023,12.616,0.024
12835232,290.43568949999997,52.178059999999995,15.32,14.18,11.992,0.023,11.963,0.02
5956142,290.4426899999999,41.231759999999994,14.78,13.88,11.79,0.023,11.81,0.02
6281040,290.44544999999994,41.68293,15.49,14.76,12.645,0.024,12.685,0.024
2708787,290.44894049999994,37.98871,15.08,14.28,12.249,0.023,12.314,0.023
4831331,290.45092049999994,39.902390000000004,15.82,14.36,12.114,0.023,12.058,0.022000000000000002
8093813,290.45532,43.9434,16.27,14.76,12.41,0.023,12.331,0.022000000000000002
11710354,290.46013049999993,49.83303,15.42,14.24,12.055,0.023,12.054,0.021
11811567,290.46684,50.01133,15.65,14.6,12.394,0.023,12.4,0.022000000000000002
12691684,290.47097999999994,51.88027,16.29,14.63,12.217,0.023,12.16,0.022000000000000002
4919569,290.47155,40.02906,15.75,14.83,12.754,0.024,12.731,0.025
7603569,290.4817395,43.254129999999996,15.74,14.84,12.658,0.025,12.663,0.024
6038432,290.48486999999994,41.35816,15.62,14.82,12.774,0.023,12.812,0.024
3541346,290.48613,38.62533,15.38,14.57,12.493,0.024,12.509,0.024
12207013,290.49112049999997,50.8762,15.5,14.63,12.471,0.023,12.545,0.022000000000000002
8296121,290.49489,44.21582,15.6,14.75,12.663,0.024,12.723,0.024
5182822,290.50103999999993,40.3703,15.72,14.69,12.548,0.023,12.543,0.023
5095098,290.50501049999997,40.266659999999995,15.08,14.16,12.038,0.023,12.003,0.022000000000000002
11347963,290.51196,49.104729999999996,16.08,14.76,12.504,0.022000000000000002,12.518,0.022000000000000002
3112821,290.522859,38.26251,14.93,14.2,12.215,0.027000000000000003,12.255,0.027000000000000003
5529682,290.5249305,40.7572,13.1,12.25,10.143,0.023,10.188,0.021
10917536,290.52552,48.36925,16.22,14.66,12.388,0.023,12.305,0.022000000000000002
12305916,290.52588,51.01235,15.51,14.7,12.618,0.023,12.62,0.023
10727884,290.52721949999994,48.09771,14.93,13.76,11.583,0.023,11.606,0.021
3440423,290.5295595,38.5049,14.74,13.98,11.999,0.022000000000000002,12.046,0.022000000000000002
6038568,290.53101,41.338609999999996,16.06,14.93,12.738,0.024,12.704,0.024
5095193,290.53229999999996,40.271609999999995,15.9,15.16,13.101,0.024,13.128,0.026000000000000002
12011367,290.53409999999997,50.43521,15.66,14.75,12.615,0.023,12.649,0.022000000000000002
2010738,290.5341899999999,37.40245,15.99,15.11,12.983,0.024,13.002,0.027999999999999997
11961565,290.53977,50.37754,15.85,14.47,12.128,0.023,12.081,0.022000000000000002
4742705,290.5441995,39.88104000000001,15.78,15.06,13.1,0.025,13.105,0.026000000000000002
8162249,290.54807999999997,44.090920000000004,15.79,14.98,13.013,0.024,12.983,0.025
8162250,290.54863049999994,44.01018,14.95,13.98,11.842,0.023,11.886,0.021
11861817,290.5563105,50.18186,15.23,14.41,12.374,0.022000000000000002,12.373,0.022000000000000002
8815598,290.57461049999995,45.06852,15.8,13.98,11.587,0.023,11.521,0.021
1569682,290.5854195,37.164359999999995,15.56,14.54,12.426,0.023,12.431,0.024
10973157,290.5864304999999,48.4283,15.28,14.51,12.477,0.023,12.529,0.022000000000000002
8094234,290.5905795,43.96921,15.61,14.69,12.585,0.023,12.633,0.023
8949538,290.59439999999995,45.25956,15.71,14.93,12.898,0.023,12.921,0.025
11188196,290.6000399999999,48.81037,14.55,13.5,11.358,0.023,11.354,0.021
12602596,290.6006999999999,51.614959999999996,15.51,14.73,12.639,0.023,12.65,0.022000000000000002
8882315,290.60341049999994,45.18592,14.93,13.95,11.854,0.024,11.851,0.022000000000000002
5872720,290.60575049999994,41.12559,15.04,14.54,12.688,0.023,12.609,0.024
6038882,290.6293695,41.33959,14.67,13.74,11.643,0.023,11.649,0.021
9401110,290.63075999999995,45.90377,15.15,13.94,11.747,0.023,11.673,0.021
6945041,290.63421,42.45856,15.95,14.57,12.412,0.023,12.302,0.025
12509131,290.63569049999995,51.47384,15.74,14.59,12.437,0.024,12.407,0.022000000000000002
8621656,290.6433794999999,44.73898,16.11,14.73,12.51,0.023,12.398,0.022000000000000002
11081855,290.64483,48.68558,15.49,14.52,12.386,0.022000000000000002,12.427,0.022000000000000002
9339468,290.64590999999996,45.896229999999996,15.94,14.84,12.592,0.023,12.585,0.023
12557061,290.65318949999994,51.533120000000004,15.23,14.48,12.49,0.023,12.53,0.021
5616280,290.65668,40.87794,15.33,14.2,11.979,0.023,11.974,0.022000000000000002
5095561,290.65718999999996,40.2562,14.21,13.41,11.398,0.022000000000000002,11.416,0.021
4651273,290.6579805,39.702420000000004,16.02,14.97,12.886,0.024,12.894,0.026000000000000002
9828292,290.66287049999994,46.60952,15.31,14.17,11.913,0.023,11.936,0.021
9339525,290.67174,45.84369,15.97,15.21,13.243,0.024,13.24,0.026000000000000002
12109472,290.67523049999994,50.63961,16.19,14.89,12.66,0.023,12.662,0.022000000000000002
5271436,290.67532049999994,40.46741,15.78,15.08,13.096,0.024,13.112,0.026000000000000002
11862020,290.6885595,50.10485,15.95,15.01,12.816,0.026000000000000002,12.838,0.025
8025611,290.69092049999995,43.811479999999996,15.84,14.24,11.952,0.023,11.867,0.021
12011635,290.69224949999995,50.42197,15.62,14.46,12.269,0.023,12.26,0.022000000000000002
11027361,290.69586,48.56442,15.72,14.77,12.608,0.024,12.682,0.024
1718059,290.70385049999993,37.20211,14.76,13.78,11.657,0.023,11.655,0.022000000000000002
3232334,290.7091095,38.38227,13.94,13.0,10.892,0.023,10.968,0.021
2299707,290.71019999999993,37.62232,15.21,14.31,12.208,0.024,12.269,0.023
5956957,290.71358999999995,41.22126,15.03,14.02,11.885,0.023,11.892,0.022000000000000002
8621836,290.7148995,44.778859999999995,15.55,14.48,12.338,0.022000000000000002,12.328,0.021
3643000,290.72360999999995,38.75178,13.58,12.58,10.391,0.023,10.412,0.018000000000000002
10973447,290.72840999999994,48.40641,15.66,14.14,11.922,0.023,11.848,0.021
5616494,290.7294299999999,40.80022,16.16,14.9,12.724,0.024,12.695,0.025
3232393,290.7303,38.35456,15.47,14.57,12.475,0.024,12.5,0.025
12692135,290.74391999999995,51.83589,16.03,15.13,13.042,0.023,13.055,0.024
12109575,290.7453495,50.66383,13.28,12.64,10.714,0.022000000000000002,10.718,0.02
9151921,290.74663949999996,45.57801,14.76,13.71,11.558,0.023,11.546,0.022000000000000002
10532450,290.75163,47.765390000000004,16.11,14.9,12.739,0.023,12.663,0.023
2299892,290.7555195,37.684509999999996,15.8,14.57,12.363,0.022000000000000002,12.37,0.022000000000000002
9278258,290.76036,45.778259999999996,14.47,13.57,11.468,0.021,11.504,0.019
10728438,290.76306,48.066159999999996,15.01,13.64,11.379,0.023,11.362,0.021
4743351,290.76489,39.83995,13.82,12.91,10.871,0.023,10.884,0.021
8621969,290.767749,44.72742,15.33,14.49,12.412,0.023,12.44,0.023
12207432,290.77034999999995,50.80117,15.55,14.32,12.078,0.023,12.0,0.022000000000000002
12257167,290.77250999999995,50.947990000000004,15.33,14.07,11.811,0.023,11.733,0.021
10918016,290.77531049999993,48.31084,14.77,13.83,11.722,0.023,11.708,0.021
6688129,290.77846949999997,42.16299,15.52,14.78,12.826,0.023,12.832,0.024
4832355,290.78388000000007,39.92409,15.66,14.78,12.681,0.023,12.749,0.023
5702405,290.78986949999995,40.929559999999995,14.65,13.9,11.885,0.023,11.898,0.022000000000000002
5957181,290.79035999999996,41.26461,15.67,14.77,12.696,0.023,12.69,0.024
2157356,290.80031999999994,37.51789,16.1,14.91,12.759,0.024,12.72,0.025
9086094,290.81026049999997,45.401579999999996,15.96,15.26,13.232,0.024,13.239,0.026000000000000002
5702483,290.81285999999994,40.966590000000004,15.92,15.01,12.896,0.024,12.947,0.026000000000000002
10597460,290.81421000000006,47.88695,13.78,12.9,10.831,0.022000000000000002,10.819,0.02
6945594,290.81620949999996,42.42929,12.9,12.23,10.257,0.023,10.254,0.02
12306384,290.8164,51.01748,15.78,14.16,11.806,0.023,11.714,0.021
9401571,290.81658,45.910109999999996,14.5,13.66,11.553,0.024,11.588,0.021
11962034,290.83001999999993,50.31575,15.06,14.68,12.959,0.025,12.77,0.023
3542480,290.83273949999995,38.67967,15.5,14.7,12.661,0.023,12.677,0.025
12257256,290.83502999999996,50.950520000000004,15.98,14.81,12.647,0.023,12.561,0.023
12356051,290.83955999999995,51.118140000000004,15.78,14.15,11.86,0.023,11.74,0.02
3542520,290.84301,38.66295,14.32,13.45,11.329,0.022000000000000002,11.363,0.021
5445367,290.84472,40.62211,16.02,14.6,12.304,0.023,12.276,0.022000000000000002
4832572,290.84675999999996,39.92429,15.8,13.99,11.576,0.022000000000000002,11.518,0.021
1570915,290.86165049999994,37.15507,13.81,13.04,11.05,0.023,11.095,0.021
5096204,290.8624395,40.29168,14.38,13.52,11.397,0.023,11.436,0.021
11453448,290.87420999999995,49.38964,12.89,11.98,9.826,0.022000000000000002,9.872,0.02
12060710,290.87823,50.593070000000004,14.68,13.31,11.084,0.023,10.994,0.02
7819643,290.88053999999994,43.5591,15.57,14.7,12.585,0.023,12.624,0.024
5359490,290.88590999999997,40.50963,15.62,14.62,12.536,0.024,12.538,0.023
12257338,290.88707999999997,50.97596,15.94,14.72,12.528,0.023,12.524,0.022000000000000002
7957397,290.89599,43.70828,15.68,14.9,12.814,0.024,12.827,0.025
8163292,290.89644,44.01934,15.67,14.85,12.725,0.023,12.725,0.024
8230829,290.89882049999994,44.10897,15.79,14.77,12.648,0.024,12.654,0.023
9019435,290.90783999999996,45.3017,16.07,14.5,12.208,0.022000000000000002,12.14,0.021
5873644,290.91051,41.12022,15.83,14.68,12.495,0.024,12.431,0.023
8428347,290.91621,44.42548,16.2,14.85,12.597,0.024,12.546,0.023
11862402,290.9190195,50.141909999999996,15.63,14.42,12.155,0.023,12.171,0.023
8492880,290.91939,44.504529999999995,15.82,15.06,13.042,0.024,13.094,0.026000000000000002
1292688,290.92022999999995,36.91717,15.99,14.78,12.612,0.023,12.535,0.024
12158395,290.9347095,50.74896,15.16,14.07,11.848,0.04,11.754,0.036000000000000004
11027832,290.96124,48.56098,15.71,14.91,12.881,0.031,12.907,0.032
4832949,290.9613,39.96478,14.9,14.14,12.125,0.023,12.163,0.023
9216075,290.96446949999995,45.69447,14.99,14.1,12.012,0.022000000000000002,12.015,0.021
3745222,290.9670195,38.85704000000001,15.35,14.65,12.734,0.024,12.757,0.025
6774726,290.97958049999994,42.285059999999994,13.32,12.52,10.435,0.022000000000000002,10.472,0.021
11912947,290.98276949999996,50.261559999999996,15.88,14.35,11.998,0.024,11.988,0.024
9402036,290.9978595,45.94138,14.79,13.89,11.777,0.023,11.764,0.021
3442034,291.0123195,38.58266,14.37,13.01,10.723,0.023,10.753,0.021
2012731,291.0151199999999,37.41472,16.17,14.77,12.5,0.023,12.485,0.024
8297629,291.01919999999996,44.282309999999995,14.31,12.89,10.666,0.022000000000000002,10.575,0.02
12109999,291.01927049999995,50.69008,15.43,14.57,12.432,0.023,12.493,0.022000000000000002
8363450,291.0306195,44.33632,15.74,14.7,12.557,0.023,12.537,0.024
2441562,291.03546,37.78803,15.69,14.47,12.247,0.023,12.21,0.023
10533168,291.0491895,47.78306,14.82,14.09,12.128,0.023,12.125,0.022000000000000002
7957881,291.05614049999997,43.774229999999996,15.28,14.54,12.551,0.023,12.501,0.023
12257613,291.06205049999994,50.99719,15.32,14.4,12.309,0.023,12.238,0.021
11188956,291.0637095,48.84649,11.95,11.14,9.119,0.023,9.148,0.019
892376,291.063879,36.63581,14.09,12.9,10.632,0.023,10.589,0.02
5703216,291.06688949999995,40.95294000000001,16.0,15.2,13.14,0.024,13.137,0.027000000000000003
12459760,291.06723,51.33571,15.45,14.37,12.225,0.023,12.177,0.021
1430893,291.08666999999997,37.072559999999996,15.42,14.48,12.373,0.023,12.41,0.022000000000000002
5096924,291.08718,40.21785,16.01,14.99,12.854,0.023,12.807,0.024
4833367,291.09261,39.94032,15.97,15.08,12.993,0.025,12.987,0.026000000000000002
9463060,291.09975,46.047509999999996,15.63,14.39,12.186,0.023,12.104,0.021
12306797,291.1014495,51.0802,16.02,14.94,12.799,0.024,12.703,0.023
6775103,291.10578,42.2844,15.79,14.45,12.222,0.022000000000000002,12.132,0.022000000000000002
8163910,291.10976999999997,44.026,15.87,15.05,12.974,0.023,13.032,0.025
10139216,291.10999949999996,47.18826,15.25,14.43,12.4,0.023,12.425,0.022000000000000002
2441891,291.11432999999994,37.75486,15.64,14.56,12.367,0.024,12.365,0.023
12356489,291.11465999999996,51.11013,15.34,14.23,12.043,0.023,12.008,0.022000000000000002
3745742,291.11468999999994,38.828509999999994,15.66,14.55,12.4,0.023,12.356,0.023
12061057,291.11494049999993,50.52159,16.07,15.11,12.975,0.024,12.993,0.024
7958062,291.127779,43.77691,14.72,13.76,11.679,0.024,11.655,0.021
5184740,291.13005,40.33631,16.17,14.92,12.662,0.024,12.649,0.023
3233853,291.13534949999996,38.37744,14.75,13.81,11.733,0.025,11.739,0.024
12158722,291.13595999999995,50.76997,15.86,14.77,12.624,0.022000000000000002,12.582,0.022000000000000002
2442004,291.1416,37.76555,15.91,15.02,12.888,0.025,12.929,0.025
12356535,291.14759999999995,51.16065,16.12,14.89,12.631,0.023,12.594,0.023
1866986,291.14793,37.31667,15.13,13.88,11.682,0.022000000000000002,11.676,0.021
1026474,291.1491,36.72382,15.36,14.45,12.314,0.038,12.285,0.039
11136173,291.1521495,48.777609999999996,15.03,14.26,12.207,0.022000000000000002,12.255,0.022000000000000002
5531604,291.1660395,40.72886,15.92,15.09,13.002,0.023,13.045,0.026000000000000002
2988458,291.1713,38.19162,15.08,13.8,11.598,0.023,11.578,0.021
4155840,291.17284049999995,39.29905,16.29,14.62,12.377,0.023,12.287,0.023
7889173,291.17581950000005,43.65016,15.57,14.71,12.601,0.023,12.658,0.024
12306931,291.18043049999994,51.09815,15.69,14.56,12.392,0.023,12.343,0.022000000000000002
8687524,291.18259049999995,44.861959999999996,15.26,14.32,12.226,0.023,12.274,0.022000000000000002
10272403,291.18287999999995,47.35887,15.28,14.53,12.521,0.023,12.54,0.023
12356588,291.18606,51.19109,15.52,14.43,12.269,0.023,12.276,0.023
5009036,291.18674999999996,40.15182,15.84,14.78,12.672,0.023,12.628,0.024
6946682,291.19297049999994,42.42078,15.67,14.84,12.789,0.023,12.787,0.025
10598352,291.19504049999995,47.80641,15.67,14.19,11.865,0.022000000000000002,11.843,0.021
10795668,291.19939049999994,48.184979999999996,15.24,14.37,12.26,0.022000000000000002,12.313,0.022000000000000002
12208128,291.20698949999996,50.86884000000001,15.18,14.26,12.146,0.023,12.131,0.022000000000000002
8095951,291.20723999999996,43.945679999999996,15.79,14.92,12.845,0.024,12.875,0.026000000000000002
7751342,291.20775,43.49029,15.77,14.52,12.374,0.023,12.323,0.023
10010283,291.21252,46.98269000000001,15.48,14.57,12.4,0.022000000000000002,12.423,0.023
12306983,291.21419999999995,51.05288,13.12,12.27,10.168,0.022000000000000002,10.2,0.02
7680819,291.22151999999994,43.37182,15.95,14.94,12.807,0.023,12.813,0.025
10533542,291.2234399999999,47.75306,15.5,14.79,12.82,0.023,12.849,0.023
8027179,291.22497,43.84205,15.98,15.24,13.255,0.025,13.229,0.027000000000000003
3234193,291.225309,38.354409999999994,15.0,14.23,12.231,0.023,12.253,0.022000000000000002
2013627,291.2257095,37.471779999999995,14.43,13.51,11.453,0.023,11.465,0.021
3442825,291.2331,38.57484,15.61,14.99,13.15,0.024,13.132,0.026000000000000002
10729684,291.23755049999994,48.030770000000004,15.75,14.43,12.238,0.023,12.125,0.022000000000000002
1867358,291.24001949999996,37.33159000000001,16.16,14.86,12.63,0.023,12.585,0.024
9463387,291.2406404999999,46.083690000000004,16.03,14.94,12.768,0.025,12.762,0.026000000000000002
9216811,291.26110049999994,45.601659999999995,14.59,13.49,11.328,0.023,11.357,0.021
5273236,291.261759,40.48724,14.84,14.07,12.084,0.024,12.132,0.022000000000000002
11189348,291.27234,48.84083,15.78,14.79,12.665,0.023,12.628,0.022000000000000002
10468871,291.2736105,47.62185,16.25,14.77,12.513,0.023,12.416,0.022000000000000002
11454155,291.27472049999994,49.39644000000001,15.92,15.15,13.15,0.024,13.153,0.025
8429330,291.2756505,44.43554,15.93,14.89,12.679,0.023,12.673,0.022000000000000002
8558589,291.2775,44.618359999999996,14.23,13.35,11.237,0.023,11.298,0.02
12061325,291.28468949999996,50.500479999999996,14.73,13.99,11.942,0.023,11.958,0.021
12110418,291.29031,50.660579999999996,14.89,13.99,11.863,0.023,11.903,0.021
3115879,291.2919404999999,38.22804,14.17,13.15,11.051,0.022000000000000002,11.106,0.021
9279516,291.29308949999995,45.708220000000004,15.05,14.01,11.815,0.023,11.834,0.021
1572802,291.29581950000005,37.15586,15.39,14.36,12.227,0.022000000000000002,12.222,0.021
7820946,291.29926049999995,43.5047,14.94,14.06,11.948,0.023,11.942,0.021
9341032,291.29993999999994,45.84632,14.0,13.28,11.326,0.023,11.359,0.021
6775689,291.30008999999995,42.27428,14.31,13.3,11.11,0.023,11.127,0.021
2442692,291.3010005,37.78132,15.28,14.35,12.254,0.047,12.195,0.043
5185309,291.3031199999999,40.34274,15.94,14.96,12.859,0.024,12.886,0.027000000000000003
10919037,291.30956999999995,48.3604,15.91,14.89,12.764,0.023,12.758,0.023
3443137,291.31217999999996,38.57754,15.55,14.15,11.932,0.022000000000000002,11.812,0.021
9020510,291.31256999999994,45.30253,14.54,13.44,11.208,0.022000000000000002,11.218,0.02
3234506,291.31796999999995,38.39233,15.23,14.48,12.474,0.023,12.507,0.023
8164449,291.32088,44.019690000000004,15.78,15.08,13.078,0.024,13.092,0.026000000000000002
5446821,291.32185949999996,40.60099,15.34,14.57,12.586,0.023,12.559,0.024
9950160,291.32703,46.82219,15.7,14.81,12.677,0.023,12.728,0.024
12208317,291.330429,50.81669,15.18,14.65,12.761,0.024,12.591,0.023
12258055,291.33045,50.95771,14.32,13.25,11.032,0.023,11.013,0.02
5273446,291.3321899999999,40.49259,15.72,14.83,12.844,0.024,12.847,0.024
1162635,291.3348404999999,36.80644,15.92,14.78,12.633,0.024,12.638,0.024
2442866,291.3353295,37.703959999999995,14.72,13.97,11.926,0.023,11.939,0.022000000000000002
5360976,291.35461949999996,40.53004,15.46,14.39,12.243,0.023,12.308,0.023
10074020,291.36282900000003,47.07467000000001,15.88,15.15,13.079,0.023,13.115,0.024
5185509,291.36458999999996,40.39788,16.07,14.66,12.371,0.023,12.356,0.024
2575433,291.37828949999994,37.8641,15.79,14.75,12.592,0.023,12.563,0.025
6521016,291.37888949999996,41.99105,15.62,14.85,12.611,0.023,12.623,0.025
10664441,291.41291999999993,47.94038,16.1,14.58,12.333,0.022000000000000002,12.23,0.022000000000000002
11506456,291.42087,49.44555,15.1,14.31,12.317,0.023,12.361,0.022000000000000002
12258225,291.4247295,50.94495,14.82,13.7,11.493,0.022000000000000002,11.429,0.02
10206793,291.42532049999994,47.26158,16.15,14.53,12.204,0.023,12.141,0.021
8494236,291.435369,44.51497,15.41,14.61,12.612,0.023,12.649,0.023
2713086,291.44599049999994,37.949529999999996,15.06,14.09,11.916,0.023,11.895,0.022000000000000002
3235003,291.44845949999996,38.33794,15.71,14.88,12.902,0.024,12.896,0.024
8429812,291.45076049999994,44.44212,14.84,14.09,12.1,0.022000000000000002,12.145,0.021
2443364,291.45265049999995,37.740159999999996,12.88,12.08,10.044,0.023,10.092,0.02
3116544,291.45491999999996,38.29616,14.24,13.23,11.075,0.023,11.052,0.021
10469305,291.45550949999995,47.68727,15.93,14.77,12.545,0.023,12.498,0.022000000000000002
11243385,291.46545,48.99907,14.43,13.62,11.539,0.023,11.58,0.02
11558422,291.46605,49.57421,15.79,15.03,13.011,0.024,13.006,0.025
9279980,291.48165,45.78109,15.25,14.35,12.274,0.023,12.259,0.022000000000000002
7116849,291.49501949999996,42.61544,15.94,15.22,13.194,0.024,13.205,0.027999999999999997
10273194,291.49683,47.35407,16.09,14.38,12.087,0.022000000000000002,12.036,0.022000000000000002
10974950,291.50047049999995,48.48941,15.68,14.98,13.035,0.023,13.032,0.024
2576013,291.50168999999994,37.86349000000001,15.45,14.71,12.721,0.023,12.758,0.025
12357155,291.51144,51.1196,14.58,13.9,11.902,0.023,11.921,0.02
6363125,291.5197905,41.73315,15.81,14.79,12.638,0.023,12.662,0.025
8952097,291.52610999999996,45.29877000000001,15.76,14.9,12.8,0.023,12.801,0.024
7032807,291.52651949999995,42.51079,15.79,15.44,13.923,0.026000000000000002,13.669,0.031
1868579,291.5276999999999,37.30064,15.69,14.82,12.758,0.024,12.827,0.025
6442045,291.53358,41.84616,15.51,14.03,11.754,0.022000000000000002,11.672,0.021
8494510,291.53551949999996,44.57512,15.84,14.63,12.414,0.027000000000000003,12.349,0.026000000000000002
11083500,291.54154049999994,48.61909,15.45,14.43,12.285,0.024,12.315,0.022000000000000002
3954449,291.5570295,39.06596,15.6,14.89,12.961,0.024,12.99,0.027000000000000003
10796551,291.56173049999995,48.185520000000004,14.41,13.48,11.399,0.022000000000000002,11.413,0.02
8299093,291.56708999999995,44.299,15.42,13.82,11.536,0.023,11.444,0.022000000000000002
3342636,291.56815049999994,38.46279000000001,15.56,14.77,12.789,0.024,12.802,0.024
6947858,291.56947049999997,42.46757,16.04,14.45,12.141,0.023,12.049,0.022000000000000002
6947858,291.56947049999997,42.46757,16.04,14.45,12.141,0.023,12.049,0.022000000000000002
6521678,291.57148049999995,41.93512,14.83,14.04,11.997,0.023,11.995,0.022000000000000002
10011138,291.5729895,46.99492,15.59,14.78,12.708,0.023,12.739,0.024
6862296,291.57414,42.33171,15.67,14.61,12.395,0.023,12.402,0.023
7032946,291.576939,42.55474,15.24,14.33,12.228,0.022000000000000002,12.289,0.023
2443935,291.57851999999997,37.74995,15.66,14.67,12.558,0.023,12.56,0.022000000000000002
3235567,291.5810295,38.34545,15.43,14.18,11.981,0.023,11.954,0.022000000000000002
6122790,291.58120949999994,41.48065,15.75,14.72,12.532,0.024,12.489,0.023
6521729,291.58721999999995,41.95613,15.68,15.05,13.214,0.025,13.191,0.026000000000000002
10404108,291.58817999999997,47.559309999999996,14.38,13.49,11.403,0.023,11.419,0.021
6041761,291.6112695,41.31237,14.85,13.95,11.85,0.023,11.895,0.022000000000000002
11558671,291.6133605,49.590559999999996,16.06,14.58,12.328,0.023,12.224,0.022000000000000002
3545291,291.61578,38.675959999999996,15.77,14.6,12.439,0.023,12.433,0.023
1721911,291.62066999999996,37.22728,15.3,14.13,11.928,0.024,11.983,0.022000000000000002
12110941,291.62151,50.68893,15.8,14.81,12.665,0.023,12.656,0.023
11029233,291.6300299999999,48.517920000000004,15.31,14.36,12.234,0.023,12.256,0.022000000000000002
8365058,291.631629,44.37916,15.67,14.88,12.874,0.023,12.865,0.025
3342894,291.63590999999997,38.40809,14.47,13.73,11.787,0.022000000000000002,11.83,0.022000000000000002
10975238,291.63892949999996,48.42592,15.09,14.04,11.867,0.023,11.834,0.021
2714000,291.64403999999996,37.95267,15.77,14.7,12.578,0.024,12.598,0.026000000000000002
6690942,291.6468195,42.1609,15.88,14.81,12.623,0.023,12.64,0.022000000000000002
9088379,291.64756049999994,45.42564,15.98,14.95,12.805,0.023,12.766,0.024
1164102,291.6509595,36.83684,15.29,14.4,12.281,0.023,12.323,0.025
11350063,291.66062999999997,49.13777,16.03,14.6,12.273,0.023,12.196,0.021
10919711,291.66711,48.39283,15.6,14.7,12.581,0.023,12.569,0.023
7890694,291.6712395,43.65526,16.03,14.6,12.384,0.024,12.247,0.023
6363613,291.6721695,41.79133,15.38,14.06,11.812,0.022000000000000002,11.771,0.022000000000000002
10339097,291.67279049999996,47.43203,15.21,14.35,12.295,0.024,12.307,0.022000000000000002
10796844,291.67432949999994,48.10315,15.82,14.87,12.678,0.022000000000000002,12.694,0.023
11243831,291.67475999999994,48.910379999999996,15.29,14.47,12.405,0.023,12.423,0.022000000000000002
10140708,291.6765405,47.16278,15.17,14.3,12.211,0.023,12.252,0.022000000000000002
8365196,291.6818595,44.386359999999996,15.47,14.61,12.542,0.023,12.523,0.023
10665178,291.68258999999995,47.90988,15.37,14.57,12.54,0.023,12.533,0.023
6284682,291.68353949999994,41.63939,15.65,14.83,12.764,0.025,12.696,0.025
6776936,291.6846,42.25812,15.24,14.17,12.017,0.023,11.953,0.022000000000000002
8365200,291.6857895,44.31412,14.95,13.51,11.243,0.023,11.156,0.021
4262723,291.6860204999999,39.37966,15.53,14.84,12.848,0.045,12.779,0.042
10975346,291.69053999999994,48.46812,14.12,13.34,11.313,0.023,11.342,0.021
6605735,291.69149999999996,42.04685,15.34,14.67,12.706,0.024,12.724,0.025
3954961,291.69388949999995,39.03804,14.82,14.05,12.092,0.023,12.112,0.022000000000000002
12013242,291.70518,50.44482,16.22,14.75,12.554,0.024,12.439,0.023
9154368,291.7058295,45.56724000000001,15.95,15.15,13.155,0.024,13.209,0.025
10796933,291.70876949999996,48.12576,15.99,15.31,13.247,0.023,13.219,0.025
7117506,291.71387999999996,42.67015,15.57,14.53,12.345,0.023,12.336,0.024
6123205,291.71489999999994,41.41462,15.82,15.14,13.214,0.025,13.169,0.028999999999999998
10534728,291.72454049999993,47.750029999999995,15.7,14.94,12.908,0.024,12.902,0.024
2015767,291.726549,37.49221,15.95,15.08,13.067,0.025,13.139,0.027999999999999997
8495043,291.7277895,44.585359999999994,15.88,14.91,12.813,0.023,12.845,0.025
10861090,291.72844949999995,48.21967,15.53,14.1,11.869,0.023,11.806,0.021
3646734,291.73127999999997,38.74393,15.21,13.69,11.381,0.023,11.3,0.021
11507133,291.7364505,49.40379,15.69,14.9,12.889,0.024,12.882,0.023
10534762,291.73654949999997,47.70352000000001,15.34,14.18,12.024,0.023,11.976,0.021
1722506,291.74109,37.2002,13.7,13.02,11.122,0.022000000000000002,11.13,0.02
5960066,291.7450095,41.287079999999996,15.71,14.74,12.631,0.023,12.627,0.024
12159742,291.7516995,50.73752,13.93,13.12,11.064,0.023,11.064,0.02
10404538,291.75223049999994,47.58579,15.5,14.68,12.641,0.023,12.664,0.023
3444822,291.7532100000001,38.56916,15.87,14.28,12.03,0.022000000000000002,11.938,0.021
3343392,291.75756,38.47291,13.68,12.92,10.954,0.023,10.999,0.021
12013322,291.75763049999995,50.4528,16.05,14.93,12.693,0.023,12.631,0.023
6862901,291.7642395,42.37865,15.91,14.97,12.832,0.024,12.813,0.026000000000000002
7117688,291.765069,42.66578,15.32,14.36,12.322,0.032,12.305,0.033
3748172,291.76998,38.88929,15.66,14.7,12.578,0.024,12.538,0.025
11190294,291.7781895,48.83025,15.21,14.24,12.217,0.023,12.181,0.021
7891030,291.78247949999997,43.64937000000001,15.89,14.88,12.69,0.023,12.735,0.025
6691349,291.7828905,42.185520000000004,14.82,13.65,11.46,0.023,11.452,0.022000000000000002
10665436,291.78397049999995,47.93103,15.4,14.2,12.006,0.023,11.963,0.021
10975568,291.79346999999996,48.49779,15.52,14.25,12.138,0.023,12.044,0.021
6691457,291.81534,42.17106,15.78,15.01,12.996,0.025,13.026,0.025
11559032,291.81947999999994,49.576159999999994,15.3,14.43,12.33,0.023,12.381,0.022000000000000002
6606110,291.8214,42.06491,14.15,13.37,11.272,0.023,11.291,0.02
7200463,291.82258949999994,42.7192,15.91,14.88,12.678,0.024,12.68,0.024
4158372,291.8234895,39.21734,13.75,12.93,10.866,0.023,10.893,0.021
9022001,291.8271105,45.37834,16.11,14.92,12.599,0.023,12.529,0.024
11137471,291.8294805,48.79105,15.9,15.12,13.126,0.023,13.137,0.025
2991497,291.83710949999994,38.13456,15.56,14.61,12.521,0.023,12.485,0.023
8818970,291.83921999999995,45.02235,14.65,13.86,11.824,0.023,11.847,0.021
4562228,291.85069949999996,39.66455,15.43,14.51,12.312,0.023,12.363,0.023
12111335,291.85071,50.64397,14.5,13.62,11.511,0.023,11.493,0.021
8233490,291.85085999999995,44.12759000000001,14.43,13.37,11.207,0.023,11.196,0.02
11244150,291.85201049999995,48.95313,15.08,13.93,11.742,0.023,11.73,0.021
7200570,291.85300049999995,42.74044,15.88,15.12,13.168,0.023,13.211,0.026000000000000002
8430899,291.85371,44.43805,14.52,13.68,11.579,0.023,11.6,0.021
4562244,291.8538,39.65671,15.91,15.04,12.952,0.024,12.982,0.026000000000000002
8028923,291.86245949999994,43.85635,15.33,14.22,12.014,0.023,12.038,0.022000000000000002
10731229,291.86598,48.03647,15.29,14.44,12.341,0.023,12.324,0.023
7033830,291.87214049999994,42.558659999999996,15.87,14.17,11.764,0.021,11.716,0.021
7118061,291.87434999999994,42.6943,14.96,13.85,11.686,0.023,11.658,0.021
10535074,291.87448049999995,47.722,15.34,14.19,12.058,0.023,12.076,0.022000000000000002
8819073,291.88240950000005,45.06133,13.62,12.89,10.895,0.023,10.931,0.02
12062354,291.89061,50.59218,15.59,14.52,12.374,0.023,12.269,0.023
8097851,291.891039,43.99058,15.0,13.99,11.783,0.023,11.766,0.022000000000000002
3748728,291.9038895,38.87589000000001,15.54,14.79,12.898,0.024,12.934,0.026000000000000002
6123830,291.91464,41.443059999999996,15.24,14.33,12.226,0.023,12.314,0.022000000000000002
3955879,291.93220949999994,39.09849000000001,15.39,14.32,12.186,0.023,12.199,0.023
11350555,291.93282,49.11957,15.97,14.81,12.625,0.023,12.581,0.023
3955891,291.93618,39.05637,15.86,14.48,12.298,0.023,12.243,0.023
12111492,291.94048949999996,50.67985,15.35,14.19,12.009,0.027000000000000003,11.902,0.025
3852116,291.942639,38.98453,14.93,14.27,12.438,0.023,12.45,0.024
9649447,291.94352999999995,46.30469,14.14,13.25,11.148,0.024,11.146,0.021
3748918,291.9499095,38.86497,14.31,13.21,11.12,0.023,11.119,0.021
11297141,291.95797049999993,49.011759999999995,14.74,13.27,10.986,0.023,10.907,0.021
7282613,291.9639105,42.85131,16.11,14.71,12.5,0.022000000000000002,12.474,0.024
2305283,291.97117949999995,37.64547,16.18,14.62,12.306,0.024,12.209,0.022000000000000002
8233795,291.97124999999994,44.10504,16.06,14.73,12.494,0.024,12.397,0.023
4655612,291.97159949999997,39.71043,14.17,13.05,10.948,0.023,10.916,0.02
11559304,291.97634999999997,49.57577,15.89,14.58,12.388,0.023,12.323,0.021
9588430,291.97751999999997,46.2514,14.1,12.69,10.371,0.023,10.365,0.02
5706047,291.99017999999995,40.987590000000004,14.02,13.2,11.218,0.023,11.25,0.02
7282705,291.9924,42.800290000000004,16.03,14.92,12.723,0.023,12.723,0.023
8753991,291.99727949999993,44.93568,15.89,14.93,12.824,0.024,12.809,0.024
5620587,292.00180049999994,40.88308,15.1,14.17,12.057,0.024,12.027,0.022000000000000002
11713042,292.00431,49.82011,14.84,13.72,11.599,0.023,11.541,0.021
9588514,292.00566,46.22912,16.0,14.64,12.385,0.023,12.362,0.022000000000000002
6124132,292.0086495,41.428329999999995,15.97,14.6,12.384,0.024,12.213,0.023
5791529,292.01038049999994,41.04748,15.66,14.96,13.094,0.025,13.081,0.025
8754034,292.01581949999996,44.953829999999996,16.01,14.94,12.745,0.024,12.729,0.022000000000000002
6949235,292.01672999999994,42.47671,15.73,14.9,12.876,0.024,12.857,0.025
6863726,292.02167999999995,42.31531,14.19,12.79,10.548,0.023,10.471,0.02
4465790,292.0261995,39.56902,14.81,13.95,11.929,0.023,11.92,0.023
3749207,292.0264995,38.80966,15.44,14.59,12.582,0.023,12.595,0.024
1870952,292.02755999999994,37.37908,15.45,14.46,12.31,0.023,12.274,0.023
1435229,292.02981,37.02163,14.56,13.77,11.7,0.022000000000000002,11.714,0.021
3237411,292.03274999999996,38.32393,13.84,13.14,11.163,0.023,11.185,0.021
8098228,292.0365405,43.96151,15.94,14.68,12.473,0.023,12.429,0.023
2162907,292.04134049999993,37.59672,15.73,14.65,12.495,0.023,12.474,0.022000000000000002
8495823,292.04674049999994,44.550940000000004,15.52,14.64,12.558,0.024,12.593,0.023
6949326,292.04900999999995,42.45155,14.72,13.77,11.594,0.023,11.606,0.021
3956389,292.04908049999995,39.09963,15.78,14.58,12.533,0.024,12.444,0.024
3648000,292.05699,38.75363,13.52,12.8,10.803,0.022000000000000002,10.837,0.021
8560657,292.0580895,44.63358,15.89,15.02,12.873,0.023,12.953,0.023
3446150,292.05835949999994,38.517309999999995,15.66,14.98,13.02,0.024,13.039,0.025
1871120,292.059129,37.31171,14.17,13.19,11.1,0.022000000000000002,11.156,0.02
8029476,292.06278,43.81744000000001,15.45,14.71,12.733,0.023,12.769,0.026000000000000002
6949412,292.07257949999996,42.443909999999995,15.8,14.55,12.308,0.024,12.231,0.022000000000000002
4465957,292.07483999999994,39.52152,15.54,14.0,11.791,0.023,11.641,0.021
3344747,292.0754895,38.4729,14.67,13.6,11.455,0.024,11.473,0.021
2163101,292.07665950000006,37.59774,15.19,14.41,12.361,0.024,12.399,0.024
6692320,292.0844505,42.13881,15.91,14.29,11.924,0.023,11.815,0.022000000000000002
2992668,292.08805049999995,38.118629999999996,14.48,13.05,10.794,0.023,10.725,0.02
11403355,292.09486949999996,49.277120000000004,15.56,14.76,12.665,0.024,12.709,0.024
10470935,292.10564999999997,47.62754,15.87,14.72,12.583,0.022000000000000002,12.5,0.022000000000000002
3119525,292.10841,38.29333,16.19,14.86,12.515,0.023,12.557,0.023
3446366,292.11762,38.50118,15.53,14.66,12.588,0.024,12.606,0.024
8234226,292.14004049999994,44.1887,15.85,14.94,12.821,0.023,12.846,0.025
11190974,292.14176999999995,48.84707,14.55,13.74,11.68,0.023,11.72,0.021
4264634,292.14231,39.30021,14.85,13.9,11.78,0.023,11.769,0.022000000000000002
2017692,292.14710999999994,37.47146,15.73,14.92,12.966,0.024,12.999,0.026000000000000002
5877337,292.147929,41.171170000000004,15.51,14.89,13.037,0.024,13.035,0.026000000000000002
10797986,292.1525595,48.14695,15.42,14.52,12.398,0.023,12.437,0.024
4159885,292.15391999999997,39.21663,15.74,14.75,12.644,0.024,12.632,0.025
7118902,292.1548095,42.62036,15.11,14.34,12.303,0.023,12.316,0.023
5534656,292.16752049999997,40.75267,15.27,14.26,12.099,0.023,12.158,0.023
2163610,292.17548999999997,37.55878,16.02,15.05,12.982,0.027000000000000003,13.034,0.027999999999999997
1577167,292.17992999999996,37.10317,15.85,14.88,12.787,0.022000000000000002,12.774,0.023
10600817,292.1914694999999,47.87738,15.68,14.64,12.477,0.023,12.453,0.022000000000000002
4367215,292.1923395,39.43539000000001,15.32,14.38,12.277,0.023,12.244,0.023
3956926,292.19411999999994,39.09588,15.29,14.57,12.551,0.024,12.581,0.025
1435987,292.19426999999996,37.07393,14.73,13.74,11.619,0.023,11.654,0.021
1577265,292.20149999999995,37.17714,15.69,14.61,12.483,0.023,12.478,0.024
5449651,292.21298999999993,40.63674,14.67,13.91,11.854,0.023,11.87,0.022000000000000002
9711202,292.21861049999995,46.4874,14.64,13.62,11.512,0.023,11.497,0.021
4367318,292.22314049999994,39.42324,15.66,14.38,12.197,0.024,12.205,0.024
4160250,292.2262905,39.20738,14.91,14.18,12.178,0.023,12.203,0.022000000000000002
2446934,292.22730000000007,37.72598,15.76,14.66,12.498,0.023,12.486,0.023
2018047,292.2317100000001,37.46814000000001,13.66,12.8,10.761,0.022000000000000002,10.757,0.021
11713459,292.232109,49.89819,15.56,14.59,12.464,0.022000000000000002,12.437,0.022000000000000002
11763820,292.2361995,49.91202,13.37,11.82,9.558,0.023,9.417,0.02
8561100,292.2365595,44.61677,15.09,14.01,11.814,0.023,11.778,0.021
4265143,292.25834999999995,39.31214,14.44,13.72,11.701,0.023,11.71,0.022000000000000002
11611474,292.2599399999999,49.6761,16.03,14.99,12.847,0.023,12.853,0.023
10340598,292.26522,47.472359999999995,16.12,14.85,12.632,0.023,12.605,0.022000000000000002
6124963,292.26772049999994,41.406729999999996,15.59,14.27,12.008,0.023,11.882,0.022000000000000002
3446966,292.26981000000006,38.56685,13.72,13.01,10.99,0.023,10.999,0.02
6607612,292.276689,42.01459000000001,15.72,14.61,12.402,0.023,12.409,0.022000000000000002
6692976,292.27873049999994,42.19913,14.03,13.17,11.104,0.022000000000000002,11.166,0.021
10798256,292.2818699999999,48.16917,15.57,14.72,12.658,0.023,12.647,0.023
6125019,292.28563949999995,41.49693,14.51,13.38,11.249,0.023,11.214,0.02
3547906,292.29103949999995,38.60944,14.79,13.84,11.719,0.024,11.738,0.021
5535083,292.2937995,40.77916,15.32,14.55,12.585,0.024,12.605,0.025
9771663,292.29532049999995,46.59858,15.8,14.77,12.611,0.023,12.597,0.022000000000000002
5621528,292.29712049999995,40.84584,16.2,14.8,12.555,0.024,12.489,0.023
3957292,292.29856049999995,39.04072,13.57,12.59,10.489,0.023,10.535,0.02
6125059,292.29904049999993,41.488859999999995,15.86,14.87,12.736,0.023,12.692,0.024
7364389,292.2992100000001,42.98535,15.61,14.05,11.736,0.023,11.62,0.021
10405926,292.30654949999996,47.55366,15.13,14.36,12.389,0.022000000000000002,12.4,0.022000000000000002
6523982,292.3152599999999,41.97179000000001,15.93,15.11,13.044,0.025,13.074,0.026000000000000002
9589235,292.3152599999999,46.20559,16.1,14.63,12.381,0.023,12.354,0.021
7035373,292.35672,42.58598,15.59,14.52,12.384,0.023,12.302,0.022000000000000002
8167223,292.3571999999999,44.00281,14.85,13.52,11.292,0.022000000000000002,11.185,0.021
11713701,292.36521,49.833259999999996,14.93,14.26,12.27,0.024,12.262,0.022000000000000002
6044117,292.36785,41.31568,15.4,14.16,11.948,0.023,11.919,0.02
11764055,292.37532,49.93828,15.61,14.3,12.071,0.023,12.028,0.022000000000000002
9282203,292.38309,45.73969,14.98,14.14,12.057,0.023,12.104,0.022000000000000002
8690639,292.38460949999995,44.804959999999994,14.55,13.81,11.818,0.024,11.816,0.021
8561453,292.3861799999999,44.643359999999994,15.69,15.0,13.089,0.024,13.104,0.027000000000000003
10798521,292.3893,48.11567,14.92,13.48,11.206,0.023,11.121,0.02
10862550,292.3902,48.20884,15.62,14.3,12.114,0.023,12.015,0.021
10666943,292.39028999999994,47.9248,15.78,14.58,12.422,0.023,12.366,0.023
9405445,292.39662,45.915079999999996,14.43,13.35,11.146,0.023,11.163,0.021
6950440,292.39682999999997,42.48494,15.76,14.39,12.138,0.023,12.059,0.022000000000000002
7119759,292.3992495,42.64221,15.71,14.9,12.86,0.024,12.903,0.025
9832420,292.40428049999997,46.69939,16.0,15.07,12.986,0.023,13.068,0.024
9771920,292.40878949999995,46.51526,15.61,14.84,12.829,0.024,12.848,0.024
11662769,292.4099295,49.7348,15.4,14.5,12.397,0.023,12.373,0.022000000000000002
4265815,292.4200995,39.336240000000004,15.36,13.92,11.661,0.023,11.628,0.022000000000000002
7609504,292.42593,43.20028,15.35,14.57,12.559,0.023,12.605,0.023
3120913,292.4259600000001,38.27309,15.53,14.48,12.264,0.023,12.256,0.023
7202386,292.4279505,42.77043,14.91,14.18,12.151,0.023,12.187,0.022000000000000002
1872885,292.44039,37.346509999999995,15.95,14.31,12.013,0.022000000000000002,11.953,0.022000000000000002
11298135,292.44275999999996,49.04799000000001,16.02,14.42,12.117,0.023,12.016,0.021
11713884,292.47841049999994,49.83115,15.55,14.44,12.183,0.023,12.211,0.023
10471832,292.47919949999994,47.60535,13.93,13.06,10.984,0.023,11.005,0.021
10471844,292.48693949999995,47.66323,15.66,14.99,13.095,0.024,13.109,0.025
5535786,292.49638949999996,40.75121,15.5,14.71,12.776,0.024,12.823,0.025
8561706,292.5022305,44.67027,15.85,14.57,12.257,0.024,12.252,0.024
3346467,292.50432,38.41972,15.94,14.93,12.858,0.023,12.886,0.023
5793119,292.5114,41.05662,16.0,15.12,13.08,0.024,13.123,0.026000000000000002
7284327,292.51486049999994,42.87674000000001,15.93,14.94,12.842,0.027999999999999997,12.819,0.027999999999999997
7609819,292.5206099999999,43.23908,15.38,13.88,11.628,0.022000000000000002,11.496,0.02
11815179,292.52561999999995,50.012159999999994,15.66,13.81,11.391,0.023,11.324,0.021
11456436,292.52716949999996,49.3489,15.22,14.44,12.385,0.023,12.441,0.022000000000000002
8367410,292.5324195,44.397220000000004,15.65,14.86,12.847,0.024,12.832,0.024
4060965,292.53343049999995,39.13428,15.33,13.65,11.438,0.023,11.335,0.021
10471960,292.53621,47.60202,15.62,14.3,12.021,0.023,11.986,0.021
11663055,292.54396949999995,49.77019,15.43,14.44,12.314,0.023,12.323,0.022000000000000002
8099615,292.54490999999996,43.92053,14.88,13.82,11.601,0.023,11.551,0.021
10536761,292.547199,47.73384,14.93,13.31,10.985,0.022000000000000002,10.873,0.02
6366330,292.55264999999997,41.76021,16.17,14.82,12.615,0.024,12.555,0.023
1873523,292.5816,37.32468,15.59,14.65,12.569,0.024,12.624,0.024
11560457,292.5825,49.59332,15.05,14.26,12.209,0.023,12.203,0.022000000000000002
1873543,292.58457,37.39547,14.72,13.23,10.977,0.022000000000000002,10.898,0.021
6779927,292.58704049999994,42.28664000000001,15.38,14.54,12.468,0.024,12.525,0.023
2718397,292.60196999999994,37.95795,13.33,12.52,10.442,0.023,10.491,0.02
9892651,292.60589999999996,46.790259999999996,15.96,14.72,12.58,0.024,12.434,0.022000000000000002
7202953,292.61395949999996,42.77604,14.9,13.66,11.389,0.023,11.376,0.022000000000000002
2581298,292.62332999999995,37.87934,15.4,14.3,12.134,0.023,12.183,0.024
11764570,292.6411499999999,49.949870000000004,14.67,13.92,11.829,0.023,11.847,0.021
9953265,292.65362999999996,46.81351,14.15,13.19,11.069,0.023,11.132,0.02
2581444,292.66147049999995,37.80757,14.85,14.08,12.095,0.023,12.13,0.023
10733308,292.67041049999995,48.088390000000004,14.78,13.92,11.788,0.025,11.795,0.023
10406791,292.67542949999995,47.58452,14.9,13.74,11.541,0.023,11.547,0.02
5962956,292.68316949999996,41.21467,15.31,13.88,11.606,0.023,11.534,0.021
10406828,292.68956999999995,47.572540000000004,16.0,14.59,12.348,0.024,12.277,0.022000000000000002
10977458,292.71184949999997,48.483259999999994,15.5,14.86,12.959,0.024,12.963,0.024
11085850,292.72531949999996,48.64718,14.77,13.77,11.626,0.023,11.635,0.021
2718935,292.72811999999993,37.99015,15.67,14.64,12.445,0.023,12.511,0.024
10977498,292.7283195,48.46188,15.09,14.12,12.034,0.022000000000000002,12.011,0.021
7365833,292.73312999999996,42.94023,15.59,14.59,12.372,0.024,12.395,0.025
11509020,292.7364195,49.40467,16.03,14.65,12.415,0.023,12.34,0.023
6207852,292.74339,41.58994000000001,14.55,13.88,11.988,0.023,12.0,0.022000000000000002
9590249,292.74393,46.220209999999994,15.85,14.8,12.664,0.023,12.634,0.024
9772725,292.74543,46.55438,14.47,13.5,11.394,0.023,11.404,0.021
9712457,292.74906,46.44674000000001,15.97,14.67,12.472,0.023,12.418,0.023
11612409,292.75562999999994,49.67895,14.2,12.96,10.781,0.023,10.761,0.021
11031515,292.7578095,48.52468,13.97,12.83,10.695,0.023,10.637,0.021
11404698,292.78285049999994,49.23039,14.86,14.1,12.103,0.023,12.091,0.021
10602294,292.78304999999995,47.835879999999996,15.39,14.14,11.963,0.023,11.959,0.021
9156957,292.7858295,45.58579,15.91,14.84,12.683,0.023,12.701,0.023
10667919,292.7859795,47.98504000000001,15.04,14.32,12.341,0.022000000000000002,12.369,0.023
10863494,292.78815,48.215540000000004,14.99,13.98,11.861,0.024,11.844,0.021
10472574,292.78879049999995,47.64622,15.42,14.75,12.85,0.024,12.856,0.023
2166547,292.8045105,37.55174,15.54,14.52,12.365,0.023,12.331,0.023
5536822,292.81319999999994,40.74856,15.97,15.05,12.931,0.024,12.934,0.025
6866518,292.8260805,42.33537000000001,15.26,14.34,12.196,0.023,12.232,0.022000000000000002
9833329,292.83414,46.69527,14.51,13.34,11.171,0.023,11.081,0.021
2859114,292.84478999999993,38.07578,15.29,13.69,11.368,0.023,11.314,0.02
10668098,292.8510705,47.96903,14.89,13.83,11.654,0.023,11.659,0.021
10977750,292.8534195,48.42001,15.82,15.05,13.008,0.024,12.996,0.024
11031746,292.8583499999999,48.51886,16.06,14.56,12.232,0.023,12.142,0.022000000000000002
11457072,292.86397049999994,49.30008,15.87,14.81,12.666,0.024,12.616,0.023
8236202,292.86636,44.12635,15.85,14.94,12.767,0.024,12.807,0.024
7203786,292.87498949999997,42.78094,15.51,14.66,12.598,0.023,12.64,0.023
5537064,292.885209,40.77019,15.65,14.54,12.404,0.024,12.369,0.023
5708923,292.8859005,40.93503,15.86,14.86,12.694,0.023,12.792,0.024
5879661,292.88948999999997,41.115970000000004,15.79,14.62,12.56,0.023,12.479,0.022000000000000002
9024907,292.89610049999993,45.38877,16.28,14.65,12.328,0.022000000000000002,12.249,0.022000000000000002
4839411,292.89817049999994,39.90657,15.07,14.36,12.405,0.023,12.425,0.022000000000000002
8302555,292.89917999999994,44.2028,16.23,14.58,12.276,0.023,12.186,0.022000000000000002
4750467,292.90797,39.83779000000001,15.78,14.96,12.965,0.024,12.973,0.027000000000000003
7685799,292.91157,43.30712,15.98,15.18,13.221,0.025,13.253,0.026000000000000002
7685801,292.91242049999994,43.39974,15.78,15.06,13.124,0.024,13.148,0.027000000000000003
7448573,292.92190949999997,43.051429999999996,15.71,14.97,13.067,0.024,13.096,0.025
7448573,292.92190949999997,43.051429999999996,15.71,14.97,13.067,0.024,13.096,0.025
7366529,292.95741,42.955009999999994,15.77,14.99,12.966,0.031,12.992,0.032
9283623,292.95766949999995,45.765879999999996,15.54,14.74,12.804,0.023,12.824,0.024
5709193,292.95932999999997,40.90314,15.53,14.5,12.333,0.022000000000000002,12.325,0.022000000000000002
9406887,292.96880999999996,45.99323,15.11,14.1,12.004,0.023,11.989,0.021
11352541,292.970289,49.16917,15.99,14.96,12.839,0.023,12.898,0.024
11246355,292.97445,48.94889000000001,14.48,13.51,11.364,0.023,11.422,0.021
11352549,292.97626949999994,49.160090000000004,15.72,15.07,13.161,0.024,13.17,0.025
3550668,292.97841,38.67052,15.48,13.87,11.603,0.023,11.534,0.021
9221091,292.97943,45.66503,15.11,13.49,11.183,0.023,11.107,0.021
5879967,292.97956049999993,41.10945,14.9,14.0,11.939,0.023,11.957,0.021
9091897,292.98276,45.41494,14.85,13.89,11.793,0.023,11.784,0.021
10734057,292.99263,48.09225,15.31,14.25,12.063,0.022000000000000002,12.08,0.022000000000000002
9091940,292.99975049999995,45.43838,15.55,14.77,12.754,0.024,12.76,0.024
9713071,293.00354999999996,46.43176,16.04,14.63,12.38,0.022000000000000002,12.296,0.021
4566277,293.0146995,39.65904000000001,15.9,14.98,12.909,0.024,12.979,0.027000000000000003
9406987,293.01671999999996,45.9815,15.74,14.64,12.455,0.024,12.481,0.023
10922569,293.03046,48.387809999999995,15.12,14.12,11.971,0.024,11.92,0.021
3449953,293.03137949999996,38.51852,13.67,12.18,9.942,0.022000000000000002,9.876,0.021
11405197,293.03683049999995,49.26547,15.1,14.03,11.852,0.023,11.849,0.021
9283820,293.0429595,45.78148,15.16,14.14,12.019,0.023,12.069,0.022000000000000002
6127433,293.04564,41.49924,15.78,15.07,13.083,0.025,13.091,0.026000000000000002
6446622,293.04799049999997,41.85919000000001,15.86,15.03,13.025,0.023,13.047,0.025
2167693,293.0539995,37.55889000000001,15.69,14.56,12.292,0.023,12.313,0.022000000000000002
9713191,293.0556105,46.46707,15.87,14.56,12.309,0.022000000000000002,12.28,0.021
10537965,293.0605005,47.72833,15.67,14.85,12.84,0.023,12.9,0.024
5015405,293.06091,40.17479,13.46,12.44,10.334,0.022000000000000002,10.327,0.021
9157670,293.0698695,45.55662,15.4,14.61,12.56,0.023,12.564,0.024
9529435,293.07399,46.18482,15.57,14.5,12.362,0.023,12.356,0.022000000000000002
4751044,293.07590999999996,39.81619,16.0,14.99,12.89,0.024,12.902,0.026000000000000002
2997195,293.0775195,38.1309,15.31,14.51,12.516,0.023,12.581,0.022000000000000002
6695770,293.07854999999995,42.172309999999996,15.34,14.52,12.47,0.024,12.523,0.024
10800271,293.07902999999993,48.117059999999995,15.34,14.62,12.631,0.023,12.668,0.023
8888948,293.08171949999996,45.128609999999995,15.71,15.07,13.13,0.025,13.115,0.025
9407162,293.0868195,45.98267,15.88,14.38,12.089,0.023,11.99,0.022000000000000002
3241630,293.09714999999994,38.322959999999995,15.58,14.91,12.975,0.025,12.991,0.026000000000000002
5880374,293.1015299999999,41.183609999999994,14.34,13.41,11.333,0.023,11.297,0.021
5015542,293.1048599999999,40.11989000000001,15.77,14.81,12.749,0.024,12.746,0.026000000000000002
10800330,293.10590999999994,48.16045,15.26,13.95,11.654,0.022000000000000002,11.579,0.021
10603046,293.10760949999997,47.85469000000001,15.22,14.15,12.004,0.023,11.984,0.022000000000000002
11457546,293.1107595,49.3562,15.7,14.28,12.014,0.023,11.924,0.021
7367064,293.11251,42.92077000000001,15.4,14.28,12.11,0.022000000000000002,12.111,0.021
9713353,293.11976999999996,46.41268,14.55,13.41,11.205,0.023,11.182,0.021
7122176,293.12116949999995,42.60846,15.45,14.49,12.314,0.023,12.314,0.022000000000000002
7686474,293.12435999999997,43.32333,15.59,14.55,12.384,0.024,12.394,0.024
7037895,293.12525999999997,42.558,14.76,13.87,11.775,0.023,11.833,0.021
7204656,293.12951999999996,42.77621,15.7,14.88,12.776,0.023,12.811,0.024
7367141,293.13167999999996,42.96091,15.22,14.12,11.942,0.022000000000000002,11.974,0.021
6696016,293.14169999999996,42.13626,14.79,13.48,11.269,0.023,11.209,0.02
4370853,293.14609949999993,39.41302,15.64,14.7,12.563,0.022000000000000002,12.567,0.024
11140076,293.14750949999996,48.76896,15.69,15.03,13.118,0.023,13.087,0.025
10864355,293.1480795,48.26003,15.38,14.49,12.361,0.023,12.339,0.023
2860547,293.1568499999999,38.01382,14.94,14.17,12.094,0.023,12.131,0.024
9092374,293.16068999999993,45.48333,15.37,14.42,12.233,0.023,12.233,0.022000000000000002
5964598,293.1618795,41.28528,15.99,14.79,12.524,0.024,12.494,0.023
8889176,293.16464999999994,45.10129000000001,16.07,14.59,12.292,0.023,12.189,0.022000000000000002
4370970,293.17307999999997,39.47788,14.96,13.46,11.168,0.023,11.135,0.02
11193024,293.17399049999995,48.88707,15.69,14.75,12.652,0.023,12.586,0.022000000000000002
7532381,293.18149049999994,43.17689,16.02,14.51,12.197,0.023,12.179,0.022000000000000002
11086755,293.18566949999996,48.6759,14.6,13.3,11.073,0.023,11.021,0.02
4164310,293.1938295,39.28781,15.67,14.1,11.771,0.023,11.729,0.021
4268911,293.19552,39.37247,15.81,14.97,12.89,0.024,12.941,0.03
6782009,293.2016205,42.21498,15.98,14.94,12.81,0.023,12.769,0.023
6953069,293.20455,42.48449,15.82,14.87,12.629,0.023,12.593,0.024
7367431,293.2206704999999,42.94115,15.07,14.13,11.935,0.023,11.964,0.022000000000000002
4164424,293.22634049999994,39.2102,15.75,14.56,12.377,0.023,12.361,0.023
11032573,293.24230049999994,48.56204,15.64,14.93,12.959,0.024,12.954,0.022000000000000002
7449695,293.24388,43.07859000000001,16.09,14.96,12.784,0.024,12.738,0.023
6526930,293.24501999999995,41.94494,15.32,14.21,12.008,0.023,12.023,0.022000000000000002
6447280,293.25512999999995,41.83337,15.31,14.49,12.416,0.023,12.43,0.021
7038372,293.25906,42.597809999999996,15.45,14.31,12.083,0.024,12.066,0.022000000000000002
9407581,293.26488,45.94869,15.64,14.31,12.08,0.023,11.965,0.021
4929016,293.27882999999997,40.08517,13.73,12.75,10.669,0.023,10.63,0.02
9652694,293.28050999999994,46.35385,15.88,14.95,12.924,0.025,12.878,0.024
2998208,293.2843095,38.171640000000004,15.97,14.59,12.288,0.023,12.281,0.023
9026015,293.29609949999997,45.301590000000004,16.11,14.78,12.569,0.024,12.477,0.022000000000000002
4063943,293.29912949999994,39.18839000000001,15.86,15.05,13.042,0.024,13.108,0.027999999999999997
6447455,293.30357999999995,41.81509000000001,15.33,13.96,11.762,0.026000000000000002,11.711,0.023
8822612,293.3141504999999,45.02678,15.1,14.39,12.488,0.023,12.469,0.023
4567431,293.31607950000006,39.64049,15.56,14.75,12.769,0.023,12.838,0.025
5710376,293.31891,40.96111,14.8,13.49,11.158,0.022000000000000002,11.156,0.02
7449976,293.32225049999994,43.05986,15.03,14.09,12.027,0.022000000000000002,12.017,0.022000000000000002
7122876,293.33170049999995,42.614090000000004,14.57,13.84,11.79,0.023,11.81,0.022000000000000002
11087095,293.33432999999997,48.69283,15.66,14.68,12.501,0.023,12.453,0.023
11299900,293.33549999999997,49.08948,15.91,14.87,12.664,0.023,12.676,0.023
8822697,293.3452395,45.09386,15.36,14.51,12.403,0.023,12.373,0.023
9774141,293.348529,46.599779999999996,15.58,14.66,12.564,0.023,12.572,0.023
8957023,293.35227,45.25127,13.65,11.96,9.619,0.023,9.531,0.02
6527283,293.35371000000004,41.90469,15.58,14.74,12.665,0.024,12.676,0.023
9093001,293.37466049999995,45.40399,14.89,14.05,11.983,0.023,12.024,0.021
7450182,293.37818999999996,43.02932,14.97,13.99,11.878,0.023,11.872,0.022000000000000002
10538735,293.38133999999997,47.76763,14.48,13.67,11.663,0.023,11.705,0.021
9713986,293.38654949999994,46.4341,15.72,14.91,12.891,0.024,12.878,0.025
7205520,293.38656,42.77519,15.97,14.62,12.323,0.023,12.234,0.022000000000000002
9834661,293.40149999999994,46.62777,13.83,12.68,10.483,0.023,10.436,0.02
9026334,293.4089805,45.3809,15.84,14.46,12.246,0.023,12.194,0.021
6047628,293.4244499999999,41.3552,16.08,14.89,12.628,0.024,12.583,0.024
6047628,293.4244499999999,41.3552,16.08,14.89,12.628,0.024,12.583,0.024
2998865,293.42528999999996,38.11074,15.0,14.22,12.17,0.024,12.204,0.023
9530263,293.43384,46.14745,15.28,14.51,12.528,0.024,12.532,0.023
6782860,293.43601049999995,42.20554,15.78,14.04,11.691,0.022000000000000002,11.599,0.021
9468853,293.4383595,46.07868,15.16,14.2,11.889,0.023,11.891,0.021
10603915,293.44402949999994,47.82559000000001,15.94,15.09,13.019,0.023,13.037,0.025
9591963,293.44588049999993,46.23942,15.21,14.42,12.387,0.024,12.396,0.023
4752465,293.45951999999994,39.81442,15.57,14.14,11.95,0.023,11.839,0.021
9834837,293.47342949999995,46.62403,14.68,13.84,11.748,0.023,11.742,0.021
11816975,293.47751999999997,50.068459999999995,15.51,14.75,12.771,0.024,12.789,0.024
10801273,293.47910999999993,48.13742,10.54,9.71,7.667,0.028999999999999998,7.695,0.019
6954041,293.48512049999994,42.462109999999996,14.51,13.54,11.41,0.023,11.403,0.021
5016917,293.49079049999995,40.123870000000004,14.93,14.16,12.276,0.023,12.303,0.021
5881670,293.49191999999994,41.10319000000001,15.24,14.44,12.434,0.023,12.474,0.022000000000000002
6611875,293.496519,42.05994000000001,13.75,12.06,9.684,0.025,9.576,0.021
4841651,293.49818999999997,39.9121,15.12,14.27,12.291,0.023,12.331,0.024
11140792,293.49991049999994,48.718579999999996,15.67,14.35,12.096,0.026000000000000002,12.079,0.024
5192836,293.50280999999995,40.37771,15.45,14.64,12.578,0.023,12.636,0.023
8435170,293.51117999999997,44.48589000000001,15.85,15.13,13.217,0.024,13.235,0.026000000000000002
6047951,293.5137404999999,41.35828,15.5,14.76,12.68,0.023,12.716,0.025
8757857,293.51600999999994,44.99442,15.87,15.18,13.256,0.025,13.268,0.025
10079354,293.51761949999997,47.042159999999996,16.02,14.92,12.739,0.023,12.755,0.023
9346592,293.5184205,45.814209999999996,13.9,13.03,10.895,0.038,10.907,0.038
11033205,293.53807049999995,48.51938,14.15,13.27,11.185,0.024,11.176,0.021
8564323,293.54263949999995,44.62256,14.3,13.23,11.041,0.022000000000000002,10.992,0.019
9093501,293.54968949999994,45.42836,14.64,13.11,10.865,0.024,10.731,0.02
11087527,293.54979,48.68473,15.67,14.87,12.871,0.024,12.807,0.023
9955316,293.56451999999996,46.82338,15.49,14.34,12.174,0.023,12.145,0.021
6783369,293.56764,42.280390000000004,14.8,13.3,10.991,0.022000000000000002,10.922,0.02
10539235,293.57433,47.79564,15.68,14.93,12.948,0.024,12.99,0.023
4270441,293.57649,39.386540000000004,16.05,14.96,12.793,0.027000000000000003,12.736,0.026000000000000002
7368642,293.5807095,42.96979,15.89,14.44,12.188,0.023,12.167,0.022000000000000002
9653430,293.59011,46.370290000000004,15.35,13.74,11.381,0.023,11.344,0.02
7287850,293.59788,42.88071,13.18,12.24,10.15,0.023,10.156,0.02
11193890,293.61766049999994,48.85074,15.9,14.74,12.577,0.024,12.531,0.023
3962433,293.6177295,39.02744000000001,15.97,14.77,12.503,0.024,12.479,0.024
4471741,293.624109,39.51895,15.77,14.75,12.673,0.024,12.641,0.025
7613448,293.6292105,43.25983,15.46,14.6,12.491,0.023,12.526,0.023
8957803,293.63239949999996,45.27323,15.15,14.12,11.958,0.055,11.908,0.052000000000000005
6290789,293.6366205,41.611470000000004,15.11,14.26,12.208,0.024,12.237,0.022000000000000002
4471819,293.64118949999994,39.59067,13.88,12.86,10.783,0.024,10.812,0.021
6290811,293.64148049999994,41.62321,15.66,14.21,11.891,0.024,11.852,0.021
6129451,293.64898949999997,41.45178,15.09,13.69,11.392,0.023,11.351,0.021
5966302,293.66997,41.22382,15.16,14.12,11.948,0.024,11.976,0.021
8435582,293.6712195,44.43759,15.98,14.95,12.831,0.024,12.842,0.025
12065642,293.67947999999996,50.54424,15.89,15.18,13.096,0.025,13.1,0.024
8499971,293.67979949999994,44.52162,14.73,13.7,11.565,0.023,11.618,0.021
3962715,293.6881199999999,39.083659999999995,14.59,13.68,11.625,0.023,11.609,0.021
10145950,293.69011049999995,47.13534,15.83,14.6,12.415,0.023,12.418,0.022000000000000002
4930560,293.69456999999994,40.08003,10.91,10.14,8.125,0.023,8.154,0.02
10979521,293.69744999999995,48.48658,14.0,13.12,10.97,0.023,11.005,0.021
9530886,293.6981295,46.10731,15.79,14.65,12.485,0.023,12.554,0.022000000000000002
5966432,293.70489,41.22061,14.55,13.61,11.523,0.023,11.5,0.021
8500111,293.72531999999995,44.57929,15.84,14.77,12.631,0.026000000000000002,12.666,0.027000000000000003
6048655,293.73062999999996,41.32839,15.52,14.41,12.218,0.024,12.198,0.022000000000000002
9530960,293.73557999999997,46.17264,15.96,15.22,13.191,0.023,13.231,0.025
4569115,293.74145999999996,39.6518,15.66,14.43,12.086,0.023,12.113,0.022000000000000002
6370174,293.74258949999995,41.78978,15.99,14.24,11.898,0.022000000000000002,11.808,0.021
9530980,293.7427995,46.11958,15.16,14.4,12.408,0.024,12.426,0.022000000000000002
7451448,293.74577999999997,43.08508,15.44,14.68,12.642,0.024,12.681,0.023
6869661,293.7502799999999,42.39043,15.85,15.07,13.036,0.024,13.016,0.025
10979653,293.75936999999993,48.43858,15.39,14.69,12.765,0.024,12.797,0.023
6211203,293.7675494999999,41.56317,16.02,14.81,12.67,0.023,12.683,0.023
7534455,293.76958950000005,43.11318,15.29,14.15,12.0,0.023,11.99,0.022000000000000002
10016262,293.78098049999994,46.96099,15.97,15.09,12.99,0.023,13.032,0.023
11141391,293.78153999999995,48.70064,14.06,13.29,11.3,0.023,11.333,0.021
11766827,293.78815949999995,49.99814,15.05,13.86,11.729,0.023,11.649,0.021
7451604,293.7916095,43.05642,13.72,12.65,10.529,0.023,10.586,0.02
9531117,293.7965595,46.14597,15.9,14.85,12.721,0.027000000000000003,12.741,0.026000000000000002
8823902,293.79895949999997,45.013009999999994,15.64,14.2,11.891,0.022000000000000002,11.863,0.021
11088118,293.80930049999995,48.62063,13.6,12.8,10.875,0.032,10.893,0.031
11141462,293.81810999999993,48.70431,15.98,15.11,13.093,0.025,13.153,0.025
4271485,293.8242599999999,39.36506,15.24,14.22,12.055,0.023,12.082,0.022000000000000002
6955274,293.8406895,42.40657,13.96,12.84,10.661,0.022000000000000002,10.612,0.02
3859512,293.8480095,38.914229999999996,14.95,14.13,12.133,0.023,12.162,0.022000000000000002
4931188,293.85808949999995,40.06192,15.7,14.49,12.249,0.024,12.22,0.023
4931205,293.86094999999995,40.01535,15.59,14.77,12.722,0.024,12.771,0.024
8565204,293.86096949999995,44.621759999999995,15.91,14.36,12.064,0.022000000000000002,12.008,0.021
8694451,293.86211999999995,44.82715,15.82,14.94,12.758,0.024,12.82,0.024
11088236,293.86332,48.64566,14.23,13.43,11.424,0.023,11.467,0.021
9715154,293.86952999999994,46.45059000000001,15.34,14.18,11.958,0.021,11.993,0.019
10866057,293.87255999999996,48.204159999999995,15.48,14.58,12.498,0.023,12.55,0.022000000000000002
9347525,293.88615,45.81738,14.65,13.74,11.685,0.023,11.703,0.021
4066245,293.88624,39.14009,15.52,14.79,12.859,0.023,12.875,0.023
8824141,293.8873395,45.03733,15.46,14.52,12.398,0.024,12.391,0.024
9654183,293.89159049999995,46.389379999999996,15.72,14.92,12.949,0.024,12.952,0.024
3244968,293.89357049999995,38.35502,14.71,13.82,11.704,0.023,11.753,0.021
4662431,293.89448999999996,39.73261,16.14,14.79,12.592,0.023,12.597,0.024
8824158,293.89549049999994,45.09865,15.81,14.56,12.382,0.024,12.359,0.023
10924611,293.90899949999994,48.39196,15.97,15.26,13.308,0.023,13.336,0.025
3756669,293.91897,38.86953,15.35,14.46,12.293,0.023,12.347,0.022000000000000002
10670791,293.92934999999994,47.91438,15.59,14.83,12.799,0.023,12.84,0.023
8171863,293.9467995,44.016999999999996,15.61,14.84,12.715,0.024,12.731,0.024
9286118,293.94820949999996,45.77433,15.55,14.66,12.602,0.023,12.596,0.023
11967633,293.9605995,50.30359,12.2,11.48,9.465,0.023,9.49,0.02
10213107,293.96264999999994,47.20982,15.76,14.95,12.887,0.024,12.862,0.023
7207578,293.97517049999993,42.73946,14.95,14.16,12.099,0.024,12.105,0.022000000000000002
8035000,293.97754949999995,43.87493,15.81,14.48,12.188,0.023,12.176,0.023
9654411,293.9856899999999,46.34897,14.21,13.28,11.163,0.023,11.165,0.02
10924778,293.98571999999996,48.3696,15.75,14.99,12.973,0.024,12.968,0.024
10146769,293.99994,47.18492,15.99,15.24,13.227,0.024,13.254,0.023
7041041,294.00059999999996,42.58108,15.77,14.93,12.712,0.022000000000000002,12.754,0.024
3554849,294.00575999999995,38.66471,16.05,14.82,12.605,0.024,12.596,0.024
9347854,294.0057705,45.845659999999995,14.42,13.55,11.465,0.023,11.517,0.021
11767303,294.0105,49.95922,15.97,14.71,12.56,0.023,12.47,0.023
6699367,294.0148095,42.16263,15.77,14.57,12.367,0.023,12.333,0.022000000000000002
4473355,294.0152205,39.53151,15.71,14.68,12.578,0.023,12.549,0.025
3352523,294.01549049999994,38.47161,14.93,14.13,12.047,0.023,12.074,0.021
6371100,294.0198,41.73679,13.82,12.83,10.711,0.022000000000000002,10.779,0.021
11034335,294.02326949999997,48.50219,16.05,14.33,11.984,0.023,11.892,0.021
5967625,294.03427049999993,41.29408,15.96,15.25,13.241,0.025,13.265,0.03
5018976,294.03774,40.17959000000001,14.28,13.59,11.662,0.023,11.69,0.021
7289416,294.03972,42.830659999999995,15.3,13.57,11.202,0.022000000000000002,11.153,0.021
9593572,294.04003049999994,46.25564,15.71,14.72,12.589,0.023,12.593,0.022000000000000002
9347979,294.05123999999995,45.883309999999994,14.26,13.56,11.562,0.022000000000000002,11.582,0.02
4473525,294.0624195,39.53378,15.86,15.25,13.559,0.055999999999999994,13.55,0.057999999999999996
9715686,294.07378049999994,46.40375,15.18,14.12,11.951,0.023,11.943,0.021
11459571,294.07946999999996,49.37218,14.89,13.98,11.928,0.023,11.959,0.021
4272610,294.08264999999994,39.39945,15.98,14.98,12.773,0.024,12.803,0.026000000000000002
8695109,294.09902999999997,44.89284,15.67,14.87,12.813,0.023,12.865,0.024
8759399,294.10272,44.98336,15.55,14.5,12.317,0.023,12.355,0.022000000000000002
8892000,294.13448999999997,45.11359,16.04,14.57,12.263,0.023,12.2,0.022000000000000002
11868469,294.1361205,50.13381,14.52,13.56,11.489,0.023,11.497,0.021
10081040,294.14498999999995,47.074,16.17,14.93,12.705,0.024,12.594,0.023
12017704,294.14717999999993,50.406929999999996,15.91,14.96,12.809,0.024,12.782,0.024
6212599,294.14816999999994,41.545359999999995,16.08,14.78,12.52,0.024,12.546,0.024
7897834,294.16267949999997,43.68208,15.62,14.76,12.657,0.023,12.696,0.022000000000000002
9956856,294.1635,46.89213,14.86,14.07,11.959,0.023,11.981,0.021
3353108,294.16372049999995,38.42329,15.43,14.59,12.489,0.023,12.53,0.023
7125880,294.17338049999995,42.65909,14.74,13.85,11.749,0.023,11.787,0.021
6614383,294.1767195,42.07925,15.78,14.82,12.647,0.024,12.638,0.025
9593950,294.18471,46.24084000000001,14.52,13.76,11.735,0.022000000000000002,11.782,0.021
3757788,294.19910999999996,38.85236,15.98,14.8,12.583,0.025,12.593,0.023
4755441,294.20857049999995,39.89293,15.95,14.39,12.106,0.023,12.006,0.022000000000000002
8104467,294.21068999999994,43.91042,15.51,14.62,12.499,0.023,12.506,0.023
11868600,294.2111895,50.12749,13.86,12.89,10.717,0.022000000000000002,10.743,0.02
10081256,294.21526049999994,47.08949000000001,15.43,14.65,12.581,0.023,12.594,0.023
5541914,294.22286999999994,40.73556,15.65,14.81,12.755,0.035,12.824,0.037000000000000005
6871390,294.22348949999997,42.37997,15.13,13.89,11.692,0.023,11.636,0.02
10803272,294.22497,48.15844,15.57,14.57,12.41,0.023,12.394,0.022000000000000002
11512270,294.23585999999995,49.40885,15.63,14.32,12.067,0.023,12.045,0.021
9160884,294.2432895,45.55105,15.95,14.79,12.591,0.024,12.592,0.023
10213932,294.25167,47.287890000000004,15.41,14.34,12.159,0.023,12.178,0.021
9224514,294.2601899999999,45.69408,15.4,14.34,12.165,0.023,12.113,0.023
11563886,294.26148,49.5354,15.88,15.15,13.119,0.023,13.094,0.024
4474292,294.26243999999997,39.54907,15.71,14.61,12.478,0.024,12.493,0.022000000000000002
11563931,294.28054949999995,49.57224,15.57,15.03,13.057,0.023,12.981,0.023
4067894,294.28228949999993,39.11888,16.25,14.51,12.245,0.022000000000000002,12.173,0.02
10803430,294.283419,48.147079999999995,15.51,14.48,12.314,0.023,12.296,0.022000000000000002
3758197,294.2922,38.80681,15.45,14.4,12.196,0.023,12.181,0.022000000000000002
8172915,294.29260049999993,44.02431,15.89,14.94,12.837,0.024,12.849,0.025
5456998,294.2932095,40.657509999999995,14.48,13.68,11.562,0.024,11.551,0.022000000000000002
3556011,294.2962695,38.662459999999996,15.38,13.84,11.477,0.024,11.435,0.021
9716286,294.30114,46.46519,14.42,13.63,11.607,0.023,11.646,0.02
11818771,294.303639,50.082840000000004,15.1,14.24,12.171,0.023,12.201,0.021
3246721,294.30659999999995,38.34483,14.66,13.65,11.46,0.022000000000000002,11.465,0.02
11717648,294.3111495,49.83824,14.36,13.51,11.449,0.023,11.474,0.021
3965229,294.315819,39.04725,15.66,14.25,12.03,0.024,11.933,0.022000000000000002
9471262,294.32212949999996,46.05668,15.98,14.59,12.312,0.023,12.247,0.021
5196068,294.34052999999994,40.374159999999996,14.14,13.24,11.13,0.023,11.171,0.02
5108451,294.342879,40.29254,15.85,14.53,12.374,0.023,12.249,0.022000000000000002
12116009,294.3445395,50.60155,15.87,14.57,12.327,0.024,12.277,0.021
3556242,294.35496,38.639990000000004,15.54,14.35,12.11,0.023,12.147,0.022000000000000002
5457269,294.35932049999997,40.69081,12.06,11.16,9.02,0.023,9.011,0.02
7830019,294.3621195,43.55707,15.93,14.91,12.789,0.023,12.808,0.024
4273882,294.36224999999996,39.36526,15.94,15.09,13.0,0.024,13.076,0.026000000000000002
9161260,294.36658049999994,45.56736,15.43,14.45,12.28,0.023,12.273,0.022000000000000002
5542488,294.36965999999995,40.76444,15.63,14.67,12.576,0.025,12.623,0.024
6871896,294.37155,42.37912,14.62,13.61,11.435,0.023,11.431,0.021
7967416,294.3826995,43.79915,16.06,14.66,12.41,0.023,12.424,0.023
3861725,294.3836505,38.90372,15.84,14.98,12.913,0.024,12.931,0.026000000000000002
7830098,294.3873195,43.57944000000001,14.19,13.2,11.034,0.022000000000000002,11.074,0.021
6700873,294.3908295,42.11656,14.98,14.03,11.929,0.023,11.947,0.022000000000000002
12116112,294.39283049999995,50.60254000000001,15.89,15.0,12.834,0.023,12.841,0.022000000000000002
9532760,294.40365,46.17133,15.35,14.12,11.959,0.023,11.864,0.021
6530792,294.40418999999997,41.92319000000001,16.31,14.65,12.351,0.023,12.263,0.022000000000000002
8036363,294.415509,43.8213,15.57,14.91,12.989,0.023,13.002,0.025
9776935,294.41557049999994,46.5997,15.67,14.29,12.043,0.023,11.99,0.021
5108769,294.4280399999999,40.24113,15.95,14.83,12.613,0.023,12.555,0.023
11819057,294.42838049999995,50.08869,14.9,13.92,11.799,0.023,11.817,0.022000000000000002
10214481,294.43318949999997,47.232929999999996,15.8,14.9,12.864,0.023,12.921,0.024
9029375,294.438789,45.31787,15.86,15.07,13.011,0.025,13.036,0.025
11564319,294.44299049999995,49.53051,15.47,14.26,12.058,0.023,12.091,0.022000000000000002
7898781,294.44772000000006,43.68607,15.68,14.29,12.004,0.022000000000000002,11.96,0.02
5629017,294.46018949999996,40.83743,14.72,13.82,11.74,0.023,11.791,0.021
10411437,294.46666949999997,47.5018,15.3,14.26,12.155,0.023,12.15,0.021
10018202,294.46788,46.99359000000001,15.03,14.14,11.97,0.023,12.03,0.021
4169930,294.46934999999996,39.243520000000004,15.26,14.41,12.316,0.024,12.333,0.022000000000000002
12164952,294.47411999999997,50.73493,15.08,14.14,12.027,0.023,12.058,0.021
8240872,294.4750305,44.16822,15.17,14.27,12.114,0.024,12.177,0.023
4068727,294.47952,39.19948,15.95,14.75,12.565,0.024,12.574,0.023
11460517,294.49100999999996,49.36349000000001,15.53,14.77,12.73,0.023,12.766,0.024
9410888,294.4984095,45.99183,15.83,14.7,12.469,0.023,12.454,0.023
10082058,294.52675949999997,47.00682000000001,15.79,14.68,12.453,0.024,12.413,0.022000000000000002
8825951,294.53359049999995,45.04098,15.98,14.96,12.819,0.024,12.805,0.024
9533142,294.53974049999994,46.18169,15.67,14.51,12.347,0.023,12.284,0.022000000000000002
6451671,294.57230999999996,41.825559999999996,14.21,13.45,11.454,0.023,11.492,0.021
6451717,294.58824,41.86843,16.03,14.9,12.647,0.023,12.65,0.023
8960906,294.5893395,45.21367,15.79,14.57,12.386,0.023,12.311,0.022000000000000002
10214956,294.59614049999993,47.24752,15.42,14.56,12.498,0.024,12.555,0.023
10346862,294.60044999999997,47.451859999999996,15.62,14.85,12.88,0.024,12.928,0.023
10346931,294.624489,47.47893,15.65,14.6,12.496,0.023,12.518,0.022000000000000002
3456560,294.6329999999999,38.585609999999996,16.0,14.37,12.071,0.022000000000000002,11.996,0.021
9225647,294.6560399999999,45.60836,13.9,13.05,10.959,0.022000000000000002,10.997,0.021
9897922,294.66037049999994,46.75899999999999,15.8,14.91,12.834,0.024,12.86,0.025
12214368,294.66127049999994,50.87808,15.46,14.63,12.593,0.023,12.604,0.023
9472251,294.66623999999996,46.07777,15.31,14.55,12.529,0.023,12.582,0.022000000000000002
4275254,294.66859949999997,39.36072,15.3,14.2,12.005,0.023,12.012,0.021
11869690,294.669699,50.12719,14.16,13.15,11.007,0.023,10.975,0.02
12214389,294.67132949999996,50.81002,15.55,14.58,12.487,0.023,12.444,0.022000000000000002
8961162,294.6741105,45.24058,15.84,14.4,12.128,0.023,12.048,0.022000000000000002
5629759,294.67782900000003,40.81536,14.97,14.2,12.147,0.023,12.201,0.022000000000000002
8174116,294.68025,44.08703,14.86,13.98,11.894,0.023,11.962,0.02
5543652,294.6845505,40.763040000000004,15.5,14.39,12.25,0.023,12.245,0.022000000000000002
3966704,294.68711999999994,39.03946,15.99,14.95,12.844,0.025,12.907,0.025
4275360,294.69154949999995,39.33637,15.6,14.8,12.791,0.024,12.838,0.027000000000000003
11408748,294.6971699999999,49.2774,15.19,14.3,12.105,0.023,12.101,0.021
11196403,294.69917999999996,48.85856,13.88,12.87,10.683,0.023,10.656,0.02
10412044,294.70077,47.56302,15.35,14.0,11.401,0.054000000000000006,11.353,0.05
9898046,294.70829999999995,46.74812,14.84,13.89,11.714,0.023,11.755,0.02
10215254,294.7095705,47.23216,15.78,14.65,12.448,0.024,12.513,0.023
3355476,294.71119049999993,38.407759999999996,14.68,13.89,11.836,0.023,11.867,0.022000000000000002
11869791,294.71119049999993,50.15515,15.23,14.26,12.134,0.023,12.15,0.022000000000000002
10082611,294.719679,47.05063,15.19,14.13,11.889,0.023,11.864,0.021
5715398,294.7203705,40.94089,13.76,12.8,10.645,0.023,10.626,0.02
9838213,294.729429,46.67285,15.09,14.0,11.828,0.027000000000000003,11.845,0.025
7691514,294.72968999999995,43.30743,15.12,14.4,12.438,0.024,12.428,0.023
6531981,294.7314705,41.96953,15.48,14.4,12.271,0.023,12.264,0.021
7968513,294.73344,43.78771,15.69,14.86,12.847,0.023,12.868,0.023
3658781,294.74194049999994,38.796929999999996,16.09,14.79,12.578,0.023,12.587,0.024
8373723,294.74518049999995,44.315529999999995,15.78,14.17,11.881,0.023,11.794,0.021
12018926,294.75463949999994,50.43156,16.18,14.78,12.544,0.023,12.467,0.022000000000000002
8241781,294.75793049999993,44.12874,15.83,14.28,12.032,0.023,11.925,0.021
5543917,294.75799049999995,40.73833,15.96,15.23,13.311,0.023,13.354,0.027000000000000003
4275681,294.76064999999994,39.38482,16.13,14.7,12.435,0.024,12.362,0.022000000000000002
3658853,294.762549,38.73399000000001,14.29,13.42,11.315,0.022000000000000002,11.39,0.02
7538307,294.76615949999996,43.10575,15.25,14.46,12.517,0.023,12.565,0.022000000000000002
10149096,294.79249949999996,47.17796,14.14,13.31,11.26,0.023,11.298,0.02
5285707,294.80156999999997,40.428490000000004,16.19,14.62,12.272,0.022000000000000002,12.193,0.022000000000000002
8961549,294.80303999999995,45.2897,15.89,15.21,13.239,0.025,13.216,0.026000000000000002
3457337,294.80600999999996,38.590559999999996,14.65,13.64,11.483,0.022000000000000002,11.519,0.019
3558162,294.80842049999995,38.63736,15.06,14.03,11.74,0.023,11.757,0.021
3558213,294.81897,38.65552,15.36,14.06,11.797,0.023,11.831,0.022000000000000002
8242064,294.84776999999997,44.19161,16.08,14.62,12.404,0.023,12.309,0.022000000000000002
7900137,294.86501999999996,43.62917,15.34,14.65,12.601,0.024,12.616,0.023
8761563,294.870279,44.97579,15.84,14.95,12.814,0.023,12.876,0.023
11036362,294.88515,48.59467,15.73,14.93,12.848,0.023,12.902,0.023
9030712,294.88593,45.39954,15.78,14.41,12.16,0.023,12.164,0.021
5459288,294.88971,40.69412,15.88,14.91,12.729,0.024,12.752,0.024
11769300,294.89713049999995,49.996359999999996,15.98,14.56,12.248,0.023,12.175,0.021
3760677,294.9151695,38.898509999999995,15.53,14.27,12.04,0.023,11.998,0.023
9472906,294.91553999999996,46.0708,15.39,14.12,11.841,0.023,11.858,0.021
5716073,294.9164099999999,40.928329999999995,14.97,14.15,12.066,0.023,12.1,0.023
11565434,294.92166,49.50281,15.35,14.49,12.473,0.023,12.452,0.022000000000000002
3457861,294.92420999999996,38.50054,15.96,14.98,12.861,0.024,12.936,0.026000000000000002
11036460,294.92538,48.50119,15.91,15.14,13.072,0.024,13.048,0.025
9958806,294.93461999999994,46.81073,15.9,15.1,13.127,0.024,13.164,0.025
3558789,294.93596999999994,38.66511,15.61,14.45,12.233,0.024,12.237,0.022000000000000002
4070633,294.93884999999995,39.1253,15.74,14.8,12.722,0.023,12.731,0.023
7539013,294.95054999999996,43.11997,15.22,14.28,12.234,0.023,12.292,0.022000000000000002
7618308,294.95686049999995,43.28017,15.94,15.45,13.654,0.025,13.549,0.028999999999999998
7900436,294.95899949999995,43.650259999999996,15.8,14.53,12.313,0.023,12.26,0.022000000000000002
11617074,294.96092999999996,49.6166,14.76,13.69,11.6,0.023,11.526,0.02
11356900,294.96185999999994,49.10929,15.97,15.06,12.951,0.023,13.018,0.025
4378621,294.96431999999993,39.46989,15.49,14.13,11.876,0.023,11.871,0.022000000000000002
7456036,294.96555,43.04214,16.04,14.77,12.631,0.023,12.556,0.022000000000000002
9350552,294.96792,45.802009999999996,15.86,15.0,13.053,0.024,13.065,0.025
5459593,294.97497,40.65704,15.25,14.14,11.941,0.022000000000000002,11.946,0.022000000000000002
5286398,294.98359049999993,40.40383,15.65,14.74,12.536,0.023,12.605,0.022000000000000002
8962137,294.98598,45.22314,15.95,14.4,12.154,0.023,12.068,0.021
4758595,294.99528,39.84806,12.36,10.98,8.815,0.023,8.721,0.02
11769500,294.9974295,49.97398,15.9,14.27,11.938,0.022000000000000002,11.864,0.021
11197060,295.00045049999994,48.81884,15.88,15.06,13.06,0.024,13.132,0.025
7692454,295.01243999999997,43.32646,12.9,11.49,9.224,0.022000000000000002,9.152,0.02
11668095,295.02103049999994,49.71533,15.9,14.85,12.692,0.023,12.644,0.022000000000000002
11036694,295.02615,48.58444,15.17,14.43,12.34,0.022000000000000002,12.366,0.022000000000000002
8827428,295.04312999999996,45.07698,16.09,14.94,12.749,0.022000000000000002,12.702,0.022000000000000002
8308866,295.06018049999994,44.29444,14.47,13.5,11.348,0.023,11.341,0.02
11820505,295.06067999999993,50.07228,15.67,14.42,12.243,0.023,12.179,0.021
10019818,295.0690095,46.98819,14.77,13.97,11.875,0.023,11.88,0.022000000000000002
11514135,295.07153999999997,49.427659999999996,14.04,13.14,11.055,0.023,11.087,0.021
9596434,295.07367,46.29353,15.71,14.88,12.786,0.022000000000000002,12.84,0.023
11514174,295.09353,49.43541,15.41,14.41,12.285,0.023,12.322,0.022000000000000002
12314163,295.09507949999994,51.05283,16.12,14.84,12.709,0.023,12.607,0.023
5887519,295.10121,41.10845,15.8,14.82,12.732,0.024,12.79,0.024
9778839,295.12525049999994,46.560109999999995,15.77,15.03,12.952,0.026000000000000002,12.99,0.027000000000000003
9031452,295.12580999999994,45.34277,15.97,14.89,12.688,0.023,12.77,0.023
11036956,295.12813049999994,48.516009999999994,15.92,14.63,12.366,0.025,12.363,0.025
11514272,295.12960949999996,49.42807,15.99,14.78,12.583,0.023,12.535,0.023
8895062,295.13159999999993,45.179159999999996,15.12,14.17,12.004,0.023,12.018,0.021
11668341,295.1358495,49.75496,15.86,15.17,13.19,0.024,13.213,0.024
9596620,295.1503995,46.27324,15.48,14.63,12.413,0.022000000000000002,12.479,0.022000000000000002
5460315,295.16215049999994,40.69023,15.61,14.78,12.728,0.023,12.744,0.025
5887803,295.16635949999994,41.12936,14.8,13.81,11.745,0.023,11.76,0.021
12215430,295.17663,50.87466,15.27,14.34,12.299,0.022000000000000002,12.342,0.022000000000000002
5374713,295.18005,40.599759999999996,15.89,15.17,13.19,0.024,13.226,0.026000000000000002
9098575,295.18343999999996,45.4803,15.95,15.56,13.924,0.025,13.702,0.027000000000000003
11870769,295.18604999999997,50.13303,16.12,14.62,12.392,0.023,12.282,0.021
4575141,295.18643999999995,39.65232,15.14,14.18,12.074,0.024,12.14,0.024
6960413,295.18847999999997,42.47202,15.94,15.02,12.963,0.024,12.973,0.026000000000000002
9412659,295.1895495,45.95337,14.45,13.58,11.509,0.023,11.554,0.021
4277623,295.1901405,39.35673,15.53,13.84,11.507,0.026000000000000002,11.424,0.026000000000000002
11566030,295.19636999999994,49.51316,15.59,14.86,12.808,0.032,12.826,0.033
11091336,295.2125595,48.66789,16.11,14.85,12.591,0.023,12.518,0.022000000000000002
11870826,295.21509,50.13882,15.29,14.34,12.256,0.023,12.336,0.02
12265362,295.2305099999999,50.91765,15.26,14.45,12.435,0.023,12.46,0.023
5717253,295.23421949999994,40.93594,15.84,14.76,12.625,0.023,12.65,0.023
9534999,295.23530999999997,46.151070000000004,15.9,14.68,12.454,0.023,12.456,0.021
7293865,295.23564,42.88689,15.43,14.66,12.593,0.023,12.593,0.022000000000000002
11197580,295.23613049999994,48.80924,14.57,14.2,12.43,0.025,12.241,0.023
5112117,295.24076999999994,40.26497,15.06,14.14,12.049,0.023,12.082,0.022000000000000002
5112157,295.24848,40.26832,15.3,14.31,12.154,0.023,12.236,0.023
4173466,295.26211049999995,39.2787,15.72,14.28,11.97,0.024,11.886,0.021
11820922,295.264059,50.00079,15.7,14.92,12.857,0.023,12.862,0.024
9718972,295.27914,46.40879,15.49,14.36,12.17,0.022000000000000002,12.237,0.021
9412931,295.28450999999995,45.97248,15.98,14.99,12.863,0.024,12.942,0.025
7693403,295.28832,43.32964000000001,15.81,14.86,12.782,0.023,12.851,0.024
9535171,295.28855999999996,46.1218,15.42,14.72,12.718,0.023,12.745,0.023
9473985,295.29413999999997,46.00408,16.19,14.76,12.442,0.023,12.393,0.021
5460828,295.29499949999996,40.68084,14.21,13.52,11.462,0.023,11.472,0.021
4173626,295.29838049999995,39.27701,14.66,13.64,11.475,0.023,11.481,0.02
8107822,295.30144949999993,43.97665,15.74,14.87,12.758,0.023,12.839,0.024
4848778,295.30211999999995,39.95026,14.92,13.84,11.623,0.045,11.584,0.040999999999999995
11514682,295.30224,49.4187,15.87,15.02,12.932,0.024,12.874,0.023
8375488,295.30989,44.31173,15.61,14.42,12.183,0.022000000000000002,12.14,0.021
7970319,295.31311049999994,43.79405,14.63,13.9,11.873,0.023,11.909,0.022000000000000002
6704613,295.31557949999996,42.19835,13.69,12.54,10.29,0.042,10.293,0.043
6704617,295.31597999999997,42.19945,13.71,12.58,10.489,0.049,10.466,0.049
6790075,295.32048,42.26356,15.44,13.8,11.545,0.023,11.436,0.021
12314646,295.3430805,51.074259999999995,14.42,12.85,10.574,0.022000000000000002,10.495,0.019
9839824,295.3449299999999,46.6753,14.97,14.1,12.031,0.023,12.04,0.021
9899765,295.34738999999996,46.77389,15.34,13.95,11.662,0.023,11.561,0.021
11037498,295.35128999999995,48.556940000000004,14.8,13.89,11.727,0.023,11.74,0.021
3969563,295.35326999999995,39.02986,15.25,14.27,12.153,0.022000000000000002,12.225,0.023
9351620,295.35994949999997,45.85414,12.76,11.83,9.718,0.023,9.738,0.02
12265678,295.36963949999995,50.92304,15.87,15.09,13.172,0.023,13.201,0.025
5717765,295.3747395,40.94184,15.95,14.35,12.126,0.022000000000000002,12.033,0.022000000000000002
9959966,295.37883,46.80748,14.71,13.89,11.846,0.023,11.91,0.021
7212779,295.39276049999995,42.72163,15.08,14.12,11.975,0.023,11.938,0.021
9899900,295.4046899999999,46.709509999999995,16.11,14.7,12.481,0.024,12.396,0.023
11770410,295.4085299999999,49.9562,14.99,13.92,11.764,0.023,11.761,0.021
11357898,295.41292949999996,49.17438,15.34,14.58,12.617,0.024,12.613,0.023
9779575,295.41324,46.582879999999996,15.93,15.18,13.218,0.03,13.248,0.031
11720173,295.42175999999995,49.87135,15.25,14.47,12.395,0.025,12.384,0.024
5200500,295.42386,40.31282,15.65,14.56,12.377,0.023,12.35,0.022000000000000002
3763058,295.43150999999995,38.89723,14.41,13.4,11.319,0.023,11.318,0.02
11618198,295.43747999999994,49.64287,16.0,14.75,12.556,0.023,12.554,0.024
9597440,295.44460949999996,46.230270000000004,15.41,14.56,12.482,0.024,12.481,0.022000000000000002
9290256,295.4477805,45.78465,15.46,14.12,11.94,0.023,11.821,0.021
7294746,295.45488,42.87964,15.47,14.53,12.468,0.027000000000000003,12.551,0.027999999999999997
11770517,295.4554499999999,49.95301,15.63,14.32,12.056,0.024,12.049,0.022000000000000002
12314920,295.4594295,51.03884,14.93,14.07,11.889,0.023,11.938,0.02
11410415,295.4662395,49.28289,15.63,14.75,12.608,0.023,12.656,0.023
4669176,295.48458,39.76453,15.33,13.82,11.585,0.023,11.495,0.021
4279048,295.48915049999994,39.364509999999996,15.73,14.64,12.492,0.024,12.499,0.023
5288534,295.49201999999997,40.466029999999996,15.61,14.63,12.45,0.023,12.501,0.024
9474589,295.49751,46.01798,13.79,12.66,10.461,0.023,10.394,0.021
7620399,295.49800949999997,43.24912,15.66,14.76,12.599,0.023,12.6,0.024
9099604,295.5001605,45.45097,15.85,14.96,12.909,0.03,12.916,0.028999999999999998
5461756,295.50140999999996,40.641729999999995,14.05,12.87,10.679,0.024,10.654,0.02
5461759,295.50176999999996,40.68241,15.23,14.23,12.063,0.026000000000000002,12.127,0.024
11198234,295.5056895,48.839059999999996,15.8,15.11,13.153,0.026000000000000002,13.167,0.027999999999999997
8505485,295.52148,44.50079,12.04,11.13,9.043,0.022000000000000002,9.042,0.02
9352119,295.52305049999995,45.85999,15.64,14.94,12.924,0.024,12.927,0.025
7046921,295.52503949999993,42.54268,15.96,14.99,12.863,0.023,12.905,0.025
5547013,295.53393,40.76851,15.92,14.72,12.541,0.023,12.525,0.022000000000000002
9597704,295.53515999999996,46.28281,16.01,14.57,12.311,0.023,12.216,0.021
11462884,295.535649,49.3143,14.77,13.73,11.535,0.022000000000000002,11.548,0.02
11145556,295.54206,48.738409999999995,15.27,14.41,12.304,0.024,12.325,0.023
4381324,295.54371,39.495940000000004,15.93,14.57,12.371,0.023,12.311,0.023
11198379,295.56097049999994,48.8857,15.63,14.66,12.566,0.023,12.638,0.023
9099811,295.56586949999996,45.43208,15.96,15.0,12.798,0.023,12.783,0.022000000000000002
11515276,295.56732,49.46861,16.14,14.94,12.714,0.023,12.653,0.023
11198419,295.57630049999995,48.897859999999994,15.84,14.94,12.817,0.022000000000000002,12.851,0.023
7131359,295.59791999999993,42.61916,13.34,12.18,9.984,0.021,9.976,0.02
11871698,295.6022699999999,50.11748,16.09,14.89,12.692,0.024,12.64,0.023
7541650,295.6117005,43.18099,15.35,14.57,12.57,0.026000000000000002,12.607,0.025
11198525,295.61699999999996,48.86545,15.57,14.68,12.584,0.023,12.584,0.023
11669352,295.62207,49.7512,15.45,14.35,12.217,0.023,12.114,0.022000000000000002
11720679,295.62591,49.88859,16.01,15.01,12.878,0.023,12.844,0.023
12365661,295.63364999999993,51.10734,15.01,14.18,12.207,0.023,12.28,0.021
7131515,295.6383495,42.6477,15.98,14.3,11.928,0.022000000000000002,11.835,0.022000000000000002
4175398,295.6414395,39.23125,13.77,12.69,10.495,0.022000000000000002,10.476,0.02
4669977,295.65319049999994,39.7683,16.02,14.37,12.044,0.024,11.955,0.023
7621019,295.6564395,43.29291,15.88,14.66,12.468,0.023,12.489,0.023
12315367,295.6601099999999,51.03692,15.57,14.69,12.571,0.023,12.567,0.023
12365719,295.6625399999999,51.14322,16.05,14.69,12.461,0.023,12.348,0.022000000000000002
8505930,295.66580999999996,44.59612,15.61,14.4,12.166,0.023,12.14,0.021
11305240,295.67032049999995,49.07034,15.58,14.51,12.328,0.023,12.327,0.022000000000000002
8964399,295.67060999999995,45.26527,16.36,14.69,12.373,0.023,12.304,0.023
4074068,295.68192,39.19827,15.79,14.44,12.183,0.022000000000000002,12.151,0.022000000000000002
11305274,295.68238949999994,49.07992,15.95,14.77,12.59,0.023,12.599,0.023
9414077,295.6883699999999,45.90632,15.91,14.94,12.863,0.028999999999999998,12.922,0.028999999999999998
9414088,295.6906095,45.90742,15.77,14.88,12.764,0.027999999999999997,12.812,0.027999999999999997
9414097,295.69395,45.99442,14.43,13.46,11.341,0.023,11.286,0.02
4175707,295.69882049999995,39.26685,15.17,13.89,11.592,0.023,11.575,0.021
9659036,295.70133,46.375479999999996,15.35,14.28,12.086,0.023,12.107,0.021
4850610,295.7043195,39.97569,15.62,14.7,12.5,0.023,12.488,0.023
7047750,295.715289,42.51791,15.48,14.57,12.464,0.024,12.528,0.024
7047799,295.7295795,42.50867,15.95,15.09,13.021,0.024,13.049,0.027000000000000003
8040551,295.72997999999995,43.87978,12.46,11.57,9.468,0.023,9.5,0.019
5377130,295.73605949999995,40.51143,14.99,14.1,12.0,0.023,12.052,0.023
11305432,295.74483,49.06599,15.91,14.58,12.283,0.023,12.236,0.022000000000000002
6877599,295.7493,42.39744,15.87,14.8,12.597,0.025,12.601,0.024
4480783,295.7564805,39.5082,15.03,14.27,12.295,0.023,12.34,0.022000000000000002
7542314,295.77225,43.17599000000001,15.85,14.82,12.67,0.023,12.648,0.023
12417246,295.78425,51.201879999999996,15.31,14.63,12.633,0.023,12.653,0.023
10610378,295.79023049999995,47.887,15.07,14.46,12.655,0.024,12.638,0.022000000000000002
10545372,295.79512049999994,47.75942,15.1,13.97,11.811,0.024,11.798,0.022000000000000002
9165053,295.7967,45.5867,13.98,12.94,10.804,0.022000000000000002,10.83,0.02
11411316,295.80637949999993,49.2893,15.82,15.06,13.081,0.024,13.114,0.025
9475513,295.80915,46.09509,15.58,14.64,12.531,0.024,12.564,0.022000000000000002
9291325,295.81135049999995,45.74947,14.77,13.63,11.445,0.022000000000000002,11.446,0.021
11515931,295.818339,49.49708,14.75,13.55,11.425,0.023,11.393,0.021
12119180,295.81840049999994,50.60812,16.18,14.76,12.53,0.023,12.437,0.022000000000000002
3765134,295.820679,38.88508,15.69,14.33,12.182,0.023,12.089,0.023
6792288,295.82497049999995,42.26406,15.38,14.12,11.876,0.023,11.882,0.021
9228927,295.82574,45.6839,15.75,15.01,12.978,0.025,13.0,0.024
12216897,295.8297495,50.83296,15.97,15.2,13.116,0.024,13.154,0.024
5202421,295.83639,40.34498,14.55,13.7,11.564,0.022000000000000002,11.587,0.022000000000000002
8571031,295.84984949999995,44.664559999999994,15.43,14.62,12.506,0.023,12.549,0.025
11922402,295.85558999999995,50.28799,15.97,15.14,13.061,0.023,13.029,0.024
8506486,295.85561999999993,44.5677,15.61,14.05,11.741,0.025,11.693,0.024
7214801,295.86121949999995,42.70519,16.02,14.86,12.599,0.023,12.559,0.023
4939621,295.862559,40.02735,15.31,14.45,12.341,0.024,12.299,0.024
4280967,295.8650399999999,39.38413,15.93,14.85,12.644,0.023,12.765,0.026000000000000002
7214825,295.86679949999996,42.7463,16.06,14.93,12.691,0.024,12.65,0.022000000000000002
8109709,295.87327949999997,43.94485,14.49,13.63,11.496,0.023,11.563,0.02
5115335,295.876719,40.21546,14.17,13.34,11.248,0.023,11.227,0.02
8377279,295.8790995,44.32795,16.13,14.66,12.417,0.024,12.328,0.022000000000000002
7377223,295.88290049999995,42.90036,15.53,13.98,11.747,0.023,11.625,0.021
11411584,295.89751049999995,49.22144,15.84,14.88,12.804,0.023,12.814,0.023
10676126,295.90223999999995,47.97082,15.6,14.34,12.077,0.023,11.975,0.021
11093009,295.91399999999993,48.61262,15.2,14.34,12.146,0.028999999999999998,12.148,0.027999999999999997
4383248,295.91702999999995,39.415279999999996,15.45,14.19,11.993,0.023,11.967,0.022000000000000002
11922568,295.91738999999995,50.23754,14.76,13.96,11.855,0.023,11.89,0.021
7695500,295.9231695,43.34002,14.63,13.43,11.192,0.023,11.217,0.021
11872541,295.9317105,50.17377000000001,15.65,14.8,12.68,0.024,12.705,0.023
7543006,295.93242,43.16905,15.58,14.59,12.433,0.023,12.455,0.021
11411689,295.94206949999995,49.23264,15.86,15.1,13.1,0.023,13.066,0.024
4281425,295.95297,39.341609999999996,15.5,14.38,12.217,0.024,12.218,0.022000000000000002
11305996,295.95796949999993,49.04101,14.82,13.96,11.902,0.023,11.922,0.021
3868940,295.96374,38.999520000000004,15.91,14.97,12.865,0.024,12.931,0.026000000000000002
10284971,295.96568999999994,47.323029999999996,15.9,15.27,13.341,0.025,13.309,0.026000000000000002
11411768,295.97137949999995,49.2119,15.9,14.58,12.387,0.023,12.298,0.021
9101205,295.97505,45.44611,14.88,13.81,11.637,0.023,11.642,0.021
5027715,295.98756,40.113620000000004,14.2,12.7,10.438,0.023,10.364,0.02
10219019,295.99746,47.25173,15.96,14.92,12.799,0.023,12.778,0.024
9353679,296.0331,45.80177,15.19,14.41,12.282,0.023,12.278,0.022000000000000002
4482203,296.03671949999995,39.5644,16.16,14.88,12.645,0.023,12.574,0.024
10350965,296.0446304999999,47.45861,14.64,13.66,11.537,0.023,11.541,0.021
7215609,296.04869999999994,42.7637,15.85,14.93,12.765,0.023,12.8,0.023
6220038,296.0588699999999,41.528729999999996,15.74,14.77,12.647,0.023,12.738,0.023
11464263,296.06955,49.344229999999996,13.69,12.84,10.722,0.023,10.752,0.02
7460575,296.074599,43.09594,15.26,14.35,12.268,0.023,12.298,0.023
8377909,296.07773999999995,44.36107,15.66,14.29,12.078,0.023,11.953,0.021
9353824,296.0802495,45.88728,15.73,14.92,12.845,0.023,12.9,0.023
8312120,296.08322999999996,44.254459999999995,15.04,13.51,11.166,0.023,11.144,0.021
7049336,296.08848,42.582370000000004,13.27,12.52,10.477,0.023,10.521,0.02
4384167,296.09223000000003,39.49933,15.58,14.73,12.653,0.023,12.693,0.024
10611342,296.09308949999996,47.87937,15.51,14.07,11.811,0.027999999999999997,11.736,0.027999999999999997
11359630,296.10334049999994,49.14176,15.87,14.97,12.913,0.023,12.899,0.024
12316440,296.11242,51.016909999999996,15.84,14.64,12.418,0.023,12.465,0.022000000000000002
7215890,296.1161804999999,42.74207,14.0,12.81,10.583,0.023,10.567,0.02
7622850,296.11909949999995,43.28216,15.72,14.55,12.415,0.023,12.406,0.023
8701156,296.12096999999994,44.85604,14.28,13.5,11.489,0.023,11.547,0.02
9229798,296.12753999999995,45.620670000000004,15.38,13.7,11.389,0.022000000000000002,11.28,0.021
12071053,296.12871,50.53922,15.82,14.96,12.867,0.024,12.828,0.023
8701179,296.12980949999996,44.89669,15.95,15.0,12.926,0.024,12.962,0.023
7215965,296.1343095,42.77624,16.12,14.73,12.452,0.023,12.386,0.022000000000000002
10285497,296.13701999999995,47.38242,15.49,14.69,12.646,0.024,12.675,0.023
12217622,296.15045999999995,50.82067,15.39,14.28,12.126,0.023,12.084,0.022000000000000002
7378315,296.15844,42.96586,15.93,15.11,13.017,0.024,13.042,0.027000000000000003
11721986,296.1613395,49.88776,15.37,14.56,12.531,0.023,12.539,0.023
12470376,296.1742904999999,51.338879999999996,15.97,14.72,12.446,0.023,12.485,0.023
8572066,296.17841999999996,44.63471,15.68,14.74,12.653,0.023,12.684,0.024
7133807,296.18413949999996,42.63115,15.62,14.61,12.41,0.023,12.397,0.023
5892011,296.18444999999997,41.1544,16.03,15.03,12.921,0.024,12.938,0.025
8507576,296.18798999999996,44.54175,15.72,14.57,12.345,0.024,12.346,0.022000000000000002
11359869,296.19811949999996,49.15874,14.71,13.88,11.845,0.023,11.899,0.022000000000000002
4941223,296.20005,40.03007,15.66,14.24,11.835,0.023,11.784,0.022000000000000002
12316635,296.20027049999993,51.0923,13.57,12.13,9.924,0.023,9.876,0.02
11923223,296.20682999999997,50.21433,15.03,14.31,12.259,0.024,12.275,0.021
11200069,296.21359049999995,48.84193,16.1,14.64,12.309,0.023,12.315,0.022000000000000002
12366989,296.21799,51.12929000000001,16.11,14.69,12.516,0.023,12.393,0.022000000000000002
8110870,296.21957999999995,43.94749,15.46,14.55,12.3,0.022000000000000002,12.377,0.022000000000000002
11147524,296.2260299999999,48.729859999999995,15.68,14.8,12.762,0.023,12.824,0.023
11568545,296.23403999999994,49.530770000000004,15.19,14.22,12.143,0.023,12.203,0.021
9292640,296.23792949999995,45.70592,15.85,15.03,13.041,0.024,13.099,0.027000000000000003
9230137,296.23798949999997,45.69453,15.45,13.64,11.287,0.023,11.221,0.021
7216420,296.240079,42.70554,15.95,15.19,13.135,0.024,13.123,0.027999999999999997
6964982,296.24349,42.46503,16.07,14.8,12.423,0.024,12.463,0.023
7378659,296.24699999999996,42.959070000000004,14.53,13.49,11.326,0.023,11.351,0.021
10872868,296.24713049999997,48.21155,15.41,13.85,11.6,0.023,11.481,0.021
8042251,296.2490399999999,43.88213,11.29,10.39,8.264,0.023,8.302,0.02
4764652,296.26019999999994,39.80003,15.68,14.29,11.985,0.023,11.983,0.021
4672900,296.26107,39.77816,15.22,13.84,11.604,0.023,11.503,0.021
10087130,296.27013,47.02519,13.56,12.52,10.282,0.023,10.264,0.02
7836428,296.28238049999993,43.58845,16.17,14.78,12.472,0.023,12.438,0.022000000000000002
7298163,296.2903605,42.81927,16.15,14.77,12.466,0.023,12.452,0.022000000000000002
10873011,296.296839,48.2074,15.72,14.12,11.829,0.05,11.734,0.047
7973675,296.29852049999994,43.75736,15.33,13.9,11.585,0.023,11.524,0.02
8111203,296.3133105,43.98865,14.18,13.0,10.744,0.023,10.671,0.021
4764938,296.3151795,39.89151,15.55,14.73,12.696,0.024,12.751,0.025
6221223,296.3251995,41.55903,15.36,14.52,12.416,0.023,12.459,0.024
3974804,296.33331,39.0785,15.06,13.56,11.395,0.024,11.299,0.021
4283417,296.34308999999996,39.31912,15.29,14.34,12.242,0.025,12.265,0.026000000000000002
12470795,296.34688049999994,51.3285,15.71,14.76,12.638,0.023,12.59,0.022000000000000002
5636734,296.35373999999996,40.87112,15.01,13.89,11.714,0.023,11.749,0.022000000000000002
10809258,296.35444049999995,48.13339000000001,14.2,13.08,10.877,0.024,10.872,0.021
4673366,296.35517999999996,39.71239,15.95,14.9,12.812,0.023,12.868,0.027000000000000003
4483841,296.35566,39.505559999999996,15.63,14.12,11.821,0.023,11.844,0.021
12071637,296.35771049999994,50.51103,14.44,13.72,11.741,0.023,11.776,0.021
11254493,296.35947,48.95159,15.72,14.62,12.494,0.024,12.476,0.022000000000000002
8378913,296.37023999999997,44.310759999999995,15.86,14.91,12.775,0.023,12.799,0.023
8766172,296.37583049999995,44.99126,16.17,14.57,12.196,0.023,12.14,0.022000000000000002
10482602,296.37657,47.68494000000001,15.63,14.47,12.302,0.023,12.212,0.022000000000000002
8378945,296.37866999999994,44.34621,15.58,14.75,12.671,0.023,12.676,0.024
7836762,296.38318949999996,43.59517,14.31,13.47,11.343,0.023,11.402,0.021
10351951,296.38373999999993,47.43645,15.3,13.88,11.659,0.023,11.576,0.021
4179525,296.3853105,39.218740000000004,14.68,13.44,11.211,0.022000000000000002,11.239,0.021
12218211,296.3918699999999,50.89078,15.92,14.84,12.736,0.024,12.745,0.024
8508291,296.39336999999995,44.57011,14.27,13.54,11.542,0.023,11.569,0.02
11873687,296.39750999999995,50.11911,13.11,12.28,10.225,0.022000000000000002,10.236,0.02
11873696,296.39986049999993,50.19357,14.74,13.31,11.074,0.023,11.055,0.021
12268054,296.40748950000005,50.92496,13.22,12.37,10.37,0.023,10.412,0.02
12418737,296.40773999999993,51.25207,15.93,14.74,12.591,0.023,12.48,0.023
10612424,296.42431949999997,47.81145,13.61,12.22,10.012,0.023,9.907,0.02
10220322,296.42699999999996,47.262159999999994,14.69,13.8,11.705,0.023,11.728,0.021
7379420,296.42915999999997,42.91634000000001,15.48,14.6,12.481,0.023,12.536,0.023
10612448,296.43218999999993,47.81216,12.56,11.5,9.353,0.023,9.313,0.019
8444017,296.44464,44.41605,16.14,14.67,12.29,0.022000000000000002,12.284,0.023
5466017,296.45131949999995,40.69224000000001,15.59,14.68,12.528,0.023,12.606,0.025
4283965,296.45214,39.34231,15.95,14.56,12.278,0.023,12.238,0.024
5722668,296.45600999999994,40.99835,14.25,13.39,11.313,0.023,11.34,0.022000000000000002
7379583,296.45896049999993,42.91822,14.96,14.19,12.157,0.023,12.183,0.023
4581344,296.46366,39.62223,16.11,14.95,12.76,0.024,12.833,0.024
8573021,296.46432,44.61124,15.1,14.04,11.84,0.023,11.815,0.022000000000000002
4078087,296.4669795,39.15798,15.33,14.32,12.127,0.024,12.194,0.022000000000000002
4386313,296.47961999999995,39.4267,15.19,14.15,11.869,0.022000000000000002,11.905,0.022000000000000002
4078175,296.48424,39.19105,12.54,11.51,9.36,0.023,9.396,0.02
12169505,296.48438999999996,50.79911,15.26,14.45,12.441,0.023,12.474,0.022000000000000002
11413094,296.49301049999997,49.27957,15.47,14.55,12.396,0.023,12.454,0.023
10612666,296.49569999999994,47.81393,14.81,14.02,11.956,0.023,11.952,0.021
12120764,296.4960405,50.65422,15.66,14.56,12.388,0.023,12.339,0.022000000000000002
11973236,296.49951,50.33615,15.63,14.74,12.607,0.024,12.638,0.021
7545542,296.51088,43.16231,16.41,14.73,12.384,0.03,12.341,0.027999999999999997
9782740,296.5171095,46.56718,14.9,14.15,12.112,0.023,12.159,0.022000000000000002
10873657,296.51898,48.20706,15.97,15.18,13.179,0.024,13.223,0.025
6301976,296.5210995,41.63348,15.42,14.26,12.101,0.022000000000000002,12.087,0.023
11360739,296.52565949999996,49.141329999999996,15.91,14.6,12.478,0.023,12.358,0.022000000000000002
8444286,296.529459,44.45108,15.72,14.81,12.658,0.023,12.733,0.023
6881138,296.53096049999994,42.34046,15.52,14.61,12.537,0.023,12.551,0.024
12218539,296.54239049999995,50.88912,14.96,13.81,11.698,0.023,11.711,0.021
4484814,296.54301,39.56863,12.77,11.99,9.986,0.022000000000000002,10.009,0.018000000000000002
9843211,296.54384999999996,46.63735,15.82,14.97,12.801,0.023,12.837,0.024
11517805,296.54832,49.41749,16.06,14.6,12.311,0.023,12.255,0.021
5977899,296.56040999999993,41.26473,16.07,14.88,12.672,0.024,12.726,0.026000000000000002
8180253,296.56100999999995,44.02709,15.69,14.77,12.653,0.023,12.718,0.024
11621219,296.5651199999999,49.650859999999994,15.62,14.74,12.669,0.023,12.725,0.023
11517875,296.56823999999995,49.44761,15.79,15.07,13.111,0.023,13.144,0.024
5977935,296.5691999999999,41.27919,15.71,14.41,12.169,0.023,12.19,0.023
6302282,296.5901999999999,41.65849,15.17,14.3,12.223,0.023,12.275,0.023
6141125,296.59928999999994,41.476009999999995,15.67,14.73,12.655,0.026000000000000002,12.699,0.027999999999999997
4078900,296.61479999999995,39.16023,14.47,13.5,11.419,0.022000000000000002,11.389,0.02
7463116,296.61845999999997,43.05852,15.41,14.54,12.427,0.023,12.492,0.024
6141300,296.63920949999994,41.453109999999995,15.71,15.0,13.082,0.025,13.116,0.025
11874266,296.64439049999993,50.136759999999995,15.97,15.16,13.143,0.024,13.183,0.025
9903540,296.6466105,46.784459999999996,13.78,12.99,11.024,0.023,11.024,0.021
4387448,296.6606595,39.40732,15.0,13.93,11.768,0.023,11.758,0.023
9661885,296.6608695,46.35302,15.52,14.58,12.521,0.024,12.576,0.023
7698079,296.66229,43.39853,15.78,14.98,12.973,0.024,13.034,0.027000000000000003
11569616,296.66839049999993,49.5898,15.75,14.96,12.896,0.023,12.919,0.023
10931757,296.66889,48.33021,14.59,13.8,11.721,0.023,11.748,0.02
8767038,296.67118949999997,44.99624,14.43,13.51,11.407,0.023,11.444,0.021
9903613,296.67256949999995,46.70032,14.89,13.83,11.701,0.023,11.719,0.021
4181240,296.69581049999994,39.29598,15.33,13.95,11.675,0.023,11.63,0.021
4181245,296.6964195,39.26209,15.85,14.48,12.261,0.023,12.196,0.024
11672056,296.7041595,49.73894,13.83,12.37,10.051,0.023,10.047,0.02
5894341,296.7106695,41.12743,16.3,14.62,12.313,0.023,12.204,0.022000000000000002
8638911,296.71466999999996,44.71898,16.26,14.74,12.417,0.023,12.35,0.022000000000000002
9662061,296.72116049999994,46.33692,15.19,14.24,12.113,0.023,12.15,0.022000000000000002
6222929,296.72353949999996,41.52019,15.48,14.77,12.775,0.023,12.806,0.026000000000000002
10483810,296.72808,47.68589,15.52,14.32,12.141,0.023,12.111,0.022000000000000002
11773636,296.74183949999997,49.90445,16.02,14.83,12.586,0.024,12.614,0.022000000000000002
12218994,296.74370999999996,50.82405,14.86,13.3,11.093,0.023,11.023,0.02
9963819,296.75406,46.89679,15.95,14.53,12.262,0.023,12.175,0.021
5638632,296.7673395,40.82194000000001,15.03,14.25,12.187,0.022000000000000002,12.206,0.022000000000000002
12121403,296.7737805,50.63367,16.03,14.89,12.655,0.024,12.64,0.024
9903965,296.78831999999994,46.78665,15.73,14.1,11.767,0.023,11.726,0.022000000000000002
11973975,296.7896895,50.39755,14.97,14.14,12.066,0.023,12.094,0.02
8380342,296.7980999999999,44.31874000000001,15.26,14.34,12.182,0.023,12.247,0.022000000000000002
11672332,296.81008950000006,49.7826,15.34,14.47,12.405,0.024,12.401,0.023
7300322,296.81421,42.89805,15.88,14.35,12.068,0.023,11.987,0.022000000000000002
9601420,296.81510999999995,46.2899,15.71,14.97,12.884,0.023,12.923,0.024
7381180,296.8267095,42.94591,15.12,14.43,12.458,0.023,12.48,0.024
6060845,296.8281495,41.390229999999995,15.71,14.49,12.249,0.024,12.265,0.023
7906865,296.83464,43.65103,12.89,12.01,9.857,0.022000000000000002,9.898,0.019
7625890,296.84206049999995,43.243109999999994,15.51,14.47,12.289,0.024,12.364,0.023
5207289,296.85235049999994,40.353559999999995,15.61,14.35,12.171,0.024,12.146,0.023
7300506,296.859429,42.87042,15.16,13.76,11.547,0.023,11.51,0.021
8314902,296.89698,44.23397,15.78,14.89,12.767,0.023,12.747,0.025
7907119,296.90593049999995,43.68253,14.37,13.4,11.184,0.023,11.198,0.02
11518775,296.9065395,49.46536,15.86,14.8,12.533,0.023,12.525,0.022000000000000002
8574569,296.91255,44.68125,16.28,14.63,12.302,0.022000000000000002,12.246,0.022000000000000002
9539841,296.92065,46.12545,15.65,14.87,12.91,0.023,12.963,0.023
9601825,296.93787,46.22434000000001,15.23,14.33,12.253,0.026000000000000002,12.288,0.026000000000000002
7381727,296.9433495,42.94811,15.51,14.57,12.385,0.023,12.469,0.022000000000000002
10288161,296.95104,47.38199,15.09,14.32,12.168,0.024,12.194,0.023
7626388,296.9560995,43.2827,15.96,14.47,12.174,0.023,12.09,0.023
7219652,296.96405999999996,42.70983,14.2,12.99,10.781,0.022000000000000002,10.751,0.021
9601977,296.97784949999993,46.27037,14.81,13.91,11.799,0.023,11.876,0.021
10875065,296.97834,48.20544,15.4,14.57,12.464,0.023,12.513,0.022000000000000002
6224062,296.97834,41.59173,14.57,13.42,11.219,0.023,11.199,0.02
7137132,296.97953999999993,42.68475,15.58,14.48,12.29,0.023,12.251,0.021
6224166,296.9973599999999,41.589040000000004,16.17,14.65,12.356,0.023,12.281,0.023
9663013,297.01226999999994,46.36565,15.29,14.31,12.109,0.03,12.102,0.03
9964637,297.01696949999996,46.86244,16.09,14.97,12.763,0.024,12.712,0.022000000000000002
8249268,297.01888949999994,44.19187,15.19,13.97,11.763,0.024,11.727,0.021
11925220,297.01891049999995,50.207159999999995,15.57,14.79,12.713,0.024,12.751,0.024
9964662,297.02603999999997,46.883,13.57,12.87,10.866,0.023,10.896,0.02
8510500,297.027609,44.5547,15.15,13.97,11.745,0.023,11.684,0.021
9418093,297.03052949999994,45.971959999999996,15.57,14.86,12.879,0.023,12.852,0.025
11774350,297.03481049999994,49.94818,15.83,14.4,12.002,0.023,11.956,0.021
9418133,297.04022999999995,45.9802,15.95,14.6,12.277,0.023,12.251,0.022000000000000002
7547969,297.0415395,43.17112,15.94,14.68,12.449,0.024,12.389,0.025
7382228,297.0510195,42.977709999999995,15.19,13.97,11.842,0.023,11.804,0.022000000000000002
7976273,297.05232,43.760220000000004,15.37,14.19,11.984,0.023,11.975,0.021
4768453,297.05303999999995,39.82177,14.73,13.67,11.584,0.024,11.587,0.022000000000000002
8381383,297.06278999999995,44.33183,14.1,13.05,10.856,0.023,10.85,0.021
5895919,297.06747,41.13742,14.54,13.4,11.233,0.023,11.165,0.021
12122143,297.08376,50.64563,14.6,13.4,11.128,0.023,11.105,0.02
11875358,297.09009,50.13537,15.92,15.07,13.017,0.024,13.023,0.024
6541829,297.0958695,41.9218,15.98,14.91,12.723,0.023,12.706,0.023
9540467,297.0968189999999,46.17131,12.07,10.88,8.703,0.023,8.67,0.019
7220273,297.09704999999997,42.77312,15.78,15.02,12.873,0.023,12.743,0.024
7465605,297.1402994999999,43.07399,13.68,12.65,10.457,0.023,10.461,0.02
6062306,297.14101949999997,41.30459000000001,16.17,14.55,12.229,0.023,12.132,0.023
10680198,297.14373,47.95867,15.83,15.02,12.964,0.023,12.982,0.023
11309213,297.14425049999994,49.05889000000001,16.05,14.91,12.683,0.024,12.667,0.024
6542087,297.1490099999999,41.92252,15.33,14.44,12.303,0.023,12.356,0.022000000000000002
4768944,297.15410999999995,39.83811,15.96,14.38,12.122,0.024,12.0,0.023
7137883,297.1585695,42.63964,15.23,14.33,12.198,0.024,12.282,0.023
10614833,297.1642499999999,47.848459999999996,15.89,14.68,12.448,0.023,12.43,0.023
11974938,297.175869,50.3304,15.11,13.39,10.936,0.023,10.847,0.021
8316096,297.2003399999999,44.21692,14.74,13.99,11.972,0.023,12.003,0.021
7138162,297.22910999999993,42.60481,15.9,15.03,12.886,0.023,12.9,0.023
4946028,297.23077049999995,40.06711,15.04,14.05,11.883,0.023,11.92,0.022000000000000002
7466105,297.2375399999999,43.0418,15.47,14.62,12.418,0.023,12.315,0.021
8316286,297.23981999999995,44.29112,13.82,12.95,10.837,0.023,10.862,0.021
11623002,297.24433949999997,49.69655,14.8,13.88,11.756,0.024,11.77,0.023
4769443,297.2500995,39.849579999999996,15.14,14.3,12.281,0.023,12.348,0.023
8382212,297.26192999999995,44.33896,16.09,14.85,12.55,0.023,12.562,0.024
10615211,297.26923049999994,47.84093,14.51,12.77,10.427,0.022000000000000002,10.356,0.02
11774947,297.27297,49.994609999999994,15.27,14.07,11.823,0.023,11.745,0.021
11519779,297.27742049999995,49.49058,15.94,14.96,12.817,0.024,12.814,0.024
11975232,297.28337999999997,50.38603,15.64,14.77,12.732,0.066,12.779,0.069
7977227,297.28709999999995,43.70552,14.42,13.56,11.372,0.023,11.397,0.021
8447096,297.29690999999997,44.41151,15.89,14.94,12.754,0.024,12.74,0.024
5641252,297.30512999999996,40.80288,15.92,14.87,12.656,0.024,12.642,0.023
11673664,297.3078495,49.71741,15.84,14.76,12.512,0.023,12.548,0.022000000000000002
9603175,297.31267049999997,46.24303,16.31,14.65,12.356,0.023,12.26,0.022000000000000002
10289442,297.31442999999996,47.33868,16.03,14.97,12.807,0.023,12.857,0.023
5812016,297.32635949999997,41.05014,16.11,14.79,12.56,0.024,12.582,0.027000000000000003
5384366,297.3293595,40.53772,15.96,15.04,12.8,0.024,12.825,0.024
10485913,297.33229049999994,47.65275,14.04,12.96,10.806,0.022000000000000002,10.799,0.02
7771108,297.33616049999995,43.49124000000001,14.9,14.12,12.02,0.024,12.068,0.022000000000000002
8382508,297.33869999999996,44.33263,15.36,14.42,12.269,0.024,12.341,0.022000000000000002
10223447,297.34693949999996,47.29674,15.87,14.57,12.377,0.023,12.315,0.022000000000000002
11875934,297.34709999999995,50.17412,15.96,15.16,13.121,0.023,13.132,0.024
7771186,297.35015999999996,43.46225,15.69,14.57,12.383,0.023,12.414,0.023
7302764,297.3567195,42.877109999999995,14.7,13.93,11.866,0.023,11.901,0.021
9419288,297.3685395,45.90845,15.94,14.8,12.599,0.024,12.558,0.022000000000000002
8183385,297.36950999999993,44.08569,12.43,11.58,9.493,0.022000000000000002,9.509,0.021
9905966,297.37138949999996,46.72121,15.3,14.54,12.5,0.026000000000000002,12.545,0.025
7549594,297.37949999999995,43.17171,15.34,14.11,11.868,0.023,11.858,0.022000000000000002
10289679,297.38289,47.39728,15.66,14.42,12.181,0.023,12.146,0.021
10747162,297.39092999999997,48.03928,15.87,15.01,13.003,0.023,12.967,0.026000000000000002
10989051,297.40211999999997,48.41538,16.01,15.09,12.951,0.024,12.982,0.025
4489051,297.40321049999994,39.576879999999996,14.84,13.49,11.225,0.023,11.176,0.02
11043244,297.41463,48.529920000000004,13.31,12.16,9.99,0.023,10.009,0.02
11725249,297.41846999999996,49.86418,14.1,13.26,11.204,0.023,11.235,0.02
8183594,297.42136949999997,44.00154000000001,14.95,13.32,11.011,0.022000000000000002,10.902,0.021
8046690,297.42638999999997,43.82727,15.84,14.63,12.408,0.023,12.357,0.023
10420508,297.43841999999995,47.540240000000004,16.26,14.81,12.604,0.024,12.506,0.023
9419545,297.44501999999994,45.97499000000001,15.35,14.34,12.171,0.023,12.235,0.021
8046796,297.4469399999999,43.86043,15.45,14.59,12.484,0.024,12.505,0.024
10355509,297.45653999999996,47.43812,15.62,14.67,12.588,0.023,12.616,0.023
11876220,297.4569495,50.181999999999995,15.49,14.01,11.817,0.03,11.739,0.03
8046850,297.458559,43.85041,15.96,14.36,12.041,0.023,11.953,0.022000000000000002
4489414,297.4696995,39.5973,14.92,13.62,11.373,0.024,11.37,0.022000000000000002
7840840,297.47090999999995,43.546859999999995,15.74,14.56,12.304,0.024,12.354,0.022000000000000002
5297821,297.47709,40.47364,15.72,14.66,12.476,0.023,12.542,0.024
11415766,297.48485999999997,49.25934,15.09,13.95,11.777,0.023,11.749,0.021
4770707,297.492669,39.86991,14.59,13.15,10.922,0.023,10.815,0.02
5727611,297.49393949999995,40.97336,15.86,14.74,12.513,0.023,12.513,0.024
6385060,297.4939905,41.741209999999995,15.72,14.5,12.255,0.023,12.245,0.021
11623648,297.495369,49.65048,14.48,13.7,11.63,0.023,11.674,0.021
11415793,297.49634999999995,49.24743,14.86,13.88,11.702,0.023,11.759,0.021
10747553,297.49697999999995,48.02734,15.17,14.24,12.137,0.023,12.164,0.023
11043484,297.49899,48.50962,15.97,15.02,12.887,0.023,12.917,0.023
5897952,297.50286,41.1383,14.35,13.29,11.151,0.023,11.183,0.022000000000000002
5210507,297.5092995,40.39931,15.38,14.44,12.269,0.023,12.309,0.025
10747676,297.52474049999995,48.096959999999996,15.46,14.78,12.816,0.026000000000000002,12.836,0.027999999999999997
10876913,297.53140950000005,48.24941,15.3,14.37,12.241,0.023,12.299,0.021
5298120,297.541659,40.458040000000004,15.84,15.09,13.182,0.026000000000000002,13.214,0.027999999999999997
10158021,297.55089,47.18242,15.95,15.03,12.907,0.024,12.943,0.024
10091404,297.5558595,47.07305,15.78,14.78,12.573,0.023,12.574,0.022000000000000002
11363582,297.5609999999999,49.18907,15.96,15.25,13.27,0.024,13.28,0.025
6628656,297.5624399999999,42.02901,15.3,14.11,11.781,0.043,11.785,0.040999999999999995
6543821,297.5682495,41.9487,15.81,15.05,12.966,0.024,12.969,0.027000000000000003
8116101,297.57,43.94601,14.08,13.26,11.171,0.023,11.209,0.02
11775689,297.58159049999995,49.90786,15.87,14.44,12.143,0.022000000000000002,12.103,0.02
6306891,297.58592999999996,41.60927,15.77,14.32,12.048,0.023,11.919,0.021
10158204,297.59371049999993,47.13048,14.79,13.95,11.882,0.023,11.915,0.021
11520648,297.59931,49.40716,15.76,14.99,12.987,0.024,13.043,0.026000000000000002
5211083,297.6273495,40.38666,15.35,14.48,12.318,0.024,12.372,0.023
6385586,297.6332699999999,41.79302,15.29,13.94,11.699,0.022000000000000002,11.653,0.021
10934587,297.6389595,48.33205,15.78,14.53,12.289,0.023,12.219,0.021
10091786,297.6571305,47.093309999999995,16.18,14.89,12.645,0.024,12.586,0.022000000000000002
5471468,297.65853,40.69585,15.33,14.23,11.989,0.023,12.037,0.021
11775907,297.65971949999994,49.99174,15.65,14.53,12.404,0.024,12.345,0.022000000000000002
11572264,297.6700695,49.520759999999996,15.87,15.02,12.97,0.023,13.006,0.023
10813885,297.67379999999997,48.19623,14.99,14.3,12.321,0.023,12.342,0.022000000000000002
9041163,297.67558949999994,45.34215,15.74,14.87,12.727,0.022000000000000002,12.778,0.025
10224611,297.67614,47.2215,13.17,11.57,9.288,0.023,9.198,0.021
5298911,297.68976,40.40522,15.71,14.28,12.104,0.024,11.986,0.022000000000000002
6464396,297.69158999999996,41.864959999999996,15.5,14.54,12.403,0.023,12.436,0.023
9107656,297.69503999999995,45.470040000000004,16.12,14.98,12.74,0.024,12.744,0.024
8903742,297.7072695,45.13066,15.94,15.06,12.987,0.024,13.025,0.027000000000000003
9107723,297.70799999999997,45.47195,16.21,14.6,12.34,0.063,12.223,0.053
5557290,297.72155999999995,40.75995,13.89,13.15,11.131,0.027999999999999997,11.156,0.026000000000000002
5211564,297.72751049999994,40.35339000000001,15.16,13.85,11.6,0.023,11.628,0.022000000000000002
10224804,297.729,47.28022,15.75,14.45,12.197,0.053,12.154,0.051
4771930,297.7290405,39.800059999999995,15.98,15.35,13.534,0.026000000000000002,13.528,0.03
9481758,297.7324605,46.02321,14.88,13.79,11.605,0.023,11.604,0.022000000000000002
5211598,297.7342395,40.357929999999996,15.8,14.82,12.646,0.024,12.71,0.024
11416385,297.7398195,49.28099,15.61,14.74,12.618,0.024,12.661,0.023
9786877,297.74107949999996,46.50695,15.33,14.04,11.811,0.025,11.761,0.025
5123682,297.74593049999993,40.28474,15.88,14.7,12.472,0.024,12.432,0.023
5035870,297.75292949999994,40.14286,15.28,14.38,12.335,0.024,12.342,0.024
4680642,297.75391949999994,39.76009000000001,16.12,14.57,12.294,0.022000000000000002,12.283,0.022000000000000002
7702806,297.75560999999993,43.37605,15.86,15.05,12.966,0.024,13.009,0.025
9665616,297.766599,46.30505,15.68,14.89,12.774,0.023,12.812,0.023
8836388,297.77655,45.08461,15.81,14.38,12.043,0.023,11.977,0.021
5386327,297.7902105,40.53127,15.9,14.67,12.496,0.024,12.463,0.024
9907450,297.80213999999995,46.74053,15.28,13.8,11.56,0.023,11.469,0.021
8771391,297.8024595,44.94965,15.98,14.37,12.098,0.023,11.99,0.022000000000000002
10552016,297.8028195,47.74351,15.93,14.83,12.693,0.023,12.684,0.025
6307686,297.80292,41.6429,14.76,13.86,11.755,0.023,11.8,0.021
9726785,297.80860949999993,46.48242,14.92,13.72,11.481,0.022000000000000002,11.414,0.02
11674867,297.81275999999997,49.75116,13.89,12.43,10.159,0.022000000000000002,10.082,0.02
6715960,297.82671,42.17938,14.96,13.47,11.163,0.024,11.051,0.022000000000000002
7551695,297.83148,43.174459999999996,15.34,14.38,12.192,0.022000000000000002,12.165,0.022000000000000002
4681067,297.83288999999996,39.75455,15.35,14.63,12.483,0.024,12.512,0.025
7385913,297.83408999999995,42.969590000000004,16.16,14.76,12.55,0.024,12.454,0.025
9041966,297.83925,45.37226,15.96,14.27,11.844,0.023,11.781,0.022000000000000002
5472185,297.85016999999993,40.62357,15.75,14.6,12.417,0.023,12.423,0.026000000000000002
7386034,297.85677,42.9323,15.97,15.11,12.928,0.024,12.991,0.031
10617289,297.8577105,47.81081,15.72,14.8,12.71,0.023,12.774,0.023
4949012,297.88131,40.08764,15.62,14.69,12.546,0.024,12.564,0.024
4681294,297.88159949999994,39.75274,14.79,14.04,12.036,0.023,12.086,0.022000000000000002
5124372,297.88228949999996,40.25343,14.89,13.71,11.477,0.023,11.472,0.022000000000000002
6801784,297.88436999999993,42.27828,15.62,14.77,12.651,0.023,12.715,0.025
10682835,297.88908,47.96525,15.97,15.03,12.943,0.023,12.958,0.024
11044576,297.90754949999996,48.55954000000001,15.99,15.13,13.119,0.025,13.123,0.026000000000000002
6065523,297.90921,41.357859999999995,15.86,15.04,12.907,0.025,12.98,0.024
6228107,297.91173,41.56646,15.05,14.35,12.272,0.023,12.279,0.022000000000000002
4861287,297.92049,39.93813,15.04,13.98,11.815,0.023,11.806,0.021
5036804,297.9260699999999,40.19766,15.59,14.82,12.692,0.024,12.734,0.026000000000000002
11152189,297.93569999999994,48.775690000000004,15.9,14.87,12.708,0.023,12.724,0.024
8643682,297.94079999999997,44.71548,15.41,14.58,12.482,0.023,12.533,0.023
7773724,297.94316999999995,43.46526,16.28,14.6,12.334,0.023,12.237,0.022000000000000002
8973305,297.9525494999999,45.26291,15.77,14.83,12.689,0.024,12.768,0.025
4773065,297.96562049999994,39.85469000000001,15.44,14.28,12.053,0.023,12.013,0.023
11044731,297.9674505,48.521390000000004,15.81,14.79,12.654,0.026000000000000002,12.659,0.026000000000000002
9605603,297.97438049999994,46.25004000000001,15.67,14.89,12.839,0.023,12.872,0.024
5212823,297.99893999999995,40.35737,15.12,14.31,12.261,0.043,12.328,0.045
4773250,298.00213949999994,39.87992,15.5,14.01,11.676,0.023,11.573,0.022000000000000002
10749536,298.00332,48.07423,15.62,14.48,12.274,0.023,12.227,0.022000000000000002
5212855,298.00422,40.37929000000001,15.69,14.83,12.654,0.024,12.736,0.025
6147224,298.00501049999997,41.46091,15.12,14.12,11.991,0.023,12.03,0.023
10422607,298.01227049999994,47.59079000000001,13.73,12.82,10.707,0.023,10.725,0.02
6228505,298.0143195,41.57608,15.53,14.78,12.696,0.024,12.741,0.024
9666454,298.01572949999996,46.32004000000001,15.84,14.91,12.78,0.023,12.813,0.024
10749659,298.03779,48.032740000000004,13.8,13.04,11.032,0.022000000000000002,11.04,0.02
9042959,298.0417905,45.324220000000004,15.02,14.38,12.512,0.024,12.506,0.023
6631015,298.04411999999996,42.01168,15.32,14.25,11.994,0.023,12.048,0.021
9605900,298.05178049999995,46.23418,16.06,14.34,11.917,0.023,11.869,0.021
9727761,298.0635299999999,46.44835,15.18,14.29,12.156,0.023,12.17,0.022000000000000002
5125261,298.06777049999994,40.26403,15.56,14.39,12.143,0.023,12.119,0.022000000000000002
6717216,298.08118949999994,42.12487,13.87,12.98,10.852,0.023,10.839,0.02
6717248,298.0866,42.17712,14.69,14.24,12.377,0.025,12.225,0.022000000000000002
11045074,298.09367999999995,48.59234,15.98,15.15,13.018,0.023,13.037,0.023
5900600,298.09475999999995,41.199709999999996,15.4,14.41,12.246,0.023,12.288,0.021
10422930,298.09564049999994,47.526,13.44,12.69,10.667,0.022000000000000002,10.686,0.021
6147712,298.10576999999995,41.42114,15.44,14.56,12.444,0.024,12.52,0.024
9666798,298.10961,46.341409999999996,15.2,14.33,12.254,0.023,12.271,0.022000000000000002
8644565,298.14466949999996,44.70374,15.99,15.0,12.855,0.024,12.907,0.024
6466436,298.1543699999999,41.811809999999994,15.61,14.4,12.156,0.023,12.121,0.024
9848792,298.16279999999995,46.64034,15.68,14.27,12.019,0.023,11.982,0.022000000000000002
6546675,298.16736,41.98411,15.64,14.79,12.601,0.023,12.632,0.023
5125742,298.17861,40.28691,15.79,15.06,13.035,0.027999999999999997,13.065,0.03
5125745,298.17961049999997,40.25853,16.3,14.71,12.404,0.023,12.357,0.022000000000000002
4950433,298.18682999999993,40.01001,14.27,13.41,11.313,0.022000000000000002,11.339,0.021
10618510,298.19792999999993,47.828359999999996,13.27,12.03,9.832,0.023,9.786,0.021
9848932,298.19982,46.61769,15.5,14.01,11.719,0.023,11.657,0.021
6803306,298.20118049999996,42.272459999999995,15.78,14.3,11.934,0.023,11.885,0.022000000000000002
8708957,298.2109395,44.83897,15.73,14.6,12.406,0.024,12.405,0.023
10553513,298.23214950000005,47.72579,16.15,14.63,12.372,0.023,12.303,0.021
10423427,298.23850949999996,47.525890000000004,15.3,14.47,12.424,0.023,12.459,0.023
9173561,298.24765949999994,45.51282,14.82,13.39,11.144,0.023,11.109,0.021
6803555,298.25285999999994,42.21018,16.24,14.76,12.475,0.024,12.484,0.024
10936170,298.25300999999996,48.34369,15.14,14.03,11.847,0.023,11.784,0.022000000000000002
11205518,298.26183,48.889920000000004,15.95,15.02,12.907,0.023,12.986,0.025
5731359,298.26291,40.91916,15.82,14.68,12.424,0.023,12.39,0.023
10160727,298.26721949999995,47.14085,16.01,15.09,12.992,0.024,13.073,0.026000000000000002
9606728,298.27353,46.217459999999996,15.55,14.64,12.464,0.024,12.434,0.023
9606758,298.28114999999997,46.28909,15.17,14.17,12.044,0.023,12.076,0.022000000000000002
10618797,298.28219999999993,47.84577,14.63,13.94,11.993,0.024,12.02,0.021
10816086,298.28688,48.103359999999995,15.84,15.03,12.952,0.024,12.998,0.024
9606822,298.29546,46.27387,15.19,13.96,11.729,0.023,11.702,0.021
10618904,298.30868999999996,47.89897,16.24,14.74,12.437,0.024,12.366,0.023
10618962,298.3296795,47.89825,15.63,14.48,12.27,0.024,12.301,0.023
10553852,298.33484999999996,47.79173,15.75,14.83,12.802,0.024,12.761,0.024
6718482,298.34349,42.17002,15.56,14.52,12.403,0.023,12.385,0.021
10991555,298.35774,48.46633,14.92,13.94,11.777,0.023,11.753,0.021
9044351,298.35928049999995,45.32011,14.98,14.22,12.172,0.023,12.211,0.022000000000000002
6310092,298.36211999999995,41.64582,15.83,14.51,12.27,0.024,12.191,0.024
6310107,298.36418999999995,41.66772,15.16,13.78,11.512,0.022000000000000002,11.44,0.019
6310128,298.36965,41.67408,13.15,12.19,10.009,0.023,10.019,0.02
8906418,298.38293999999996,45.17321,15.97,14.86,12.676,0.023,12.7,0.024
6310265,298.39723949999996,41.65914,16.16,14.6,12.318,0.034,12.231,0.034
8838894,298.40543999999994,45.06214,16.07,14.98,12.752,0.024,12.741,0.024
10293445,298.4236199999999,47.3218,16.1,14.5,12.157,0.023,12.113,0.022000000000000002
6230532,298.4375295,41.54596,15.38,14.55,12.469,0.025,12.535,0.025
10816687,298.4420295,48.14947,15.97,14.99,12.964,0.023,13.017,0.025
8255148,298.44996,44.18656,14.98,13.5,11.228,0.023,11.168,0.021
10554222,298.45043999999996,47.74171,16.03,14.71,12.461,0.023,12.39,0.022000000000000002
5215305,298.4668995,40.36819000000001,13.06,12.27,10.21,0.023,10.262,0.02
4951915,298.48193999999995,40.07878,15.46,14.42,12.25,0.023,12.236,0.022000000000000002
11046072,298.48425,48.54625,15.87,14.99,12.781,0.023,12.809,0.024
6230812,298.49481,41.53691,15.52,14.66,12.547,0.024,12.631,0.026000000000000002
4863874,298.50174,39.97304000000001,15.49,14.12,11.951,0.025,11.871,0.024
10490027,298.5035595,47.638490000000004,15.73,14.75,12.563,0.023,12.59,0.023
8188059,298.5040695,44.0975,15.89,15.04,12.93,0.023,12.953,0.024
6149553,298.5072495,41.47905,16.18,14.6,12.338,0.024,12.205,0.022000000000000002
8839297,298.52196,45.01144,15.69,14.98,12.846,0.023,12.866,0.023
8774246,298.52274,44.92873,15.91,14.19,11.837,0.023,11.792,0.022000000000000002
8255523,298.54258949999996,44.10215,16.02,15.03,12.893,0.024,12.922,0.025
10094872,298.55087999999995,47.09356,15.67,14.73,12.632,0.024,12.624,0.023
10685148,298.56451949999996,47.97044,15.96,14.58,12.285,0.027000000000000003,12.204,0.025
6389733,298.56937049999993,41.72364,15.68,14.04,11.694,0.024,11.608,0.023
10161873,298.57658999999995,47.14089,15.06,14.47,12.473,0.023,12.444,0.022000000000000002
10424656,298.57851,47.510709999999996,15.32,14.25,12.12,0.023,12.146,0.022000000000000002
5818116,298.57896000000005,41.060159999999996,15.73,14.0,11.644,0.023,11.55,0.021
10554775,298.59380999999996,47.71839,15.83,14.99,12.893,0.024,12.922,0.024
10228045,298.59740999999997,47.27223,14.95,14.06,11.938,0.023,11.982,0.021
8839656,298.61594999999994,45.08728,16.18,14.73,12.446,0.024,12.378,0.024
5561452,298.62113999999997,40.7335,16.01,15.13,13.001,0.025,13.043,0.026000000000000002
9111372,298.62167999999997,45.41402,16.12,14.71,12.441,0.023,12.391,0.023
9175009,298.62292949999994,45.524609999999996,14.35,13.21,10.948,0.023,10.921,0.021
5733223,298.6241504999999,40.92809000000001,14.14,13.33,11.237,0.023,11.268,0.022000000000000002
6548898,298.62699,41.98036,15.1,13.48,11.149,0.023,11.054,0.021
8581480,298.6372005,44.67644,15.86,14.35,11.908,0.023,11.868,0.022000000000000002
5987444,298.64443049999994,41.23751,15.72,14.78,12.597,0.023,12.624,0.025
8516922,298.6511699999999,44.52527,15.17,14.14,12.005,0.023,12.044,0.022000000000000002
10359854,298.65533999999997,47.46872000000001,15.78,14.85,12.706,0.024,12.721,0.024
10162201,298.66182,47.10972,15.96,14.76,12.514,0.023,12.498,0.023
5127939,298.66207949999995,40.281009999999995,15.91,15.22,13.163,0.027999999999999997,13.174,0.027999999999999997
8387903,298.68756,44.30211,15.9,14.51,12.314,0.023,12.171,0.023
9238899,298.69031999999993,45.68291,14.89,13.84,11.633,0.023,11.652,0.021
8839947,298.69222049999996,45.02502,15.14,14.02,11.767,0.023,11.766,0.021
6311620,298.6994399999999,41.685140000000004,15.81,14.84,12.638,0.024,12.695,0.026000000000000002
11046698,298.7038695,48.56423,15.75,14.62,12.353,0.023,12.345,0.022000000000000002
10880655,298.70944049999997,48.22466,15.88,14.44,12.165,0.023,12.101,0.022000000000000002
5987757,298.71836999999994,41.20223,15.95,14.86,12.677,0.025,12.696,0.024
5562069,298.73106,40.70511,14.21,12.53,10.109,0.021,10.034,0.019
9301392,298.76228999999995,45.72712,14.89,14.01,11.842,0.022000000000000002,11.859,0.021
10425412,298.77405,47.50843,15.14,13.76,11.544,0.023,11.502,0.02
5041192,298.77607049999995,40.15534,15.62,14.41,12.165,0.025,12.17,0.024
5734009,298.78237949999993,40.92188,14.41,13.49,11.341,0.023,11.409,0.021
8052511,298.79089049999993,43.836690000000004,15.94,14.67,12.384,0.023,12.365,0.024
8256511,298.79472,44.122170000000004,15.92,14.74,12.574,0.023,12.538,0.022000000000000002
9790574,298.79860049999996,46.55672,13.24,12.4,10.326,0.023,10.388,0.02
6720765,298.80304049999995,42.124320000000004,15.36,13.81,11.535,0.023,11.41,0.022000000000000002
8582143,298.80533999999994,44.65148,15.24,14.44,12.372,0.023,12.419,0.022000000000000002
5648509,298.8182895,40.896879999999996,16.07,14.87,12.604,0.023,12.581,0.023
10752773,298.81949999999995,48.00493,15.28,14.33,12.149,0.023,12.161,0.021
10095901,298.82276999999993,47.051829999999995,15.33,14.31,12.088,0.023,12.135,0.021
9112164,298.83394949999996,45.41817,15.24,13.92,11.613,0.033,11.584,0.032
10818065,298.83568949999994,48.135459999999995,15.38,14.64,12.807,0.025,12.79,0.024
5819458,298.8408,41.02784000000001,15.77,14.55,12.332,0.024,12.339,0.023
8189442,298.84164,44.03204,15.23,14.48,12.458,0.024,12.51,0.025
6151139,298.85425949999996,41.45402,14.94,13.81,11.612,0.023,11.593,0.022000000000000002
6550017,298.85692049999994,41.935359999999996,16.2,14.47,12.141,0.032,12.042,0.032
11047115,298.85855999999995,48.52519,15.4,14.64,12.679,0.024,12.688,0.023
9730609,298.85909999999996,46.49991,15.66,14.63,12.384,0.023,12.423,0.022000000000000002
5904275,298.85995949999995,41.19524000000001,15.97,14.31,12.05,0.023,11.964,0.022000000000000002
5562796,298.87208999999996,40.71432,15.04,14.12,11.97,0.022000000000000002,12.021,0.022000000000000002
8582406,298.87886999999995,44.652120000000004,13.35,12.5,10.397,0.022000000000000002,10.408,0.02
7777570,298.88743049999994,43.48987,14.97,13.95,11.801,0.023,11.845,0.022000000000000002
9790889,298.89266999999995,46.59744,15.34,14.2,11.965,0.023,11.967,0.021
10163066,298.90012949999993,47.14648,15.15,14.44,12.476,0.024,12.491,0.023
10753072,298.90012949999993,48.09324,15.69,14.21,11.935,0.023,11.828,0.021
6469920,298.90219949999994,41.84563,15.92,14.69,12.488,0.025,12.508,0.026000000000000002
9301954,298.91435999999993,45.70486,15.67,14.8,12.725,0.024,12.791,0.023
8388857,298.92052049999995,44.36158,15.55,14.2,11.953,0.023,11.935,0.021
8840759,298.9284104999999,45.05625,15.16,14.35,12.271,0.023,12.33,0.023
9239775,298.93505999999996,45.68409000000001,14.9,14.12,12.135,0.023,12.162,0.022000000000000002
10938188,298.9370805,48.33428,14.68,13.21,10.932,0.022000000000000002,10.854,0.02
10491684,298.94300999999996,47.64411,14.41,13.43,11.291,0.023,11.294,0.02
8257134,298.95436049999995,44.13508,15.68,14.35,12.101,0.025,12.047,0.025
6312858,298.95561,41.674459999999996,13.59,12.76,10.716,0.023,10.758,0.02
10426116,298.96622999999994,47.55129,15.97,14.52,12.254,0.022000000000000002,12.172,0.022000000000000002
9112607,298.97638049999995,45.42536,14.27,13.37,11.214,0.022000000000000002,11.257,0.021
8776048,298.98157949999995,44.93898,15.52,14.65,12.569,0.024,12.574,0.024
8323398,298.98578999999995,44.28853,15.13,14.29,12.228,0.027000000000000003,12.274,0.026000000000000002
8053266,298.98697949999996,43.86946,14.33,13.51,11.43,0.023,11.496,0.021
8453940,298.98752999999994,44.48568,15.95,15.09,13.001,0.024,13.037,0.027000000000000003
9176383,299.00953949999996,45.503679999999996,15.83,14.55,12.361,0.022000000000000002,12.351,0.022000000000000002
9046855,299.0158095,45.354729999999996,14.58,13.72,11.633,0.023,11.679,0.022000000000000002
8908779,299.03303999999997,45.17888,15.74,14.67,12.489,0.024,12.544,0.024
5989401,299.04563999999993,41.20876,15.79,14.93,12.886,0.023,12.939,0.025
10686865,299.05144949999993,47.96998,15.26,14.46,12.4,0.023,12.396,0.024
8323645,299.05343999999997,44.24494,15.91,15.03,12.954,0.024,13.041,0.026000000000000002
7708454,299.0579805,43.31771,16.13,14.61,12.323,0.023,12.216,0.022000000000000002
5905382,299.07097949999996,41.14139,15.81,14.32,12.007,0.023,12.004,0.023
5393025,299.09063999999995,40.54154000000001,15.44,14.54,12.398,0.024,12.449,0.023
8454353,299.0995904999999,44.491640000000004,15.13,13.7,11.43,0.023,11.361,0.022000000000000002
10096977,299.1048705,47.06907,16.02,14.66,12.367,0.024,12.356,0.023
9486863,299.10974999999996,46.0272,14.77,13.92,11.814,0.037000000000000005,11.836,0.036000000000000004
8583304,299.11688999999996,44.63169,15.92,15.1,13.02,0.024,13.034,0.027999999999999997
7708789,299.12349,43.35437,12.91,12.03,9.918,0.023,9.909,0.021
10163894,299.1236099999999,47.121959999999994,15.92,14.38,11.97,0.023,11.932,0.021
8190637,299.1266895,44.02685,15.77,14.29,11.964,0.023,11.924,0.021
10296031,299.1287699999999,47.30117,15.36,13.69,11.331,0.023,11.278,0.019
10426705,299.13677999999993,47.58694000000001,14.92,14.0,11.867,0.023,11.922,0.021
6551473,299.14471949999995,41.938790000000004,15.82,14.97,12.855,0.024,12.875,0.027000000000000003
7916294,299.1567495,43.664390000000004,15.52,14.46,12.23,0.023,12.283,0.024
5218947,299.16855,40.30697,14.42,13.65,11.619,0.024,11.662,0.022000000000000002
10361751,299.18514,47.46028,15.71,14.65,12.578,0.023,12.606,0.023
5564492,299.1894795,40.762370000000004,15.83,14.91,12.75,0.024,12.81,0.026000000000000002
8776824,299.19673049999994,44.96333,16.04,14.85,12.612,0.023,12.583,0.026000000000000002
8258140,299.21256,44.12056,15.84,14.76,12.577,0.024,12.627,0.022000000000000002
8191015,299.22670949999997,44.066359999999996,16.05,14.94,12.586,0.024,12.602,0.024
8454832,299.2288395,44.460570000000004,15.9,14.81,12.57,0.023,12.61,0.024
8583756,299.238,44.663129999999995,15.67,14.52,12.223,0.023,12.233,0.024
8712875,299.2549095,44.83387000000001,15.58,14.64,12.445,0.023,12.458,0.025
7985415,299.25782999999996,43.76077,15.67,14.82,12.72,0.024,12.744,0.026000000000000002
8191181,299.2685399999999,44.09008,15.44,14.33,12.189,0.024,12.181,0.021
8258370,299.2781895,44.14765,15.13,14.0,11.793,0.023,11.746,0.021
6153404,299.30240999999995,41.44474,15.67,14.35,12.087,0.024,12.024,0.024
8777235,299.30437049999995,44.91424,15.66,14.79,12.688,0.024,12.759,0.023
10427308,299.30470949999994,47.50099,15.81,14.61,12.385,0.023,12.404,0.021
8777264,299.3107799999999,44.92535,15.06,14.24,12.11,0.023,12.172,0.022000000000000002
8191404,299.32730999999995,44.05173,16.03,14.5,12.237,0.023,12.146,0.022000000000000002
10622558,299.33423999999997,47.868,15.69,14.96,13.023,0.023,13.055,0.024
5990918,299.33743949999996,41.29139,15.35,14.57,12.543,0.024,12.602,0.025
8909853,299.3546099999999,45.12347000000001,14.9,13.64,11.251,0.023,11.119,0.021
8909876,299.3610195,45.12542,15.47,14.04,11.642,0.023,11.496,0.022000000000000002
5565429,299.36647049999993,40.71972,15.46,14.7,12.706,0.025,12.734,0.026000000000000002
10097880,299.37683999999996,47.051809999999996,15.87,14.91,12.772,0.023,12.752,0.024
8455430,299.37931949999995,44.480470000000004,16.05,14.79,12.291,0.022000000000000002,12.349,0.022000000000000002
6072268,299.38909049999995,41.33562,15.88,14.85,12.702,0.023,12.756,0.026000000000000002
7917325,299.39848049999995,43.68975,15.07,13.89,11.744,0.023,11.728,0.02
10427630,299.39983049999995,47.55947000000001,15.43,14.31,12.117,0.023,12.165,0.023
9365185,299.4266999999999,45.86937,14.6,13.64,11.456,0.023,11.483,0.021
5480340,299.45016,40.62103,15.26,14.09,11.825,0.022000000000000002,11.84,0.021
7849441,299.47134,43.55814,14.16,13.14,10.991,0.023,11.048,0.022000000000000002
9048551,299.5048005,45.30167,13.41,12.51,10.418,0.027000000000000003,10.425,0.027000000000000003
9488191,299.5132904999999,46.01709,15.76,14.7,12.454,0.023,12.452,0.023
8584844,299.5162605,44.636109999999995,15.98,14.43,12.221,0.024,12.123,0.024
10165244,299.5257,47.16938,14.91,13.84,11.6,0.023,11.575,0.021
10363074,299.5723005,47.40165,15.53,14.12,11.836,0.022000000000000002,11.783,0.021
9304295,299.60373,45.75421,14.68,13.81,11.686,0.022000000000000002,11.727,0.021
5738138,299.6087295,40.92025,14.61,13.4,11.237,0.023,11.182,0.021
5738209,299.62327949999997,40.94786,15.71,14.77,12.632,0.027000000000000003,12.725,0.027999999999999997
5652704,299.62572,40.86271,16.04,14.98,12.897,0.038,12.956,0.039
5823769,299.6716904999999,41.09487,15.64,14.49,12.239,0.024,12.205,0.023
9366020,299.6741295,45.80965,15.57,14.7,12.819,0.023,12.879,0.026000000000000002
8325962,299.6925405,44.25156,14.98,14.08,11.925,0.044000000000000004,11.962,0.043
8259829,299.69419949999997,44.1602,15.25,13.82,11.445,0.044000000000000004,11.41,0.045
5567165,299.69483999999994,40.72087,14.02,12.68,10.341,0.022000000000000002,10.323,0.02
8714580,299.70615,44.887409999999996,15.84,14.8,12.601,0.034,12.592,0.036000000000000004
5567231,299.7071205,40.727309999999996,15.73,14.99,13.113,0.023,13.151,0.027000000000000003
10098969,299.71106999999995,47.08762,14.97,14.2,12.187,0.023,12.234,0.023
9366149,299.71223999999995,45.80315,14.86,14.01,12.036,0.023,12.09,0.023
8520954,299.7204795,44.546409999999995,14.99,13.79,11.522,0.023,11.525,0.021
10298103,299.72684999999996,47.35137,14.02,12.97,10.804,0.022000000000000002,10.804,0.02
9304752,299.74373999999995,45.72835,14.83,14.02,11.943,0.023,11.992,0.021
9242473,299.75114999999994,45.62233,14.2,13.34,11.165,0.023,11.206,0.021
8456954,299.76642,44.43697,15.45,13.97,11.757,0.022000000000000002,11.677,0.021
8391995,299.7759195,44.3735,15.26,14.49,12.394,0.023,12.406,0.024
8843859,299.81024999999994,45.06189000000001,14.96,14.19,12.117,0.023,12.124,0.021
5397064,299.8398795,40.54661,14.25,12.97,10.776,0.023,10.777,0.021
8843975,299.84399999999994,45.07118,14.43,13.51,11.39,0.023,11.42,0.021
10166321,299.84493,47.14215,14.68,13.77,11.634,0.023,11.693,0.021
7987934,299.8665795,43.71063,15.75,14.28,11.957,0.023,11.964,0.023
8056853,299.8700399999999,43.82638,13.23,12.52,10.528,0.022000000000000002,10.561,0.02
9428095,299.90763,45.93466,16.2,14.55,12.205,0.023,12.13,0.023
5397422,299.9095095,40.53171,14.58,13.54,11.356,0.024,11.34,0.023
9612252,299.92057049999994,46.24908,16.03,15.05,12.924,0.023,12.915,0.024
8844237,299.9218095,45.035740000000004,15.9,15.02,12.968,0.024,13.015,0.027999999999999997
10099790,299.94619049999994,47.05724,15.3,14.1,11.795,0.023,11.758,0.022000000000000002
8521933,299.97855,44.58328,15.25,14.28,12.157,0.023,12.182,0.023
9179906,300.01614,45.52792,16.09,14.43,12.081,0.023,11.982,0.022000000000000002
9180066,300.06049949999993,45.523920000000004,14.77,13.9,11.883,0.022000000000000002,11.937,0.021
8057610,300.06212999999997,43.88979000000001,15.91,14.72,12.466,0.032,12.448,0.025
8912302,300.0664304999999,45.15417,14.27,13.39,11.326,0.022000000000000002,11.364,0.022000000000000002
8912338,300.07756049999995,45.118809999999996,14.63,13.69,11.554,0.022000000000000002,11.653,0.022000000000000002
8844761,300.07841999999994,45.087070000000004,13.41,12.44,10.305,0.023,10.372,0.021
7988823,300.08061,43.78688,15.91,14.57,12.257,0.024,12.269,0.024
9050725,300.08128049999993,45.391420000000004,14.96,13.72,11.47,0.023,11.454,0.022000000000000002
7988894,300.09865949999994,43.79839000000001,16.01,14.94,12.797,0.036000000000000004,12.795,0.038
9116740,300.14935949999995,45.4826,14.53,13.68,11.64,0.031,11.716,0.03
8780274,300.14974049999995,44.95434,15.33,14.14,11.877,0.023,11.935,0.022000000000000002
8458445,300.15344999999996,44.42501,15.35,14.33,12.269,0.027999999999999997,12.329,0.027999999999999997
9306035,300.1560195,45.71814000000001,14.2,13.23,11.106,0.023,11.085,0.02
8458506,300.16965,44.418459999999996,15.61,14.59,12.363,0.024,12.372,0.022000000000000002
8393582,300.1720605,44.39413,14.45,13.43,11.26,0.023,11.248,0.021
8058211,300.2163704999999,43.89709000000001,15.15,14.23,12.056,0.023,12.079,0.023
9306231,300.22324949999995,45.7375,15.85,15.18,13.306,0.025,13.321,0.026000000000000002
9117123,300.24492,45.49804,15.12,14.18,12.035,0.023,12.037,0.023
8716714,300.32285999999993,44.800709999999995,16.07,14.51,12.227,0.023,12.148,0.023
8195281,300.39166049999994,44.03826,15.86,15.08,13.045,0.025,13.096,0.027000000000000003
8781283,300.41135999999995,44.956720000000004,15.78,14.88,12.797,0.024,12.817,0.025
8588590,300.4923495,44.63001,16.09,15.03,12.829,0.024,12.813,0.025
8459765,300.51453,44.45082,15.86,15.06,12.91,0.025,12.945,0.026000000000000002
8781683,300.52208999999993,44.93425,16.26,14.72,12.457,0.023,12.342,0.023
8781683,300.52208999999993,44.93425,16.26,14.72,12.457,0.023,12.342,0.023
8588806,300.54914999999994,44.641420000000004,15.82,14.94,12.824,0.024,12.886,0.025
8913972,300.55489049999994,45.1402,14.66,13.85,11.812,0.023,11.835,0.021
8059595,300.56284049999994,43.86043,15.47,14.54,12.415,0.023,12.514,0.023
8589002,300.59196,44.6857,14.71,13.56,11.254,0.023,11.26,0.02
9118518,300.61379999999997,45.47752,16.14,14.59,12.236,0.023,12.203,0.022000000000000002
8914233,300.63039,45.1341,15.31,14.47,12.421,0.023,12.468,0.023
8460153,300.6378105,44.45496,15.88,14.93,12.817,0.023,12.859,0.025
8524452,300.6477195,44.52878,16.09,14.72,12.37,0.024,12.341,0.023
9118677,300.6608895,45.47144,15.88,14.78,12.567,0.024,12.623,0.022000000000000002
8196449,300.70441049999994,44.01124,14.7,13.12,10.834,0.023,10.75,0.02
8718072,300.7044795,44.84705,14.5,13.56,11.423,0.023,11.48,0.021
8329532,300.7400595,44.23981,13.76,12.84,10.773,0.022000000000000002,10.781,0.018000000000000002
8128926,300.76361999999995,43.99013,13.92,12.99,10.798,0.039,10.846,0.04
8914727,300.76622999999995,45.10171,16.0,14.46,12.212,0.023,12.113,0.021
9182756,300.76964999999996,45.533229999999996,15.73,14.68,12.582,0.023,12.605,0.023
8460811,300.85015949999996,44.45132,14.49,13.55,11.417,0.023,11.461,0.022000000000000002
8197358,300.9317595,44.08879,15.56,14.58,12.48,0.024,12.47,0.023
8525400,300.9440595,44.54523,16.15,14.72,12.429,0.027000000000000003,12.346,0.025
8915398,300.9603000000001,45.10383,15.39,14.62,12.558,0.023,12.602,0.024
8461241,300.99991049999994,44.44038,15.89,14.96,12.665,0.025,12.732,0.024
8719128,301.04274,44.84014000000001,15.75,14.94,12.916,0.024,12.976,0.025
8719129,301.0428299999999,44.88966,15.86,14.35,12.146,0.024,12.028,0.022000000000000002
8265007,301.09247999999997,44.18246,15.55,14.19,11.972,0.024,11.961,0.023
8461492,301.09333949999996,44.48726,15.93,14.87,12.637,0.023,12.603,0.023
9054537,301.13618999999994,45.31731,15.85,14.65,12.353,0.023,12.355,0.022000000000000002
8783787,301.1434904999999,44.95177,14.88,14.07,11.995,0.023,12.035,0.023
8655619,301.1643795,44.74236,15.5,14.07,11.817,0.023,11.714,0.022000000000000002
8265513,301.21619999999996,44.163909999999994,15.55,14.76,12.706,0.027000000000000003,12.738,0.027000000000000003
8655810,301.25136,44.76317,15.01,13.23,10.835,0.023,10.824,0.021
8916493,301.26185999999996,45.1916,15.61,14.12,11.748,0.023,11.721,0.021
8397325,301.3581,44.30451,15.87,14.56,12.263,0.024,12.269,0.023
8656421,301.47026999999997,44.72092,15.51,13.96,11.718,0.023,11.62,0.022000000000000002
8526781,301.49625,44.57524,14.71,13.8,11.591,0.023,11.633,0.021
8398221,301.67245949999995,44.3864,15.93,15.05,12.962,0.023,12.988,0.025


==> tbl_4.csv <==
radrange,perrange,occ,occ_e1,occ_e2,mh_flag,completeness,equivalent_number_of_stars_searched,KOI_detection_flag
0.5-1.0,0.3-0.5,0.2,0.3,0.2,MP,16.41,357,0
0.5-1.0,0.5-1.0,0.3,0.5,0.2,MP,10.22,222,0
0.5-1.0,1.0-1.9,1.9,1.4,0.9,MP,6.21,135,1
0.5-1.0,1.9-3.8,6.1,3,2.3,MP,3.64,79,1
0.5-1.0,3.8-7.3,13.4,5.7,4.6,MP,1.97,43,1
0.5-1.0,7.3-14.3,9.9,7.4,5.1,MP,0.99,22,1
0.5-1.0,14.3-27.9,7.4,10,5.3,MP,0.46,10,1
0.5-1.0,27.9-54.5,18.5,19,12.1,MP,0.2,4,1
0.5-1.0,54.5-106.2,27.3,27.5,18.7,MP,0.08,2,1
0.5-1.0,106.2-207.2,38.2,32.9,26.3,MP,0.03,1,0
1.0-1.5,0.3-0.5,0.4,0.4,0.3,MP,17.95,390,1
1.0-1.5,0.5-1.0,0.3,0.5,0.2,MP,11.95,260,0
1.0-1.5,1.0-1.9,1.6,1.1,0.8,MP,7.92,172,1
1.0-1.5,1.9-3.8,4.1,2.1,1.6,MP,5.2,113,1
1.0-1.5,3.8-7.3,12.1,4.1,3.5,MP,3.37,73,1
1.0-1.5,7.3-14.3,12.7,5.3,4.3,MP,2.14,47,1
1.0-1.5,14.3-27.9,12.9,6.9,5.3,MP,1.32,29,1
1.0-1.5,27.9-54.5,19.5,10.3,8.1,MP,0.78,17,1
1.0-1.5,54.5-106.2,19.1,13.5,9.8,MP,0.44,10,1
1.0-1.5,106.2-207.2,26.8,19.3,14.6,MP,0.23,5,1
1.5-2.0,0.3-0.5,0.2,0.3,0.1,MP,18.04,392,0
1.5-2.0,0.5-1.0,0.3,0.4,0.2,MP,12.09,262,0
1.5-2.0,1.0-1.9,0.5,0.7,0.4,MP,8.08,176,1
1.5-2.0,1.9-3.8,3.2,1.9,1.4,MP,5.4,117,1
1.5-2.0,3.8-7.3,6.5,3.2,2.4,MP,3.59,78,1
1.5-2.0,7.3-14.3,12,5,4,MP,2.37,52,1
1.5-2.0,14.3-27.9,17.5,7,5.8,MP,1.55,34,1
1.5-2.0,27.9-54.5,21.5,9.3,7.7,MP,1.01,22,1
1.5-2.0,54.5-106.2,21.8,11.7,9.2,MP,0.64,14,1
1.5-2.0,106.2-207.2,7.3,10.8,5.4,MP,0.39,8,0
2.0-2.5,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
2.0-2.5,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
2.0-2.5,1.0-1.9,0.4,0.7,0.3,MP,8.11,176,0
2.0-2.5,1.9-3.8,1.5,1.4,0.9,MP,5.43,118,1
2.0-2.5,3.8-7.3,2.9,2.3,1.5,MP,3.63,79,1
2.0-2.5,7.3-14.3,6.6,3.9,2.9,MP,2.42,53,1
2.0-2.5,14.3-27.9,11.5,6,4.6,MP,1.61,35,1
2.0-2.5,27.9-54.5,5.8,5.9,3.5,MP,1.07,23,1
2.0-2.5,54.5-106.2,4.4,6.8,3.2,MP,0.7,15,0
2.0-2.5,106.2-207.2,6.4,9.7,4.8,MP,0.45,10,0
2.5-3.0,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
2.5-3.0,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
2.5-3.0,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
2.5-3.0,1.9-3.8,0.6,1,0.4,MP,5.44,118,0
2.5-3.0,3.8-7.3,0.9,1.5,0.7,MP,3.64,79,0
2.5-3.0,7.3-14.3,1.4,2.2,1,MP,2.44,53,0
2.5-3.0,14.3-27.9,2.3,3.3,1.6,MP,1.63,35,1
2.5-3.0,27.9-54.5,2.9,4.5,2.1,MP,1.09,24,0
2.5-3.0,54.5-106.2,4.2,6.6,3.1,MP,0.72,16,0
2.5-3.0,106.2-207.2,6.2,9.3,4.6,MP,0.47,10,0
3.0-3.5,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
3.0-3.5,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
3.0-3.5,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
3.0-3.5,1.9-3.8,0.6,1,0.4,MP,5.44,118,0
3.0-3.5,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
3.0-3.5,7.3-14.3,1.3,2.1,1,MP,2.44,53,0
3.0-3.5,14.3-27.9,1.9,3.1,1.5,MP,1.63,36,0
3.0-3.5,27.9-54.5,2.9,4.5,2.1,MP,1.09,24,0
3.0-3.5,54.5-106.2,4.2,6.5,3.1,MP,0.73,16,0
3.0-3.5,106.2-207.2,6.1,9.2,4.5,MP,0.48,10,0
3.5-4.0,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
3.5-4.0,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
3.5-4.0,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
3.5-4.0,1.9-3.8,0.6,1,0.4,MP,5.45,118,0
3.5-4.0,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
3.5-4.0,7.3-14.3,1.3,2.1,1,MP,2.45,53,0
3.5-4.0,14.3-27.9,1.9,3.1,1.5,MP,1.64,36,0
3.5-4.0,27.9-54.5,2.8,4.5,2.1,MP,1.1,24,0
3.5-4.0,54.5-106.2,4.2,6.5,3.1,MP,0.73,16,0
3.5-4.0,106.2-207.2,6,9.1,4.5,MP,0.49,11,0
4.0-4.5,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
4.0-4.5,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
4.0-4.5,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
4.0-4.5,1.9-3.8,0.6,1,0.4,MP,5.45,118,0
4.0-4.5,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
4.0-4.5,7.3-14.3,1.3,2.1,1,MP,2.45,53,0
4.0-4.5,14.3-27.9,1.9,3.1,1.4,MP,1.64,36,0
4.0-4.5,27.9-54.5,2.8,4.5,2.1,MP,1.1,24,0
4.0-4.5,54.5-106.2,4.1,6.4,3.1,MP,0.73,16,0
4.0-4.5,106.2-207.2,6,9.1,4.4,MP,0.49,11,0
4.5-5.0,0.3-0.5,0.2,0.3,0.1,MP,18.06,392,0
4.5-5.0,0.5-1.0,0.3,0.4,0.2,MP,12.11,263,0
4.5-5.0,1.0-1.9,0.4,0.7,0.3,MP,8.12,176,0
4.5-5.0,1.9-3.8,0.6,1,0.4,MP,5.45,118,0
4.5-5.0,3.8-7.3,0.9,1.4,0.7,MP,3.65,79,0
4.5-5.0,7.3-14.3,1.3,2.1,1,MP,2.45,53,0
4.5-5.0,14.3-27.9,1.9,3.1,1.4,MP,1.64,36,0
4.5-5.0,27.9-54.5,2.8,4.5,2.1,MP,1.1,24,0
4.5-5.0,54.5-106.2,4.1,6.4,3.1,MP,0.74,16,0
4.5-5.0,106.2-207.2,6,9,4.4,MP,0.49,11,0
0.5-1.0,0.3-0.5,0.3,0.5,0.2,MR,17.61,242,0
0.5-1.0,0.5-1.0,1.9,1.3,0.9,MR,10.93,150,1
0.5-1.0,1.0-1.9,1.8,1.8,1.1,MR,6.57,90,1
0.5-1.0,1.9-3.8,8.9,4.5,3.4,MR,3.72,51,1
0.5-1.0,3.8-7.3,15.6,7.8,6.1,MR,1.9,26,1
0.5-1.0,7.3-14.3,20.9,12.4,9.5,MR,0.89,12,1
0.5-1.0,14.3-27.9,45.7,19.3,18.4,MR,0.38,5,1
0.5-1.0,27.9-54.5,43.5,26.1,23.7,MR,0.14,2,1
0.5-1.0,54.5-106.2,35.1,33,24.8,MR,0.05,1,0
0.5-1.0,106.2-207.2,44.7,34.4,30.8,MR,0.01,0,0
1.0-1.5,0.3-0.5,0.3,0.5,0.2,MR,19.14,263,0
1.0-1.5,0.5-1.0,2,1.2,0.9,MR,12.78,175,1
1.0-1.5,1.0-1.9,4.1,2.1,1.6,MR,8.49,117,1
1.0-1.5,1.9-3.8,5,2.9,2.1,MR,5.61,77,1
1.0-1.5,3.8-7.3,9.1,4.6,3.5,MR,3.65,50,1
1.0-1.5,7.3-14.3,5.3,4.8,3,MR,2.33,32,1
1.0-1.5,14.3-27.9,13.2,8.6,6.2,MR,1.43,20,1
1.0-1.5,27.9-54.5,17.1,12.2,8.7,MR,0.83,11,1
1.0-1.5,54.5-106.2,22.7,17.3,12.5,MR,0.44,6,1
1.0-1.5,106.2-207.2,16.9,21.8,12.4,MR,0.21,3,0
1.5-2.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
1.5-2.0,0.5-1.0,0.6,0.8,0.4,MR,12.85,176,1
1.5-2.0,1.0-1.9,0.9,1.2,0.6,MR,8.61,118,1
1.5-2.0,1.9-3.8,3.1,2.4,1.6,MR,5.77,79,1
1.5-2.0,3.8-7.3,9,4.5,3.4,MR,3.85,53,1
1.5-2.0,7.3-14.3,14.3,6.5,5.2,MR,2.56,35,1
1.5-2.0,14.3-27.9,15.6,8.3,6.4,MR,1.69,23,1
1.5-2.0,27.9-54.5,16.4,10.5,7.7,MR,1.1,15,1
1.5-2.0,54.5-106.2,17.8,13.3,9.4,MR,0.7,10,1
1.5-2.0,106.2-207.2,10,14.4,7.4,MR,0.43,6,0
2.0-2.5,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
2.0-2.5,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
2.0-2.5,1.0-1.9,1.3,1.3,0.8,MR,8.62,118,1
2.0-2.5,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
2.0-2.5,3.8-7.3,6.8,4,2.9,MR,3.87,53,1
2.0-2.5,7.3-14.3,17.5,6.9,5.7,MR,2.59,36,1
2.0-2.5,14.3-27.9,13.5,7.8,5.9,MR,1.73,24,1
2.0-2.5,27.9-54.5,16,10.2,7.5,MR,1.15,16,1
2.0-2.5,54.5-106.2,13.9,12,7.9,MR,0.76,10,1
2.0-2.5,106.2-207.2,8.9,12.9,6.6,MR,0.5,7,0
2.5-3.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
2.5-3.0,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
2.5-3.0,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
2.5-3.0,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
2.5-3.0,3.8-7.3,1.4,2.2,1.1,MR,3.88,53,0
2.5-3.0,7.3-14.3,7.7,5.2,3.6,MR,2.6,36,1
2.5-3.0,14.3-27.9,12.5,7.6,5.6,MR,1.74,24,1
2.5-3.0,27.9-54.5,4.5,6.7,3.3,MR,1.17,16,0
2.5-3.0,54.5-106.2,6.2,9.2,4.6,MR,0.78,11,0
2.5-3.0,106.2-207.2,8.6,12.6,6.4,MR,0.51,7,0
3.0-3.5,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
3.0-3.5,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
3.0-3.5,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
3.0-3.5,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
3.0-3.5,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
3.0-3.5,7.3-14.3,2.4,3.4,1.7,MR,2.6,36,1
3.0-3.5,14.3-27.9,6.2,6,3.7,MR,1.74,24,1
3.0-3.5,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
3.0-3.5,54.5-106.2,10.9,11,6.7,MR,0.78,11,1
3.0-3.5,106.2-207.2,8.6,12.5,6.3,MR,0.52,7,0
3.5-4.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
3.5-4.0,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
3.5-4.0,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
3.5-4.0,1.9-3.8,0.9,1.5,0.7,MR,5.78,79,0
3.5-4.0,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
3.5-4.0,7.3-14.3,2,3.2,1.5,MR,2.6,36,0
3.5-4.0,14.3-27.9,3.6,4.9,2.5,MR,1.74,24,1
3.5-4.0,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
3.5-4.0,54.5-106.2,9.6,10.6,6.2,MR,0.78,11,1
3.5-4.0,106.2-207.2,8.5,12.5,6.3,MR,0.52,7,0
4.0-4.5,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
4.0-4.5,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
4.0-4.5,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
4.0-4.5,1.9-3.8,1.1,1.6,0.8,MR,5.78,79,1
4.0-4.5,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
4.0-4.5,7.3-14.3,2,3.2,1.5,MR,2.6,36,0
4.0-4.5,14.3-27.9,2.9,4.6,2.2,MR,1.74,24,0
4.0-4.5,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
4.0-4.5,54.5-106.2,6,9.1,4.5,MR,0.78,11,0
4.0-4.5,106.2-207.2,8.5,12.5,6.3,MR,0.52,7,0
4.5-5.0,0.3-0.5,0.3,0.5,0.2,MR,19.17,263,0
4.5-5.0,0.5-1.0,0.4,0.7,0.3,MR,12.86,177,0
4.5-5.0,1.0-1.9,0.6,1,0.5,MR,8.62,118,0
4.5-5.0,1.9-3.8,1.5,1.8,1,MR,5.78,79,1
4.5-5.0,3.8-7.3,1.3,2.2,1,MR,3.88,53,0
4.5-5.0,7.3-14.3,2,3.2,1.5,MR,2.6,36,0
4.5-5.0,14.3-27.9,2.9,4.6,2.2,MR,1.74,24,0
4.5-5.0,27.9-54.5,4.2,6.5,3.1,MR,1.17,16,0
4.5-5.0,54.5-106.2,6,9.1,4.5,MR,0.78,11,0
4.5-5.0,106.2-207.2,8.5,12.5,6.3,MR,0.52,7,0
0.5-1.0,0.3-0.5,0.1,0.2,0.1,ALL,16.41,582,0
0.5-1.0,0.5-1.0,0.8,0.6,0.4,ALL,10.22,362,1
0.5-1.0,1.0-1.9,1.6,1,0.7,ALL,6.21,220,1
0.5-1.0,1.9-3.8,6.7,2.5,2,ALL,3.64,129,1
0.5-1.0,3.8-7.3,13.2,4.4,3.7,ALL,1.97,70,1
0.5-1.0,7.3-14.3,12,6.1,4.7,ALL,0.99,35,1
0.5-1.0,14.3-27.9,17.5,10.2,7.8,ALL,0.46,16,1
0.5-1.0,27.9-54.5,20.9,15.9,11.4,ALL,0.2,7,1
0.5-1.0,54.5-106.2,20,22.9,14,ALL,0.08,3,1
0.5-1.0,106.2-207.2,32.3,31.2,22.5,ALL,0.03,1,0
1.0-1.5,0.3-0.5,0.3,0.3,0.2,ALL,17.95,636,1
1.0-1.5,0.5-1.0,0.8,0.5,0.4,ALL,11.95,424,1
1.0-1.5,1.0-1.9,2.4,1,0.8,ALL,7.92,281,1
1.0-1.5,1.9-3.8,4.3,1.7,1.3,ALL,5.2,184,1
1.0-1.5,3.8-7.3,10.8,3.1,2.6,ALL,3.37,119,1
1.0-1.5,7.3-14.3,9.2,3.7,3,ALL,2.14,76,1
1.0-1.5,14.3-27.9,12.3,5.3,4.2,ALL,1.32,47,1
1.0-1.5,27.9-54.5,17.6,7.8,6.3,ALL,0.78,28,1
1.0-1.5,54.5-106.2,18.5,10.7,8.2,ALL,0.44,16,1
1.0-1.5,106.2-207.2,18.1,14.5,10.1,ALL,0.23,8,1
1.5-2.0,0.3-0.5,0.1,0.2,0.1,ALL,18.04,640,0
1.5-2.0,0.5-1.0,0.3,0.3,0.2,ALL,12.09,428,1
1.5-2.0,1.0-1.9,0.5,0.5,0.3,ALL,8.08,287,1
1.5-2.0,1.9-3.8,2.9,1.4,1.1,ALL,5.4,191,1
1.5-2.0,3.8-7.3,7.3,2.5,2.1,ALL,3.59,127,1
1.5-2.0,7.3-14.3,12.8,3.9,3.4,ALL,2.37,84,1
1.5-2.0,14.3-27.9,16.5,5.4,4.6,ALL,1.55,55,1
1.5-2.0,27.9-54.5,18.9,7,5.9,ALL,1.01,36,1
1.5-2.0,54.5-106.2,18.8,8.9,7.1,ALL,0.64,23,1
1.5-2.0,106.2-207.2,4.8,7.3,3.5,ALL,0.39,14,0
2.0-2.5,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
2.0-2.5,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
2.0-2.5,1.0-1.9,0.5,0.6,0.3,ALL,8.11,288,1
2.0-2.5,1.9-3.8,1,0.9,0.5,ALL,5.43,193,1
2.0-2.5,3.8-7.3,4,2,1.5,ALL,3.63,129,1
2.0-2.5,7.3-14.3,10.6,3.6,3,ALL,2.42,86,1
2.0-2.5,14.3-27.9,11.9,4.7,3.8,ALL,1.61,57,1
2.0-2.5,27.9-54.5,8.9,5.3,3.9,ALL,1.07,38,1
2.0-2.5,54.5-106.2,6.3,5.9,3.7,ALL,0.7,25,1
2.0-2.5,106.2-207.2,4.2,6.5,3.1,ALL,0.45,16,0
2.5-3.0,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
2.5-3.0,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
2.5-3.0,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
2.5-3.0,1.9-3.8,0.4,0.6,0.3,ALL,5.44,193,0
2.5-3.0,3.8-7.3,0.6,0.9,0.4,ALL,3.64,129,0
2.5-3.0,7.3-14.3,3.2,2.3,1.5,ALL,2.44,86,1
2.5-3.0,14.3-27.9,5.4,3.5,2.5,ALL,1.63,58,1
2.5-3.0,27.9-54.5,1.9,3,1.4,ALL,1.09,38,0
2.5-3.0,54.5-106.2,2.7,4.3,2,ALL,0.72,25,0
2.5-3.0,106.2-207.2,4,6.2,3,ALL,0.47,17,0
3.0-3.5,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
3.0-3.5,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
3.0-3.5,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
3.0-3.5,1.9-3.8,0.4,0.6,0.3,ALL,5.44,193,0
3.0-3.5,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
3.0-3.5,7.3-14.3,1.1,1.5,0.8,ALL,2.44,87,1
3.0-3.5,14.3-27.9,2.7,2.6,1.6,ALL,1.63,58,1
3.0-3.5,27.9-54.5,1.8,2.9,1.3,ALL,1.09,39,0
3.0-3.5,54.5-106.2,4.7,5.2,3,ALL,0.73,26,1
3.0-3.5,106.2-207.2,3.9,6.1,2.9,ALL,0.48,17,0
3.5-4.0,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
3.5-4.0,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
3.5-4.0,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
3.5-4.0,1.9-3.8,0.4,0.6,0.3,ALL,5.45,193,0
3.5-4.0,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
3.5-4.0,7.3-14.3,0.8,1.3,0.6,ALL,2.45,87,0
3.5-4.0,14.3-27.9,1.5,2.1,1.1,ALL,1.64,58,1
3.5-4.0,27.9-54.5,1.8,2.9,1.3,ALL,1.1,39,0
3.5-4.0,54.5-106.2,4.2,5,2.8,ALL,0.73,26,1
3.5-4.0,106.2-207.2,3.9,6.1,2.9,ALL,0.49,17,0
4.0-4.5,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
4.0-4.5,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
4.0-4.5,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
4.0-4.5,1.9-3.8,0.5,0.7,0.3,ALL,5.45,193,1
4.0-4.5,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
4.0-4.5,7.3-14.3,0.8,1.3,0.6,ALL,2.45,87,0
4.0-4.5,14.3-27.9,1.2,2,0.9,ALL,1.64,58,0
4.0-4.5,27.9-54.5,1.8,2.9,1.3,ALL,1.1,39,0
4.0-4.5,54.5-106.2,2.7,4.2,2,ALL,0.73,26,0
4.0-4.5,106.2-207.2,3.9,6,2.9,ALL,0.49,17,0
4.5-5.0,0.3-0.5,0.1,0.2,0.1,ALL,18.06,640,0
4.5-5.0,0.5-1.0,0.2,0.3,0.1,ALL,12.11,429,0
4.5-5.0,1.0-1.9,0.3,0.4,0.2,ALL,8.12,288,0
4.5-5.0,1.9-3.8,0.6,0.7,0.4,ALL,5.45,193,1
4.5-5.0,3.8-7.3,0.6,0.9,0.4,ALL,3.65,129,0
4.5-5.0,7.3-14.3,0.8,1.3,0.6,ALL,2.45,87,0
4.5-5.0,14.3-27.9,1.2,2,0.9,ALL,1.64,58,0
4.5-5.0,27.9-54.5,1.8,2.9,1.3,ALL,1.1,39,0
4.5-5.0,54.5-106.2,2.6,4.2,2,ALL,0.74,26,0
4.5-5.0,106.2-207.2,3.9,6,2.9,ALL,0.49,17,0
